How to introduce an initial crack in phase field simulations to accurately predict the linear elastic fracture propagation threshold?

Variational phase field fracture models are now widely used to simulate crack propagation in structures. A critical aspect of these simulations is the correct determination of the propagation threshold of pre-existing cracks, as it highly relies on how the initial cracks are implemented. While prior studies briefly discuss initial crack implementation techniques, we present here a systematic investigation. Various techniques to introduce initial cracks in phase field fracture simulations are tested, from the crack explicit meshing to the replacement by a fully damaged phase field, including different variants for the boundary conditions. Our focus here is on phase field models aiming to approximate, in the $\Gamma$-convergence limit, Griffith quasi-static propagation in the framework of Linear Elastic Fracture Mechanics. Therefore, a sharp crack model from classic linear elastic fracture mechanics based on Griffith criterion is the reference in this work. To assess the different techniques to introduce initial cracks, we rely on path-following methods to compute the sharp crack and the phase field smeared crack solutions. The underlying idea is that path-following ensures staying at equilibrium at each instant so that any difference between phase field and sharp crack models can be attributed to numerical artifacts. Thus, by comparing the results from both models, we can provide practical recommendations for reliably incorporating initial cracks in phase field fracture simulations. The comparison shows that an improper initial crack implementation often requires the smeared crack to transition to a one-element-wide phase band to adequately represent a displacement jump along a crack. This transition increases the energy required to propagate the crack, leading to a significant overshoot in the force-displacement response. The take-home message is that to predict the propagation threshold accurately and avoid artificial toughening; the crack must be initialized either setting the phase field to its damage state over a one-element-wide band or meshing the crack explicitly as a one-element-wide slit and imposing the fully cracked state on the crack surface.

==> GEO-T0-NEU.csv <==
t,u,F,cmod,fracture_dissipation,N_iter
0,0.0,0.0,0.0,0.0,0.0
1,6.000000000000002e-08,9.90302057013754,5.344884260538545e-09,0.0,1.0
2,5.738079118264388e-06,944.6192823702502,6.023439569804833e-07,5.7731669487267e-06,6.0
3,5.753008105372895e-06,936.6684282347733,9.989933366212767e-07,3.80256702534384e-05,16.0
4,5.337791150811925e-06,866.2765202420925,1.0514820747316664e-06,4.6169969408201104e-05,97.0
5,4.967768246957644e-06,804.8627008405352,1.043412280337085e-06,4.98334332896337e-05,25.0
6,4.686172178573337e-06,758.264267199967,1.029955417070268e-06,5.225925442954e-05,24.0
7,4.524425843959941e-06,731.238187641218,1.0331263374387326e-06,5.42584214401809e-05,23.0
8,4.457689022861905e-06,719.5577752949338,1.0565784986154977e-06,5.62814574873181e-05,25.0
9,4.427255569569821e-06,713.6935401461444,1.087922178156651e-06,5.8407965166039e-05,24.0
10,4.398234654541327e-06,708.1587972457811,1.1136306385741509e-06,6.0308321271182806e-05,15.0
11,4.3921971078960624e-06,706.3341669334677,1.143374731125185e-06,6.21860174876223e-05,17.0
12,4.410638102397154e-06,708.3199512034716,1.1829595111031162e-06,6.43435611224098e-05,19.0
13,4.42769381105685e-06,709.9272224413114,1.226452344564394e-06,6.68491368929031e-05,17.0
14,4.418409980196142e-06,707.4883641486972,1.2554191088851036e-06,6.896124350061241e-05,15.0
15,4.404254045869025e-06,704.3829239211411,1.278475774944682e-06,7.08187857190959e-05,13.0
16,4.408806313642722e-06,704.2038283483769,1.3083466025062927e-06,7.28212883532299e-05,14.0
17,4.420007887354431e-06,704.9210354231982,1.3443122270980913e-06,7.519300060082661e-05,15.0
18,4.412396231007319e-06,702.7875034092631,1.3690900329970164e-06,7.7233258559822e-05,13.0
19,4.398358946573664e-06,699.7520255530326,1.3877429434673452e-06,7.90022872780248e-05,13.0
20,4.4011792577347536e-06,699.3502115236241,1.4125971614264555e-06,8.087748957605739e-05,13.0
21,4.411153428913281e-06,699.9270138362756,1.4433410787912333e-06,8.310377188287441e-05,14.0
22,4.405361468664018e-06,698.1237935018048,1.4649120867904663e-06,8.50616580437838e-05,13.0
23,4.392627788181923e-06,695.3411476133882,1.4805677605715302e-06,8.675080361436171e-05,13.0
24,4.3950948502878856e-06,694.9158395686532,1.5022714361881444e-06,8.854742704339979e-05,13.0
25,4.405312890181063e-06,695.5629426697633,1.5299535492767565e-06,9.06832276839573e-05,14.0
26,4.40067084067327e-06,693.9707892235105,1.5492693854229229e-06,9.25832852494118e-05,13.0
27,4.388836211900042e-06,691.3640392348514,1.5628365967684032e-06,9.42173892199923e-05,14.0
28,4.390958878860729e-06,690.9050231088161,1.582339209678717e-06,9.59630780543012e-05,13.0
29,4.401486426990226e-06,691.6204708194008,1.6079688821294255e-06,9.80364433799273e-05,14.0
30,4.397632118067631e-06,690.1729345960418,1.625671251989463e-06,9.98966667507745e-05,14.0
31,4.386067900525235e-06,687.6327932139543,1.6376153731239412e-06,0.00010149616830687521,14.0
32,4.388025320693346e-06,687.1624246445521,1.6555522863969817e-06,0.00010320528663800441,13.0
33,4.39868420398556e-06,687.9098429124866,1.6796837058146384e-06,0.0001052348251107023,15.0
34,4.395431164845274e-06,686.5710298988832,1.696198377366229e-06,0.0001070678214058156,14.0
35,4.383932022477967e-06,684.060450274433,1.7068306838209953e-06,0.00010864277752683451,14.0
36,4.385704990858234e-06,683.5729770171432,1.7235089735799035e-06,0.0001103222667365123,13.0
37,4.396390062571095e-06,684.3310311606328,1.7464753851096813e-06,0.0001123191197370168,15.0
38,4.393700356967756e-06,683.0899731633564,1.7621235379824502e-06,0.0001141342576031222,14.0
39,4.382141231836388e-06,680.5853575852807,1.7716776838291404e-06,0.00011569350973229869,14.0
40,4.383634334070565e-06,680.0626989798278,1.7873127309307033e-06,0.0001173513160917152,13.0
41,4.394358415977914e-06,680.8309573388975,1.8093459680915785e-06,0.0001193210463608477,15.0
42,4.392188290391669e-06,679.6770086824134,1.8243300125967786e-06,0.0001211251250560667,14.0
43,4.380509125919079e-06,677.1669355294321,1.8329459348499519e-06,0.00012267345817105669,14.0
44,4.381713546574147e-06,676.6066667098441,1.8476752601058005e-06,0.0001243129141962929,13.0
45,4.39247357967406e-06,677.3829932062756,1.86893146558638e-06,0.0001262592744008682,15.0
46,4.390796144534477e-06,676.3086219022879,1.8834045716035283e-06,0.0001280581495152569,14.0
47,4.379020692786163e-06,673.795394884569,1.8912095131015178e-06,0.00012959883864689558,14.0
48,4.379874429157191e-06,673.1872197004752,1.905106711759853e-06,0.00013122258653568082,13.0
49,4.3906537298133095e-06,673.9677658003293,1.9256951511790593e-06,0.0001331484381065103,15.0
50,4.3894970996032745e-06,672.9745704774431,1.939791538829949e-06,0.00013494654819869831,14.0
51,4.377646762919489e-06,670.4605360673094,1.9468747816963007e-06,0.0001364818835714732,14.0
52,4.3781040011850285e-06,669.7979052309379,1.959956031555766e-06,0.0001380900834676542,14.0
53,4.388925342281879e-06,670.5864002830198,1.979924189347841e-06,0.0001399949200705791,15.0
54,4.388357925162315e-06,669.6832782174614,1.993737069179949e-06,0.000141794077495352,14.0
55,4.376453409391697e-06,667.1706033203785,2.0001788604894918e-06,0.0001433264452612228,14.0
56,4.376417554541764e-06,666.4378531754306,2.012491387764107e-06,0.000144922437895471,14.0
57,4.387207320574679e-06,667.2212750844369,2.0319248583390204e-06,0.0001468102614435474,15.0
58,4.387243939227812e-06,666.4075290606619,2.0455742759255977e-06,0.0001486151183691689,14.0
59,4.375305632864003e-06,663.8982526109196,2.051448652112482e-06,0.00015014697012396842,14.0
60,4.374724032763603e-06,663.0877456686945,2.0630018630912005e-06,0.0001517315359848719,14.0
61,4.385457163177252e-06,663.862160529952,2.0819330356664832e-06,0.00015360278984571728,15.0
62,4.386142668924364e-06,663.1427582724714,2.0955014342978e-06,0.00015541545131034392,14.0
63,4.374210725075314e-06,660.6422279037163,2.1008727585707547e-06,0.0001569484463835405,14.0
64,4.37303608198339e-06,659.7473114393722,2.1116696849826533e-06,0.0001585222217206078,14.0
65,4.383680856917236e-06,660.5078976168096,2.1301194897749534e-06,0.0001603772028742337,15.0
66,4.385051095947035e-06,659.8865699342548,2.1436762861122705e-06,0.0001621993076175361,14.0
67,4.373170373861227e-06,657.4008345408156,2.1486057325847036e-06,0.0001637349423411339,14.0
68,4.3713664821641765e-06,656.4166427986265,2.1586489708334833e-06,0.0001652985187496101,14.0
69,4.381887352346565e-06,657.1581036818399,2.176630216736902e-06,0.0001671374469324922,14.0
70,4.383965310295782e-06,656.6367464616281,2.1902318901451155e-06,0.0001689702666441534,14.0
71,4.372185740188213e-06,654.1725920151905,2.194779370010173e-06,0.0001705098836676264,14.0
72,4.369727161712131e-06,653.0959412005585,2.2040727696892604e-06,0.0001720638628875381,14.0
73,4.380083798272546e-06,653.8122784378048,2.2215919977724256e-06,0.0001738870933162868,14.0
74,4.382881050954256e-06,653.3913038520825,2.2352821418813042e-06,0.00017573131547729141,14.0
75,4.371254127971295e-06,650.9557126242624,2.239505625689489e-06,0.0001772761110798261,14.0
76,4.368128306819557e-06,649.785378609842,2.248056663744936e-06,0.0001788211201745429,14.0
77,4.378280784316605e-06,650.4707426601897,2.2651165697548165e-06,0.00018062899653406662,14.0
78,4.381792070885202e-06,650.1481363873007,2.2789261838733195e-06,0.000182485095604176,14.0
79,4.370370429114739e-06,647.748288480842,2.2828809913922203e-06,0.0001840359662193507,14.0
80,4.366577537255576e-06,646.4849147977154,2.290702267668396e-06,0.00018557272928577452,14.0
81,4.376488192281677e-06,647.1338192001933,2.307303955966675e-06,0.00018736571578679932,14.0
82,4.380685457109154e-06,646.9043454649011,2.3212472540403658e-06,0.0001892338707050597,14.0
83,4.369526420489085e-06,644.54810559051,2.324989463206009e-06,0.00019079148795956042,14.0
84,4.365079475348832e-06,643.1942054323885,2.332099173530251e-06,0.00019232078111083682,14.0
85,4.374715582447267e-06,643.8019215323828,2.348243949802725e-06,0.0001940994471754646,14.0
86,4.379563043572479e-06,643.6594116223648,2.362326498473711e-06,0.00019597951992490252,14.0
87,4.368712812608753e-06,641.3529701971379,2.3659048314507375e-06,0.00019754437807613002,14.0
88,4.363636250073617e-06,639.9126850160196,2.3723266955783004e-06,0.0001990670204335139,14.0
89,4.372971165552596e-06,640.4753801683864,2.388017403520133e-06,0.0002008320749586682,14.0
90,4.378429032649819e-06,640.4132935889728,2.4022382610932772e-06,0.00020272362003599632,14.0
91,4.367919618310862e-06,638.1607342075695,2.405692345155646e-06,0.0002042960697584308,14.0
92,4.362247366318193e-06,636.6395389010303,2.411454773772941e-06,0.0002058128824227942,14.0
93,4.371254579615857e-06,637.1533729834381,2.4266928544024754e-06,0.0002075652168821116,14.0
94,4.377281715392125e-06,637.1651617731465,2.4410468936661285e-06,0.00020946756092274292,14.0
95,4.367128721310393e-06,634.9681795275445,2.444405733507545e-06,0.0002110478093689154,14.0
96,4.360910350817953e-06,633.3738000725979,2.449545285420455e-06,0.0002125594645534628,14.0
97,4.369576333707228e-06,633.8368663031252,2.464337579895899e-06,0.0002143000247323302,14.0
98,4.376125249194019e-06,633.9151943462592,2.4788134571222754e-06,0.0002162123921184661,14.0
99,4.366335203613595e-06,631.7742189252866,2.4820991177457833e-06,0.00021780046632608268,14.0
100,4.359616482963216e-06,630.1136991408847,2.486650759651025e-06,0.00021930777754274112,14.0
101,4.367937171219829e-06,630.525469719912,2.501008077145482e-06,0.0002210374642957649,14.0
102,4.374961742800404e-06,630.6633453536962,2.515592647789916e-06,0.0002229589760712276,14.0
103,4.365529299813238e-06,628.5771306923938,2.5188188312718393e-06,0.00022455479606571093,14.0
104,4.358360944712933e-06,626.8581783071512,2.522820084068763e-06,0.0002260584293185739,14.0
105,4.366342772242616e-06,627.219660434715,2.5367578523193378e-06,0.0002277781438222309,14.0
106,4.373793888769155e-06,627.4097563293166,2.5514344160204035e-06,0.0002297079294818913,14.0
107,4.364713262703629e-06,625.3770557140223,2.5546130394320144e-06,0.00023131130143668773,14.0
108,4.35713965709248e-06,623.6063625491471,2.5580981052799308e-06,0.0002328119258407117,14.0
109,4.364796913582389e-06,623.9196804737674,2.571635534412529e-06,0.0002345225504632933,14.0
110,4.372624432417405e-06,624.1546490069604,2.586384674545921e-06,0.0002364596874367091,14.0
111,4.36388308101374e-06,622.1733589340508,2.5895215653982195e-06,0.00023807020894430552,14.0
112,4.355947647313563e-06,620.3574348539053,2.592523802099526e-06,0.0002395684304846073,15.0
113,4.363298787891004e-06,620.6252628964002,2.6056820626341785e-06,0.00024127083801887082,14.0
114,4.371455360106741e-06,620.8982106794174,2.6204848068337615e-06,0.00024321450188673481,14.0
115,4.36303581268895e-06,618.9655997419488,2.6235813272048027e-06,0.0002448316711468859,14.0
116,4.354781888585407e-06,617.1108626641269,2.626134350453951e-06,0.0002463279784938517,15.0
117,4.361846493797648e-06,617.336029454633,2.638934377647136e-06,0.0002480230352518636,14.0
118,4.370288613430324e-06,617.6406751949229,2.6537729162500737e-06,0.00024997249112952843,14.0
119,4.3621707305936446e-06,615.7537076223397,2.65682742480823e-06,0.00025159572798631643,15.0
120,4.353637622647651e-06,613.8659479034285,2.65896238330686e-06,0.0002530905811331427,15.0
121,4.360437378263906e-06,614.0515432194,2.6714260480509185e-06,0.0002547791059540955,14.0
122,4.369125813713595e-06,614.3822755035067,2.686283988730558e-06,0.0002567336596378439,14.0
123,4.361284449893238e-06,612.5372036672385,2.689291339138776e-06,0.0002583624958102922,15.0
124,4.352511004869324e-06,610.6221433322579,2.6910385348623528e-06,0.0002598561806328862,15.0
125,4.359068333798685e-06,610.7713362643979,2.7031876764955117e-06,0.0002615389431480261,14.0
126,4.367968200402425e-06,611.1232079435044,2.718050345671439e-06,0.0002634979605844101,14.0
127,4.3603787639417625e-06,609.3164110977934,2.7210046996579206e-06,0.0002651319359806722,15.0
128,4.351398544477729e-06,607.3789662595373,2.722391330662051e-06,0.00026662470615842224,15.0
129,4.357736118297156e-06,607.4949429105149,2.734247456850726e-06,0.0002683024095015581,14.0
130,4.366816987643164e-06,607.863675181519,2.749102098247184e-06,0.0002702653143758001,14.0
131,4.359454474783098e-06,606.0915690747913,2.7519959252687585e-06,0.00027190387851027856,15.0
132,4.350296900369881e-06,604.1360268136234,2.7530466393449567e-06,0.0002733959480865796,15.0
133,4.356437369830454e-06,604.221949733721,2.7646308635393114e-06,0.00027506923446485234,14.0
134,4.3656720298173136e-06,604.6037564124614,2.779465924642427e-06,0.000277035489339656,15.0
135,4.358512108468815e-06,602.8628857448717,2.782291390696949e-06,0.0002786781291782145,15.0
136,4.34920297254699e-06,600.8929848092027,2.7830285314115167e-06,0.0002801696778485569,15.0
137,4.355168650219738e-06,600.9519473341041,2.7943614321636677e-06,0.0002818391325641722,14.0
138,4.364533641138053e-06,601.3435763400244,2.8091673290032222e-06,0.0002838082897323766,15.0
139,4.357552602393136e-06,599.630619738667,2.8119161322182416e-06,0.0002854545002746269,15.0
140,4.348115036253099e-06,597.6496989693605,2.812360256620971e-06,0.0002869456611688724,15.0
141,4.353926668811861e-06,597.6845528984803,2.823461151305757e-06,0.0002886118226048155,14.0
142,4.363401573400399e-06,598.0832023055872,2.8382296186140488e-06,0.00029058347164918094,15.0
143,4.356577123315055e-06,596.3950601639986,2.840893795651973e-06,0.0002922327972697685,15.0
144,4.34703133405646e-06,594.4060219439165,2.8410635255812856e-06,0.0002937236751064354,15.0
145,4.35270840354633e-06,594.4194268650641,2.8519506219484176e-06,0.0002953870267601577,14.0
146,4.362275553653741e-06,594.8226905685427,2.8666747240393123e-06,0.000297360806986219,15.0
147,4.355586945203006e-06,593.1565045415252,2.8692467353524773e-06,0.0002990128294639646,15.0
148,4.345950473619572e-06,591.161851879333,2.8691590145440338e-06,0.0003005035144091751,15.0
149,4.351511102842957e-06,591.1562686778675,2.8798492541522416e-06,0.00030216447883671887,14.0
150,4.361156370403778e-06,591.5622345147983,2.894524037342497e-06,0.00030414007163427495,14.0
151,4.354583391432971e-06,589.9152490145473,2.8969961023154478e-06,0.0003057944138842771,15.0
152,4.344870622903923e-06,587.9169655941656,2.8966678042096684e-06,0.0003072851159180181,15.0
153,4.350332289568088e-06,587.8948147110613,2.907175378586101e-06,0.0003089439282744831,14.0
154,4.360041780286451e-06,588.3016250719779,2.921795519778211e-06,0.00031092105436208826,14.0
155,4.353567776098067e-06,586.6715807943087,2.9241618964106964e-06,0.00031257737443848263,15.0
156,4.34379205340766e-06,584.6715553562817,2.9236067448022933e-06,0.0003140681364309498,15.0
157,4.3491697305084645e-06,584.6348313640926,2.933946354119665e-06,0.00031572514444279035,14.0
158,4.358932041517046e-06,585.0409712740477,2.9485079330374254e-06,0.0003177035583199444,14.0
159,4.3525413286577645e-06,583.4257648227651,2.9507630325830114e-06,0.00031936154936403174,15.0
160,4.342714272939743e-06,581.425633527779,2.9499934643516404e-06,0.0003208523998060754,15.0
161,4.348021442241796e-06,581.3761148229993,2.960178666544638e-06,0.00032250791723976893,14.0
162,4.3578251332787615e-06,581.7800780557488,2.9746773579010207e-06,0.0003244874021621954,15.0
163,4.351505180187819e-06,580.1780418914022,2.9768174238251547e-06,0.0003261467921674713,15.0
164,4.341636922975456e-06,578.1792218869164,2.9758447739160497e-06,0.0003276377501039543,15.0
165,4.346885708827904e-06,578.1184939864088,2.98588800536597e-06,0.00032929205409538623,14.0
166,4.356723906884831e-06,578.519387252186,3.000322447811269e-06,0.0003312724214316937,15.0
167,4.350460304356391e-06,576.9286200785818,3.0023419986541544e-06,0.000332932974269198,15.0
168,4.340559775655707e-06,574.9323531678391,3.001176668705446e-06,0.0003344240465949674,15.0
169,4.3457610265325455e-06,574.8618207952896,3.011089323455707e-06,0.0003360773832977599,14.0
170,4.355626406937358e-06,575.2586979380836,3.02545755582284e-06,0.000338058468469439,15.0
171,4.349407836082745e-06,573.6777251243759,3.0273529401158605e-06,0.0003397199681975166,15.0
172,4.339482684382558e-06,571.6850629495625,3.0260044024987914e-06,0.0003412111664086732,15.0
173,4.34464608974069e-06,571.6059682705826,3.035796901182052e-06,0.0003428637527172905,14.0
174,4.354532504194656e-06,571.9980455188521,3.050097543136313e-06,0.0003448454083624704,15.0
175,4.348348695871141e-06,570.4255422175845,3.0518655571977808e-06,0.0003465076659366952,15.0
176,4.338405609052738e-06,568.437395769393,3.050342523790321e-06,0.00034799899789807897,15.0
177,4.34353978313504e-06,568.3508302775908,3.0600243870682293e-06,0.0003496510267177151,14.0
178,4.353438132630844e-06,568.7374348901335,3.0742498266834178e-06,0.000351632077243922,16.0
179,4.347290775410205e-06,567.1735358767115,3.0758964369215137e-06,0.0003532951466775542,15.0
180,4.337330107676921e-06,565.189976734992,3.07420307143526e-06,0.0003547866190427622,15.0
181,4.3424351275861775e-06,565.0959816230272,3.08377703785264e-06,0.0003564381087275283,14.0
182,4.3523464186982985e-06,565.4772108474411,3.097931260172023e-06,0.000358418553767073,16.0
183,4.346234197479477e-06,563.9217263176241,3.099459486100185e-06,0.0003600823922499933,15.0
184,4.336256120375836e-06,561.9428019779992,3.0975996437045284e-06,0.000361574010922452,15.0
185,4.341331814791261e-06,561.8413900562252,3.107068084928613e-06,0.0003632249711927661,14.0
186,4.351255908991328e-06,562.2171991643048,3.1211539885000347e-06,0.00036520481978892625,16.0
187,4.345178768961736e-06,560.6700700351917,3.1225678586257545e-06,0.00036686943354609234,15.0
188,4.335183579293583e-06,558.6958436639286,3.1205453203673075e-06,0.00036836120472549214,15.0
189,4.340229977170764e-06,558.5870520815017,3.1299106246776373e-06,0.0003700116492960875,14.0
190,4.35016664294323e-06,558.9573818025805,3.1439308961697966e-06,0.0003719909167124464,16.0
191,4.344124298995926e-06,557.4185223805632,3.145234068998537e-06,0.0003736563056883989,15.0
192,4.334112453972373e-06,555.4490777886593,3.143052574086298e-06,0.0003751482340807551,15.0
193,4.339129823617625e-06,555.3329730118407,3.152317182620668e-06,0.0003767981794915374,14.0
194,4.349078772580328e-06,555.6977563489778,3.166274310267518e-06,0.00037877688301349137,16.0
195,4.343070643813343e-06,554.167045978207,3.1674700430531323e-06,0.0003804430423238307,15.0
196,4.33304276602009e-06,552.2024870577952,3.1651333139769793e-06,0.0003819351327588567,15.0
197,4.338031620426378e-06,552.0791636354812,3.1742997485288562e-06,0.0003835846010578886,14.0
198,4.3479924378531385e-06,552.4383143578218,3.1881960108625844e-06,0.00038556276620551103,16.0
199,4.342017615218685e-06,550.915594997151,3.189287134118714e-06,0.0003872296843160699,15.0
200,4.331974515025922e-06,548.9560482736471,3.1867989035623563e-06,0.000388721941339147,15.0
201,4.336935656672773e-06,548.8256340284817,3.195869810721956e-06,0.0003903709595921444,14.0
202,4.346907806090032e-06,549.1790481232811,3.2097072769613503e-06,0.0003923486189819355,16.0
203,4.340965005682683e-06,547.6641198883705,3.210696162046625e-06,0.00039401627663842334,15.0
204,4.330907710768898e-06,545.7097376906971,3.2080602083223057e-06,0.00039550870453966693,15.0
205,4.335842277892396e-06,545.572398151781,3.217038409638142e-06,0.0003971573060567753,14.0
206,4.345825085329442e-06,545.919951624118,3.2308189423369967e-06,0.0003991345006609613,16.0
207,4.339912587696089e-06,544.4125669013072,3.2317074545987427e-06,0.0004008028694908045,15.0
208,4.329842375599475e-06,542.4635309504985,3.228927636469813e-06,0.000402295472018123,15.0
209,4.33475189643719e-06,542.3194749243173,3.2378161844188493e-06,0.0004039436969121101,14.0
210,4.344744524219051e-06,542.6610201189934,3.251541419820312e-06,0.00040592047782345543,16.0
211,4.338860105037417e-06,541.1608767355399,3.252330865138941e-06,0.0004075895190968615,15.0
212,4.328778498735423e-06,539.217395839552,3.2494111386590375e-06,0.0004090823017087509,15.0
213,4.333664990133728e-06,539.0668869332452,3.2582134007115304e-06,0.00041073019609628184,14.0
214,4.343666419315911e-06,539.4022505677144,3.2718847525571322e-06,0.000412706625063303,16.0
215,4.337807263821728e-06,537.9089834151395,3.2725758083613084e-06,0.0004143762880195487,15.0
216,4.327716022054354e-06,535.9712918731977,3.269520225829196e-06,0.0004158692572197283,15.0
217,4.332582113545881e-06,535.8146614080432,3.278240000349065e-06,0.000417516875477037,14.0
218,4.34259111004967e-06,536.1436395002336,3.291858638410115e-06,0.0004194930280095624,16.0
219,4.336753715514689e-06,534.6568110874051,3.292451272265905e-06,0.0004211632479308583,15.0
220,4.326654908972962e-06,532.7251780355772,3.289264045600356e-06,0.00042265640987258107,15.0
221,4.331503917212953e-06,532.5628312541982,3.29790564337729e-06,0.00042430381731335323,14.0
222,4.3415189591182455e-06,532.8851799313655,3.311472444330699e-06,0.0004262797845455501,16.0
223,4.33569904246653e-06,531.4042718333966,3.311965835730488e-06,0.00042795048100068673,15.0
224,4.325595373612598e-06,529.4790412562263,3.308651583684912e-06,0.0004294438376533579,15.0
225,4.330431171991388e-06,529.3114367378296,3.3172197571240185e-06,0.0004310911164858543,14.0
226,4.340450402897703e-06,529.6268658463382,3.3307352777010202e-06,0.0004330670081527539,16.0
227,4.334642739558233e-06,528.1512627567243,3.331127680336381e-06,0.0004347380819486837,15.0
228,4.324537434398665e-06,526.2328368941949,3.327691370341095e-06,0.0004362316345867769,15.0
229,4.329364654768703e-06,526.0605096230942,3.3361914798347777e-06,0.000437878882769967,14.0
230,4.339385945222242e-06,526.3686906597597,3.3496560033013396e-06,0.0004398548291003855,16.0
231,4.333584206621576e-06,524.897665107134,3.3499446017770475e-06,0.0004415261586677272,15.0
232,4.323481108866802e-06,522.986514344625,3.346391635850519e-06,0.00044301990784870085,15.0
233,4.328305335686857e-06,522.8100963172093,3.3548298176972666e-06,0.0004446672410129742,14.0
234,4.338326129974236e-06,523.1106422342582,3.3682432470690375e-06,0.0004466433977280903,16.0
235,4.332522716704965e-06,521.643339096452,3.3684240097372494e-06,0.0004483148360135646,15.0
236,4.322426404455197e-06,519.740014166131,3.364760329593957e-06,0.0004498087816779683,15.0
237,4.327254323291417e-06,519.5602473894456,3.3731436437234893e-06,0.00045145633764774015,14.0
238,4.337271552914146e-06,519.8527015786761,3.3865054388281205e-06,0.0004534328900125118,16.0
239,4.33145737779725e-06,518.3881177686085,3.3865729256620073e-06,0.0004551042601883381,15.0
240,4.321373310903696e-06,516.4932651770392,3.3828051436857847e-06,0.00045659840179845205,15.0
241,4.326212900819875e-06,516.3110198738059,3.3911417490818075e-06,0.0004582463440014516,14.0
242,4.336222863393753e-06,516.594840438779,3.4044508406245455e-06,0.0004602235128377219,16.0
243,4.33038709356618e-06,515.1318006392538,3.404397981623969e-06,0.00046189460373092676,15.0
244,4.3203218002194496e-06,513.2461821324988,3.4005335454532976e-06,0.0004633889406033366,15.0
245,4.325182560385425e-06,513.0624779793783,3.4088329031730652e-06,0.000465037462189153,14.0
246,4.335180766270637e-06,513.3370181369031,3.422087578241207e-06,0.00046701551095728553,16.0
247,4.329310343064701e-06,511.8741031241143,3.421905932140132e-06,0.0004686861206242309,15.0
248,4.319271660634268e-06,509.9986207382024,3.41795333534387e-06,0.0004701806526324699,15.0
249,4.324165047384794e-06,509.8146940881946,3.426225921328654e-06,0.0004718299326668701,14.0
250,4.334146018119054e-06,510.0791767594653,3.439423671395047e-06,0.0004738091760264283,16.0
251,4.3282255977024486e-06,508.6147663617724,3.4391021587993647e-06,0.0004754790168778285,15.0
252,4.318222978136285e-06,506.750493956688,3.435071209638782e-06,0.00047697374547644615,15.0
253,4.323162426456767e-06,506.56775145383955,3.443329750215543e-06,0.0004786240431250609,14.0
254,4.333119430873648e-06,506.8212374545272,3.4564670523413693e-06,0.0004806048551386198,16.0
255,4.3271308233818045e-06,505.3534436437357,3.4559918277931817e-06,0.0004822735715512222,15.0
256,4.317175743917489e-06,503.50166924588666,3.45189400788427e-06,0.00048376850172080063,15.0
257,4.322177169581019e-06,503.3217482905744,3.460153569824192e-06,0.0004854201393359632,14.0
258,4.332101837676984e-06,503.563087290791,3.473225606223421e-06,0.00048740297029107113,16.0
259,4.326023423908978e-06,502.0896957325604,3.472579665875431e-06,0.000489070136502016,15.0
260,4.316129933826608e-06,500.25197733778896,3.4684286089196983e-06,0.0004905652804476384,15.0
261,4.321212267299273e-06,500.0768002303638,3.4767069512550785e-06,0.0004922186444780244,14.0
262,4.331093743017139e-06,500.3051475364072,3.4897035966136213e-06,0.0004942026637694449,15.0
263,4.324910154572894e-06,498.8246838229027,3.4888748488330505e-06,0.000495867948806182,15.0
264,4.315087718925155e-06,497.0020171806742,3.484680618639875e-06,0.0004973633263461705,15.0
265,4.320262631748417e-06,496.83269292314526,3.4929894037098145e-06,0.0004990186655752991,14.0
266,4.330086307935725e-06,497.0475867132927,3.5058931067489736e-06,0.0005010013876718501,15.0
267,4.323808098039805e-06,495.5613066472803,3.504891841328707e-06,0.0005026650040519655,15.0
268,4.314052815246875e-06,493.7531336908351,3.500653743205772e-06,0.0005041606410216605,15.0
269,4.319314025061163e-06,493.5888611075698,3.508989242236974e-06,0.0005058178386122325,14.0
270,4.329083123741596e-06,493.79071359587533,3.521803499803632e-06,0.0005077993536457434,15.0
271,4.322716540899581e-06,492.2994097564942,3.5206362667766605e-06,0.0005094614186136661,15.0
272,4.313025519516544e-06,490.50530123997476,3.516354290192666e-06,0.0005109573289826675,15.0
273,4.318367563846625e-06,490.3453741047153,3.5247133613060173e-06,0.0005126162938251782,14.0
274,4.328084692175892e-06,490.53452534009426,3.537441136956944e-06,0.0005145966640439259,15.0
275,4.321635132701028e-06,489.03889299064525,3.5361137105387573e-06,0.0005162572856229253,15.0
276,4.312005978445812e-06,487.25848297641716,3.5317881510452228e-06,0.0005177534815598531,15.0
277,4.317424312247841e-06,487.10230189915904,3.540168382593105e-06,0.0005194141413667765,14.0
278,4.327091697735057e-06,487.2790489800808,3.5528122883335935e-06,0.0005213934236843526,15.0
279,4.320563638922621e-06,485.7796752879259,3.5513296814301167e-06,0.000523052688516395,15.0
280,4.310994396905334e-06,484.012652821064,3.5469611069358717e-06,0.0005245491812661703,15.0
281,4.31648525981346e-06,483.85971080923724,3.5553606572737604e-06,0.0005262114757983671,14.0
282,4.326104633210757e-06,484.0242948385708,3.5679228586878508e-06,0.0005281897177713882,15.0
283,4.319501177248037e-06,482.5216053201525,3.5662889425768984e-06,0.0005298477089492326,15.0
284,4.309991020263539e-06,480.76779495882255,3.561878750287774e-06,0.0005313444981879213,15.0
285,4.315551303876101e-06,480.61766034929514,3.570296268702865e-06,0.000533008379260214,14.0
286,4.325124354559755e-06,480.7703632690932,3.5827776087989946e-06,0.0005349855211350463,15.0
287,4.318447810557615e-06,479.26469286992125,3.580995567384838e-06,0.0005366423126955518,15.0
288,4.308996369771977e-06,477.5239726299961,3.5765454701788857e-06,0.000538139396194159,15.0
289,4.314623770489682e-06,477.3763464389897,3.584979082251404e-06,0.0005398047358089655,14.0
290,4.32415235262434e-06,477.5175464188353,3.597378360393183e-06,0.0005417805411287385,15.0
291,4.31740536832318e-06,476.00927335243244,3.595451599124802e-06,0.0005434361832721347,15.0
292,4.308011697229058e-06,474.2814525935983,3.5909628005142114e-06,0.0005449335707859746,15.0
293,4.313703851693556e-06,474.1359433745289,3.599412947942261e-06,0.0005466004397023103,14.0
294,4.323187774559499e-06,474.2654930524158,3.611735545686264e-06,0.0005485753207926759,15.0
295,4.316372542363843e-06,472.75494427723964,3.609667058389126e-06,0.000550229854601052,15.0
296,4.307035968586076e-06,471.03986478968034,3.605140922927858e-06,0.0005517275556618888,15.0
297,4.312791200485652e-06,470.89620340123054,3.613607315218099e-06,0.0005533959319130924,14.0
298,4.32223113895539e-06,471.0142305403978,3.6258543717943717e-06,0.000555369906610895,15.0
299,4.315349451361812e-06,469.50168818897924,3.6236467900244814e-06,0.0005570233658471232,15.0
300,4.306069538613474e-06,467.79921875892,3.61908482638512e-06,0.0005585213902599228,15.0
301,4.3118865167027925e-06,467.65717432280644,3.627567427163364e-06,0.0005601912581339976,14.0
302,4.321282952612411e-06,467.76378685320924,3.639739889420143e-06,0.0005621643390958403,15.0
303,4.314336263910592e-06,466.24949588153095,3.6373955304971946e-06,0.0005638167506123802,15.0
304,4.305112763158317e-06,464.55952649145604,3.632799353387039e-06,0.0005653151081167881,15.0
305,4.310990480429974e-06,464.4189033369476,3.6412983695875703e-06,0.0005669864577388787,14.0
306,4.320343744266852e-06,464.51419378535155,3.653397030489338e-06,0.0005689586537843926,15.0
307,4.313333185342993e-06,462.9983637852615,3.650917912282406e-06,0.0005706100391693578,15.0
308,4.304163707643554e-06,461.32054212926397,3.646287327164719e-06,0.0005721087686039172,15.0
309,4.31010374138896e-06,461.18143508585354,3.654805071768341e-06,0.0005737815657279517,14.0
310,4.319414002232502e-06,461.2654800334945,3.666830560875188e-06,0.0005757528816499124,15.0
311,4.312340458266867e-06,459.7482940235184,3.6642184657492565e-06,0.0005774032581888044,15.0
312,4.303225139505129e-06,458.0825554712246,3.6595553046724185e-06,0.0005789023688473412,15.0
313,4.309226928693465e-06,457.944812790506,3.6680923217364783e-06,0.0005805766127761062,14.0
314,4.318494190760393e-06,458.0176727642456,3.680045101349801e-06,0.0005825470498151946,15.0
315,4.311358348265043e-06,456.4992931197017,3.6773016144296715e-06,0.0005841964300031962,15.0
316,4.302297464710175e-06,454.84558714508245,3.6726077914917795e-06,0.0005856959321525664,15.0
317,4.3083565132845525e-06,454.70863350033443,3.6811612241457307e-06,0.0005873716223230661,15.0
318,4.317584394554095e-06,454.77075404895777,3.693044851805107e-06,0.0005893411950186107,15.0
319,4.3103871042238175e-06,453.25136406058334,3.6901716599284007e-06,0.0005909895805739993,15.0
320,4.301381106894031e-06,451.609657274357,3.6854492044239634e-06,0.0005924894858053013,15.0
321,4.307501379585079e-06,451.4738275698123,3.6940234134366224e-06,0.0005941666328337188,15.0
322,4.316684907079063e-06,451.52473745518927,3.7058340400624987e-06,0.0005961353340158666,15.0
323,4.3094271163996245e-06,450.00453129509407,3.7028328878081778e-06,0.0005977827213094468,15.0
324,4.30047652660551e-06,448.37479713423215,3.6980838522063005e-06,0.0005992830401803682,15.0
325,4.306657962232619e-06,448.23998952559066,3.7066797393376577e-06,0.0006009616544512745,15.0
326,4.315796779385781e-06,448.2797179703826,3.7184174384904263e-06,0.0006029294773234219,15.0
327,4.30847871013609e-06,446.7588097734402,3.7152894401741763e-06,0.0006045758686399839,15.0
328,4.2995841611698165e-06,445.1410318316528,3.7105159419093767e-06,0.0006060766123569522,15.0
329,4.305826826101398e-06,445.0071564277249,3.719134495289455e-06,0.0006077567073292514,15.0
330,4.314920088326536e-06,445.0356815972509,3.730798901173721e-06,0.0006097236487467568,15.0
331,4.307540677515851e-06,443.5140488872561,3.7275440514026122e-06,0.0006113690550475704,15.0
332,4.298704460445845e-06,441.9083882157895,3.722749583975217e-06,0.0006128702171811697,15.0
333,4.305008532532998e-06,441.7753651056789,3.7313918703879906e-06,0.0006145518092836161,15.0
334,4.314054894443215e-06,441.7926137787938,3.7429821650825616e-06,0.0006165178707086921,15.0
335,4.306614070316289e-06,440.2703457818844,3.739601261065381e-06,0.0006181622859846704,15.0
336,4.297835642086364e-06,438.67665220122575,3.7347868992200975e-06,0.0006196638963636414,15.0
337,4.304203638117014e-06,438.5446518185706,3.743455954698278e-06,0.0006213469762870248,15.0
338,4.313202445590276e-06,438.55063083589476,3.7549718783051117e-06,0.0006233121447954869,15.0
339,4.305700094784779e-06,437.02781188554803,3.751465663235901e-06,0.0006249555648255294,15.0
340,4.296980102211707e-06,435.446063109256,3.7466334577941543e-06,0.0006264576398112049,15.0
341,4.303412687614851e-06,435.31505123458794,3.7553307390656617e-06,0.0006281422231760979,15.0
342,4.312363198939505e-06,435.30976103285604,3.7667719325937624e-06,0.0006301064840809085,15.0
343,4.304799116779959e-06,433.7864675189654,3.763141045774347e-06,0.0006317489027227478,15.0
344,4.296138563701429e-06,432.21667729773253,3.758293326219962e-06,0.0006332514553666707,15.0
345,4.30263378897528e-06,432.0863382627883,3.767018028124601e-06,0.0006349375951316943,15.0
346,4.311537602618177e-06,432.0700303485263,3.778386129601633e-06,0.000636900903256777,15.0
347,4.303911485595874e-06,430.5463301024008,3.77463110153153e-06,0.0006385423127208853,15.0
348,4.295311478139824e-06,428.9885200846786,3.7697702628705388e-06,0.0006400453563240485,15.0
349,4.301869608943061e-06,428.8587750824579,3.778523457192449e-06,0.0006417330805856455,15.0
350,4.3107260897001525e-06,428.8314637543549,3.7898181709890496e-06,0.0006436954146387145,15.0
351,4.303036321019959e-06,427.30728931056086,3.785938373235778e-06,0.0006453358193504678,15.0
352,4.294499292115521e-06,425.7616166919415,3.7810679361492157e-06,0.0006468393537807738,15.0
353,4.301120922431769e-06,425.6324197629247,3.7898509596604024e-06,0.000648528688597357,15.0
354,4.309929097769747e-06,425.5940869823932,3.801071678844367e-06,0.0006504900286387215,15.0
355,4.30217391241853e-06,424.0693599786643,3.797066320593657e-06,0.0006521294329055896,15.0
356,4.293702456822726e-06,422.5359928114829,3.7921899377716814e-06,0.0006536334574763142,15.0
357,4.300388224769206e-06,422.40729947481043,3.801004162896721e-06,0.0006553244323314346,15.0
358,4.309147055376484e-06,422.35792463896763,3.8121501889808576e-06,0.0006572847549200842,15.0
359,4.301325945401835e-06,420.83270092679084,3.808019539955068e-06,0.0006589231474666245,15.0
360,4.292921409491813e-06,419.31167195364776,3.8031397727664584e-06,0.0006604276775465203,15.0
361,4.299671996539375e-06,419.1834402616051,3.811986590731372e-06,0.0006621203227503416,15.0
362,4.308380373258947e-06,419.1229989145013,3.823057147216372e-06,0.0006640796033929867,15.0
363,4.300492256303378e-06,417.59727720982823,3.818800954655547e-06,0.0006657169785185516,15.0
364,4.292156580658814e-06,416.0886768051896,3.81392086441954e-06,0.0006672220231996924,15.0
365,4.29897265247093e-06,415.9608469444142,3.8228020065814575e-06,0.0006689164028392901,15.0
366,4.3076294424480295e-06,415.8893294748775,3.833795909550765e-06,0.000670874584165184,15.0
367,4.299672300597472e-06,414.36301563248554,3.829413078136713e-06,0.0006725109473314613,15.0
368,4.291408393159311e-06,412.86702848666874,3.824536559324907e-06,0.0006740165041295528,15.0
369,4.298290717529181e-06,412.73956167136123,3.833453485988778e-06,0.0006757126518366421,15.0
370,4.306894564899094e-06,412.65692221178256,3.844369698731146e-06,0.000677669717587776,15.0
371,4.29886783712227e-06,411.1300761389535,3.839860375671062e-06,0.0006793050524230716,15.0
372,4.290677286795693e-06,409.64674560874323,3.834990162687417e-06,0.0006808111377467991,15.0
373,4.297626209171423e-06,409.51955941835934,3.8439439085857396e-06,0.0006825090924443541,15.0
374,4.306176312336378e-06,409.42581352678945,3.854781891739805e-06,0.000684465013108677,15.0
375,4.298079191422467e-06,407.8984725795543,3.850145988137351e-06,0.0006860993043206899,15.0
376,4.289963667657022e-06,406.42784571939717,3.845284872056334e-06,0.0006876059354742565,15.0
377,4.296977486972902e-06,406.3006508566007,3.8542746455757816e-06,0.0006893057633446981,15.0
378,4.305474942788871e-06,406.1960090563899,3.865035518217216e-06,0.0006912604804523052,15.0
379,4.297306624212932e-06,404.6682133902738,3.860272927428724e-06,0.0006928937113292922,15.0
380,4.289267891021635e-06,403.21034138373983,3.855423772854965e-06,0.0006944009078829518,15.0
381,4.296347473707394e-06,403.0831074189717,3.864451022661072e-06,0.000696102644713868,15.0
382,4.3047907687909215e-06,402.9675202497778,3.875133588671527e-06,0.0006980561274356138,15.0
383,4.296550408391582e-06,401.4393084481045,3.8702441504210805e-06,0.0006996882807034294,15.0
384,4.288590329219393e-06,399.99424807486673,3.865409894685131e-06,0.0007011960617121837,15.0
385,4.295736549305399e-06,399.8669417691201,3.874476065305927e-06,0.0007028997468618066,15.0
386,4.3041240803890135e-06,399.74035560593217,3.8850790321569565e-06,0.0007048519629758956,15.0
387,4.295810796964928e-06,398.2117658401147,3.880062531331313e-06,0.0007064830190602001,15.0
388,4.287931322273497e-06,396.7795768328916,3.875246179996886e-06,0.0007079914056442577,15.0
389,4.2951450748704775e-06,396.6521639195044,3.884352726704615e-06,0.0007096970808026262,15.0
390,4.303475153934521e-06,396.514522076514,3.894874703348003e-06,0.0007116479959298956,15.0
391,4.295088255870232e-06,394.9856023340581,3.889731112398703e-06,0.000713277956000806,15.0
392,4.2872912172044376e-06,393.5663285241868,3.884935551687372e-06,0.0007147869706541984,15.0
393,4.294573401143291e-06,393.4387747743694,3.894083913725897e-06,0.0007164946740848999,15.0
394,4.302844280355689e-06,393.29002770895346,3.9045234097948135e-06,0.0007184442350450685,15.0
395,4.294382624580546e-06,391.7607902972769,3.899252261620097e-06,0.0007200730919142592,15.0
396,4.286670324938671e-06,390.35451653475474,3.894480785466895e-06,0.0007215827525944489,15.0
397,4.294021840516892e-06,390.22678374913886,3.903672399199806e-06,0.0007232925272056703,15.0
398,4.302231650846197e-06,390.0668708047748,3.9140278108322455e-06,0.0007252406898425467,15.0
399,4.293694277638088e-06,388.5373531904226,3.908628767477873e-06,0.000726868423480403,15.0
400,4.286068899006846e-06,387.14414559043246,3.903884557589419e-06,0.0007283787537926138,15.0
401,4.293490667067465e-06,387.016193245804,3.913120871778968e-06,0.0007300906473852795,15.0
402,4.301637002417006e-06,386.8450047452551,3.923390100345477e-06,0.0007320373782978803,15.0
403,4.293023338770014e-06,385.3152847736184,3.9178631532825565e-06,0.0007336639613397362,15.0
404,4.285487176333876e-06,383.9352142622785,3.913149484181634e-06,0.0007351749858855687,15.0
405,4.292980160221778e-06,383.8070028092229,3.922431977286171e-06,0.0007368890480240572,15.0
406,4.3010601121246125e-06,383.6243880888501,3.932612448828298e-06,0.0007388343174079205,15.0
407,4.292369925242727e-06,382.094578754373,3.9269578788347075e-06,0.0007404597150405301,15.0
408,4.284925375307677e-06,380.72771934708373,3.922278109948135e-06,0.0007419714600799439,15.0
409,4.292490558393531e-06,380.5992077462867,3.931608270595929e-06,0.0007436877429327174,15.0
410,4.300501877128374e-06,380.4050873395761,3.941697981442911e-06,0.0007456315072937298,15.0
411,4.291734111625113e-06,378.8752242478541,3.935915318536476e-06,0.0007472556959003477,15.0
412,4.284383686337469e-06,377.52165410530495,3.931272907995321e-06,0.0007487681892221996,15.0
413,4.292022151197691e-06,377.3928037282564,3.940652316242898e-06,0.0007504867548640884,15.0
414,4.29996239815332e-06,377.187091415476,3.95064905411461e-06,0.000752428959701946,15.0
415,4.291115960721273e-06,375.65720919179506,3.944737778878457e-06,0.0007540519157667547,15.0
416,4.283862271598871e-06,374.3170088830012,3.940136268385529e-06,0.0007555651865726793,15.0
417,4.291575004918607e-06,374.18776537557227,3.949566418581254e-06,0.0007572861061869285,15.0
418,4.299440398753757e-06,373.97026234715963,3.959466711582333e-06,0.0007592267015938222,15.0
419,4.290515481519545e-06,372.4405172905679,3.953427455628449e-06,0.0007608483856840992,15.0
420,4.283361258725484e-06,371.11377144265754,3.9488704889978456e-06,0.0007623624639907369,15.0
421,4.291149234505862e-06,370.98408255276644,3.958352837042156e-06,0.0007640857977968346,15.0
422,4.298933755151444e-06,370.75438871814714,3.9681511583484495e-06,0.0007660247691975792,15.0
423,4.289932520414456e-06,369.22511720021316,3.961986342380378e-06,0.0007676451192238652,15.0
424,4.282880672560956e-06,367.9119190286642,3.957477722319305e-06,0.000769160036394461,15.0
425,4.290744928175547e-06,367.7817347382357,3.967013774689496e-06,0.0007708858470306959,15.0
426,4.298445658791041e-06,367.53974590559153,3.976707412078788e-06,0.0007728231429495021,15.0
427,4.289366929911399e-06,366.0109765461026,3.970416417141456e-06,0.0007744421344589561,15.0
428,4.282420544511539e-06,364.711428312645,3.965960103524968e-06,0.0007759579211533917,15.0
429,4.290362145361074e-06,364.5806967328253,3.975551383867633e-06,0.0007776862756081446,15.0
430,4.297975803937711e-06,364.3262777371866,3.985137274320572e-06,0.000779621858622272,15.0
431,4.28881860518669e-06,362.79806696185744,3.978719627698137e-06,0.000781239449617742,15.0
432,4.281980838558656e-06,361.5122672173961,3.974319646430498e-06,0.0007827561420652095,15.0
433,4.2900008785901495e-06,361.38093555056923,3.983967697039331e-06,0.0007844871094214626,15.0
434,4.297524004404229e-06,361.113950910851,3.993442569968149e-06,0.0007864209262928445,15.0
435,4.288287309933943e-06,359.5863495300333,3.986897752250102e-06,0.0007880370824651807,15.0
436,4.281560409981451e-06,358.31430274197396,3.982557301828823e-06,0.0007895547403831659,15.0
437,4.289661086455409e-06,358.1824164099242,3.992264664071183e-06,0.0007912883719218239,15.0
438,4.297088209605066e-06,357.90256388008015,4.001623359680864e-06,0.0007932203848668277,15.0
439,4.28777231806046e-06,356.37574290493967,3.994952058194074e-06,0.0007948350556528484,15.0
440,4.28116020244013e-06,355.1175997224885,3.990675854811262e-06,0.0007963537115389018,15.0
441,4.289342633205295e-06,354.98509711257344,4.000444088714027e-06,0.0007980900856054523,15.0
442,4.296667002109028e-06,354.6919755048616,4.0096802307503174e-06,0.0008000202682123099,15.0
443,4.287272787545471e-06,353.1661573289554,4.0028836561565455e-06,0.0008016333934279648,15.0
444,4.280780009093405e-06,351.92211400058426,3.998677005064175e-06,0.0008031530752722522,15.0
445,4.2890453258947725e-06,351.7889296788802,4.008507679584182e-06,0.0008048922754787495,15.0
446,4.296262768004878e-06,351.48238376487467,4.01761724022169e-06,0.0008068205584916584,15.0
447,4.286789038195751e-06,349.9576086592951,4.010694693986812e-06,0.0008084321015158509,15.0
448,4.2804195484071856e-06,348.72779310399795,4.006562358682451e-06,0.0008099528566038771,15.0
449,4.288768888890036e-06,348.59385736508625,4.016457040161584e-06,0.0008116949712874159,15.0
450,4.295874959977735e-06,348.2737223367137,4.025435696497626e-06,0.0008136212786774048,15.0
451,4.286320012217093e-06,346.7499864278376,4.018386000004282e-06,0.0008152312145403192,15.0
452,4.280078483908445e-06,345.53458062453024,4.014333408539643e-06,0.0008167530801801106,15.0
453,4.288513013819029e-06,345.3998212125685,4.024293684233719e-06,0.0008184982024786052,15.0
454,4.295502939212231e-06,345.0659176979078,4.033136775086557e-06,0.0008204224536888011,15.0
455,4.285865295618751e-06,343.54324314704223,4.0259589362188735e-06,0.0008220307481426135,15.0
456,4.279756408424639e-06,342.34241386774175,4.0219915365775956e-06,0.000823553772814208,15.0
457,4.28827729272607e-06,342.20675277419247,4.0320189884315476e-06,0.0008253020023871087,15.0
458,4.29514595785446e-06,341.85888775264044,4.040721503514479e-06,0.000827224110805667,15.0
459,4.285424322730516e-06,340.33730676553546,4.033414709166164e-06,0.0008288307458906883,15.0
460,4.279452820875659e-06,339.1512118102902,4.029538017737429e-06,0.0008303549856491593,15.0
461,4.288061244138624e-06,339.01457736936794,4.0396342156728715e-06,0.0008321064061130789,15.0
462,4.294803156612854e-06,338.65254190289323,4.0481907577540074e-06,0.0008340262796815498,15.0
463,4.284996206189776e-06,337.13209153963214,4.04075414527484e-06,0.0008356312282249437,15.0
464,4.279167146910597e-06,335.96090118632407,4.036973977349489e-06,0.0008371567420961575,15.0
465,4.287864277329663e-06,335.8232088934424,4.047140485707679e-06,0.0008389114560551346,15.0
466,4.294472393588443e-06,335.4466831997949,4.055544164208889e-06,0.000840829006556785,15.0
467,4.284579986075837e-06,333.92751067329607,4.047977941926022e-06,0.0008424322091817483,15.0
468,4.2788987379453605e-06,332.7714040909913,4.044300417388183e-06,0.0008439590645369708,15.0
469,4.287685722835856e-06,332.6325566802884,4.05453879099661e-06,0.0008457171926000591,15.0
470,4.294151193403404e-06,332.24109136703976,4.062780980173065e-06,0.0008476323434964517,15.0
471,4.2841745356494185e-06,330.7234572184882,4.055086611774285e-06,0.0008492337219621737,15.0
472,4.278646847021881e-06,329.58262836119883,4.051518217925788e-06,0.000850761991195418,15.0
473,4.2875248195182575e-06,329.442520621536,4.061829995776769e-06,0.0008525236628763939,15.0
474,4.293840704079119e-06,329.0358492744778,4.069903822764271e-06,0.0008544363008615782,15.0
475,4.2837786011635885e-06,327.5198139590338,4.062080523343175e-06,0.0008560358052471158,15.0
476,4.278407203167794e-06,326.39418831936604,4.058624933961828e-06,0.0008575656148301253,15.0
477,4.287380707957943e-06,326.2529911915529,4.069014844389303e-06,0.0008593309199582349,15.0
478,4.293539508393336e-06,325.830824936337,4.07691285877553e-06,0.0008612409218311584,15.0
479,4.283390782898914e-06,324.31645390539336,4.068959846793483e-06,0.0008628384996429996,15.0
480,4.278181861934911e-06,323.20622809960724,4.065623977103043e-06,0.0008643699409535829,15.0
481,4.287252407162651e-06,323.06384800251175,4.076093915702045e-06,0.0008661390224453283,15.0
482,4.293242745865911e-06,322.62561042619234,4.083804948865858e-06,0.0008680462918268311,15.0
483,4.283009530905932e-06,321.1132398929747,4.075724546679292e-06,0.000869641848583257,15.0
484,4.2779700655589965e-06,320.01865407445894,4.072516074676746e-06,0.0008711750166790969,15.0
485,4.287138798440603e-06,319.8749583569998,4.0830675999947545e-06,0.0008729480356561761,15.0
486,4.292948322836848e-06,319.4200297743191,4.0905795089532035e-06,0.0008748524670559441,15.0
487,4.282633117682848e-06,317.9100205001367,4.082374393330208e-06,0.0008764459034561952,15.0
488,4.277770624303551e-06,316.83133500936486,4.079301523378744e-06,0.0008779809016350358,15.0
489,4.287038662294252e-06,316.686180599209,4.089936165406697e-06,0.0008797580307558434,15.0
490,4.292653805564196e-06,316.21388288476965,4.097235584676106e-06,0.0008816595104734429,15.0
491,4.28225964764633e-06,314.7066336573572,4.08890894815206e-06,0.0008832507182661676,15.0
492,4.277582245111209e-06,313.6441308893664,4.085980479990791e-06,0.000884787660752877,15.0
493,4.2869506442394e-06,313.49736063540905,4.096699709995536e-06,0.0008865690871517851,15.0
494,4.292360615137265e-06,313.00727308193166,4.10377584397483e-06,0.0008884674476345474,15.0
495,4.281887024097902e-06,311.5029007179887,4.09532756026279e-06,0.0008900563580423184,15.0
496,4.277403513535724e-06,310.45688928294754,4.0925529650662735e-06,0.0008915953695834058,15.0
497,4.286873244246213e-06,310.30832975796886,4.1033581706234925e-06,0.0008933812962128694,15.0
498,4.292066266933907e-06,309.79999261684674,4.1101992085865565e-06,0.0008952763519127619,15.0
499,4.281512928331034e-06,308.29862753033524,4.101629303459627e-06,0.0008968628942918935,15.0
500,4.277232562039199e-06,307.26942134727113,4.099018508648476e-06,0.0008984040804613382,15.0
501,4.286802508580968e-06,307.1187239739461,4.109909103717607e-06,0.0009001947614828044,16.0
502,4.29176756248828e-06,306.591779853732,4.1165038692596764e-06,0.0009020863123972037,15.0
503,4.281134838893515e-06,305.09360569739596,4.1078130057706555e-06,0.0009036704063851077,15.0
504,4.277063788438588e-06,304.08124608306804,4.1053730466688295e-06,0.0009052140114917896,15.0
505,4.28674122319032e-06,303.9287063583973,4.116356406858915e-06,0.0009070095965929972,16.0
506,4.2914578852065e-06,303.382111701189,4.1226847074580585e-06,0.00090889747397841,15.0
507,4.28075001951149e-06,301.887612454583,4.1138772318489945e-06,0.0009104789809345858,15.0
508,4.276899537601778e-06,300.8925025393522,4.111619997684117e-06,0.0009120251752621166,15.0
509,4.286685068587043e-06,300.7378529004466,4.1226978053214e-06,0.0009138259845233389,16.0
510,4.291137634917408e-06,300.1710141998217,4.128743249776999e-06,0.0009157098910435522,15.0
511,4.280355461759112e-06,298.68040154896494,4.119820282660532e-06,0.0009172887238533448,15.0
512,4.276737887186317e-06,297.70298576765595,4.117758741619802e-06,0.0009188376962476788,15.0
513,4.286631929274725e-06,297.54595277287524,4.128931956626817e-06,0.0009206440292959334,16.0
514,4.290802818609675e-06,296.95816776206044,4.134676797635167e-06,0.0009225236962749421,15.0
515,4.279947893920023e-06,295.4717083682777,4.125640140299229e-06,0.000924099752003994,15.0
516,4.276576815673881e-06,294.5124780561292,4.123788505544708e-06,0.0009256517154929728,15.0
517,4.286579476045932e-06,294.35275219213213,4.135057773699055e-06,0.0009274639002874477,16.0
518,4.290449484890734e-06,293.7432660994643,4.140482622780578e-06,0.0009293390161857617,15.0
519,4.279523746400433e-06,292.26124420659164,4.131334459597776e-06,0.0009309122017125412,15.0
520,4.276414209128286e-06,291.32074794320323,4.129708392226546e-06,0.0009324673929248188,15.0
521,4.286525170127303e-06,291.15797129136666,4.14107396084643e-06,0.0009342857972447184,16.0
522,4.290072951527121e-06,290.5259441091514,4.14615726064395e-06,0.0009361560123604056,15.0
523,4.279079179099226e-06,289.0486977590645,4.136900592220198e-06,0.0009377262310097568,15.0
524,4.27624783944012e-06,288.1275433505065,4.135517364622062e-06,0.0009392849192334763,15.0
525,4.286466269443773e-06,287.9613033074651,4.1469789977689604e-06,0.0009411099536418704,16.0
526,4.289667998436695e-06,287.3057970341543,4.151696682139534e-06,0.0009429748729886094,15.0
527,4.278609970699524e-06,285.8337260351827,4.1423354815631215e-06,0.0009445420244478871,15.0
528,4.276075495815855e-06,284.93260110932414,4.141214370884774e-06,0.0009461045138783309,15.0
529,4.28639690418656e-06,284.76219400305496,4.15276832409351e-06,0.0009479366935539025,16.0
530,4.289227931444697e-06,284.0823106061787,4.157095393572704e-06,0.0009497958329172548,15.0
531,4.27811160326012e-06,282.61595692384,4.147635744838021e-06,0.0009513598015556361,15.0
532,4.275894903116852e-06,281.7356332959754,4.1467982711916395e-06,0.0009529264418404077,15.0
533,4.286312081604766e-06,281.5601436985407,4.158438186779962e-06,0.0009547663719594109,16.0
534,4.288742067674897e-06,280.85468302219,4.1623439939979875e-06,0.0009566192127587175,15.0
535,4.277579174806046e-06,279.3949807928246,4.152797575292793e-06,0.000958179823817684,15.0
536,4.275703845749393e-06,278.5363319426613,4.1522679499735955e-06,0.0009597510199193494,15.0
537,4.286212710140948e-06,278.35505964290303,4.163990511020854e-06,0.0009615993110751567,16.0
538,4.288207516488259e-06,277.6226745322189,4.167440562314787e-06,0.0009634452637765128,15.0
539,4.2770074677513936e-06,276.17034904184635,4.1578168756888865e-06,0.000965002409150622,15.0
540,4.275500239525516e-06,275.334366018869,4.157622450126126e-06,0.000966578631504174,15.0
541,4.286094987497713e-06,275.14646662105287,4.169422677821658e-06,0.0009684359833386807,16.0
542,4.287613859632082e-06,274.38548300929745,4.17237587794112e-06,0.0009702744127182799,15.0
543,4.276382999471776e-06,272.9410139029961,4.162681511887487e-06,0.0009718280456952,15.0
544,4.275282285654236e-06,272.1293807681653,4.162861058472304e-06,0.0009734097466804344,15.0
545,4.285954807182278e-06,271.9338220917096,4.174731779482031e-06,0.0009752769714955752,16.0
546,4.2869505467801976e-06,271.14229159218195,4.177140542870068e-06,0.000977107149276969,15.0
547,4.275703213136197e-06,269.70666175810607,4.167389873815482e-06,0.0009786571940645064,15.0
548,4.27504862112099e-06,268.9209937721907,4.167983509328713e-06,0.0009802449466694738,15.0
549,4.285787629455046e-06,268.7164929570857,4.179914515432976e-06,0.0009821230018490171,16.0
550,4.286208410243893e-06,267.89237436407154,4.1817264606530226e-06,0.000983944002298046,15.0
551,4.2749554997664574e-06,266.46625701742573,4.1719306310402735e-06,0.0009854905159187596,15.0
552,4.274798615947849e-06,265.70879463224253,4.172990301939072e-06,0.0009870849592138935,15.0
553,4.285584793443429e-06,265.4934533514071,4.184963679715606e-06,0.0009889751037337326,16.0
554,4.285362088480992e-06,264.6338346273621,4.1861098087700474e-06,0.000990785903932124,15.0
555,4.274142776668887e-06,263.2197298610826,4.176307479009854e-06,0.0009923287125920013,15.0
556,4.2745245338998135e-06,262.4917596193678,4.177875089830688e-06,0.0009939308723925372,15.0
557,4.285341125964655e-06,262.2638499837119,4.1898754406964425e-06,0.000995834427451936,16.0
558,4.2843921000116346e-06,261.36517637957473,4.190272404190941e-06,0.000997633836413976,15.0
559,4.273258436703109e-06,259.9662698961811,4.180514976126627e-06,0.0009991727882149094,15.0
560,4.274231245716707e-06,259.26959563986446,4.1826438575088006e-06,0.0010007838738776852,15.0
561,4.285047138468848e-06,259.0263683662981,4.194641923901938e-06,0.00100270259246441,16.0
562,4.283289749405844e-06,258.08546290162485,4.194208298932672e-06,0.0010044890772908008,15.0
563,4.272296102118022e-06,256.7048520383153,4.184549749789464e-06,0.001006024253442103,15.0
564,4.273918340515825e-06,256.04130994132584,4.1872994556776644e-06,0.001007645922493164,14.0
565,4.28469700328024e-06,255.77972894454248,4.199259020317031e-06,0.0010095815511646927,16.0
566,4.282029920944039e-06,254.79253380654058,4.197895045120456e-06,0.0010113534592259802,15.0
567,4.271250628233063e-06,253.43430581210887,4.188409190814868e-06,0.0010128850973334812,15.0
568,4.273596551020099e-06,252.80643231658175,4.1918551151080335e-06,0.001014519219440112,14.0
569,4.284278264595415e-06,252.52188006523326,4.20371649238321e-06,0.0010164741735910348,16.0
570,4.280582057269761e-06,251.48379764465776,4.201302120555797e-06,0.0010182291822093677,15.0
571,4.2701201647822255e-06,250.1534294329098,4.192091337479463e-06,0.0010197577884389175,15.0
572,4.27327927504475e-06,249.5642197755742,4.196324357248972e-06,0.001021406782096729,15.0
573,4.283764841588784e-06,249.24958586359023,4.2079909950984005e-06,0.001023384142812668,17.0
574,4.278920008394641e-06,248.1565486909943,4.204405429474945e-06,0.0010251194102957513,15.0
575,4.268906158101407e-06,246.86060957460546,4.195599839205018e-06,0.001026646076415237,15.0
576,4.272997260059418e-06,246.3143339997876,4.200740059351293e-06,0.0010283128413750028,15.0
577,4.283085841672455e-06,245.9562251914425,4.212015732658253e-06,0.0010303171391414024,17.0
578,4.276987894988343e-06,244.80577312312224,4.207152114561965e-06,0.0010320287392176753,15.0
579,4.2676265614521366e-06,243.55447846907052,4.198955178073423e-06,0.001033555143037826,15.0
580,4.2727752343014e-06,243.05498029925,4.2051301837332405e-06,0.001035243713528828,15.0
581,4.282158357155927e-06,242.65191471060925,4.2156875148649345e-06,0.0010372418958412462,15.0
582,4.274967875531943e-06,241.45423511936372,4.209703351684323e-06,0.001038931486588029,15.0
583,4.266324524197938e-06,240.24915268970506,4.202182745710156e-06,0.001040460044964277,15.0
584,4.272421349819129e-06,239.7888098872017,4.2092862209757964e-06,0.0010421701078331149,15.0
585,4.280973191852481e-06,239.33866950822025,4.218994438598353e-06,0.0010441538770505042,15.0
586,4.272888525639652e-06,238.10525147459163,4.212085553679448e-06,0.0010458240081845649,15.0
587,4.264984467344966e-06,236.9456645552864,4.2052651119767674e-06,0.0010473564457673574,15.0
588,4.271875622687989e-06,236.5149159315993,4.213146196412102e-06,0.001049087085522327,15.0
589,4.279539296256868e-06,236.01567445135768,4.221947958682779e-06,0.0010510566371846853,15.0
590,4.2707239153006536e-06,234.7559764713775,4.2142758121822675e-06,0.001052709192613113,15.0
591,4.263574957610321e-06,233.64102088763988,4.208173604221842e-06,0.0010542467503769134,15.0
592,4.271129615778667e-06,233.2317574850048,4.216703787682616e-06,0.001055997418675355,15.0
593,4.277881586626223e-06,232.68345724692654,4.224574564051609e-06,0.0010579527014231147,15.0
594,4.268454450049202e-06,231.40421856845532,4.216256999806743e-06,0.0010595893949836863,15.0
595,4.262071272877424e-06,230.33279083155756,4.210885827278656e-06,0.0010611332369121688,15.0
596,4.270191074067146e-06,229.9388180475894,4.219968480302531e-06,0.0010629035680861244,15.0
597,4.276002238304053e-06,229.341379448626,4.226877900077021e-06,0.0010648442580857185,15.0
598,4.266042974098348e-06,228.04693541502328,4.217994159341655e-06,0.001066466861581031,15.0
599,4.260451205440629e-06,227.018827568206,4.213381386774442e-06,0.0010680178394062237,15.0
600,4.269049851415845e-06,226.63464782477027,4.222931676763803e-06,0.001069807828701114,16.0
601,4.273886232303924e-06,225.9879140348497,4.2288442845701245e-06,0.001071733385033456,15.0
602,4.263456157562172e-06,224.68161017843337,4.219455451342572e-06,0.0010733433323350157,15.0
603,4.258695093515066e-06,223.69729838444937,4.215641923229858e-06,0.0010749022400923466,15.0
604,4.267692358437862e-06,223.31771711971402,4.225580958718499e-06,0.0010767123706028965,16.0
605,4.271507798872901e-06,222.62104410584453,4.230449073155677e-06,0.0010786220479787932,15.0
606,4.260682696286937e-06,221.30698704840944,4.220630547824329e-06,0.0010802204527424232,15.0
607,4.256770792830658e-06,220.3655618477685,4.2176366586667545e-06,0.0010817885304052804,15.0
608,4.266106373833263e-06,219.98656542401423,4.227905074890038e-06,0.0010836193168616073,16.0
609,4.268812176005456e-06,219.23720389643213,4.231638598608856e-06,0.0010855124401217475,15.0
610,4.257702153683091e-06,217.92143135305105,4.221499635467882e-06,0.001087099687565054,15.0
611,4.254656916229786e-06,217.02172116227504,4.219344933523989e-06,0.001088678524581544,15.0
612,4.264282682979369e-06,216.63987644316708,4.229895487630104e-06,0.0010905308405418205,16.0
613,4.265793645150066e-06,215.8356926943613,4.232407579671805e-06,0.0010924062213591803,15.0
614,4.254474509133257e-06,214.52203466211304,4.222023849862754e-06,0.0010939831694618003,15.0
615,4.252353077607199e-06,213.6648735429974,4.220767112099857e-06,0.0010955742315015705,15.0
616,4.262197704899149e-06,213.27532467420247,4.231529751052456e-06,0.00109744971495975,16.0
617,4.262420315372428e-06,212.41426138423864,4.232724712401924e-06,0.0010993055321800796,15.0
618,4.250985240122792e-06,211.1072528000617,4.222189282071088e-06,0.0011008730016799722,15.0
619,4.249854980068624e-06,210.29362876639374,4.221899667185532e-06,0.0011024782040463697,15.0
620,4.259809345328075e-06,209.88930005979867,4.232767851703132e-06,0.0011043795702546644,16.0
621,4.258640234731309e-06,208.969336330786,4.232539511569273e-06,0.0011062133565113113,15.0
622,4.247198891331115e-06,207.67399878700652,4.221962119828198e-06,0.0011077723946921094,15.0
623,4.247156584614816e-06,206.9059817411857,4.22273825579117e-06,0.0011093940559547234,15.0
624,4.257058751717882e-06,206.47683317944566,4.233554527866247e-06,0.001111325371203356,16.0
625,4.254390911753989e-06,205.4963005162968,4.231795955458312e-06,0.0011131340549054218,15.0
626,4.243106276628353e-06,204.21990495084532,4.221339633167675e-06,0.0011146858487075416,15.0
627,4.244253444663994e-06,203.49903710405889,4.223285411171139e-06,0.0011163273872108485,15.0
628,4.253878010468769e-06,203.0320040203854,4.233820634999642e-06,0.0011182934438645892,17.0
629,4.249594605090183e-06,201.98977174678163,4.230412207351554e-06,0.0011200723564409488,15.0
630,4.238693814340808e-06,200.7419098798571,4.2203044829374436e-06,0.0011216188197492062,15.0
631,4.24114557376568e-06,200.06939619665653,4.223538037961907e-06,0.001123285198158965,15.0
632,4.250178141121663e-06,199.54679336499962,4.2334800179338784e-06,0.001125292777144461,17.0
633,4.244153815466398e-06,198.4422239633934,4.228292778896217e-06,0.0011270359578563025,15.0
634,4.2339724930775845e-06,197.23640393687677,4.218870210549208e-06,0.001128580309237216,15.0
635,4.237877756147286e-06,196.6138550358484,4.22354413537363e-06,0.0011302783408464806,15.0
636,4.245859823320816e-06,196.02940847426962,4.232421343656805e-06,0.0011322973960577129,15.0
637,4.238173024289742e-06,194.86841630586412,4.225532259925019e-06,0.0011340055844606324,15.0
638,4.229040667018338e-06,193.7166003171626,4.217126491950705e-06,0.0011355520841979578,15.0
639,4.234259898340434e-06,193.1335282192535,4.223104269304756e-06,0.0011372854898068277,15.0
640,4.24087815719694e-06,192.4902953068398,4.2305875152132925e-06,0.001139282562555047,15.0
641,4.231792770468166e-06,191.28476181486826,4.222260767879002e-06,0.001140961188795794,15.0
642,4.223809249964751e-06,190.18761785435768,4.21497496214543e-06,0.0011425144205052752,16.0
643,4.230099711828374e-06,189.6314640837541,4.2220147626027854e-06,0.0011442821227971632,15.0
644,4.235146693627143e-06,188.9224307400068,4.22789511934993e-06,0.0011462566122987703,15.0
645,4.224969772611505e-06,187.68660145038126,4.218437580994448e-06,0.0011479089417770157,15.0
646,4.218208610301179e-06,186.64379387487452,4.212348134841233e-06,0.0011494725950203758,16.0
647,4.22534697532023e-06,186.1028965179512,4.220227333285337e-06,0.0011512745548045496,16.0
648,4.2286878977389984e-06,185.3251964528401,4.224367838977592e-06,0.001153224902249027,15.0
649,4.217652572482177e-06,184.06925465907625,4.2140131050271205e-06,0.001154854409208134,15.0
650,4.21218814599977e-06,183.08050210192502,4.20919697376717e-06,0.0011564316782095181,15.0
651,4.2199147081309644e-06,182.54156334192427,4.217656284875702e-06,0.0011582691071065718,16.0
652,4.221471060372984e-06,181.6957893195897,4.21997561053216e-06,0.0011601922439184325,15.0
653,4.209793504455013e-06,180.4288860867194,4.208940437076083e-06,0.0011618018858750754,15.0
654,4.205682097394712e-06,179.49267971526518,4.205456522782072e-06,0.0011633965880713637,15.0
655,4.2137462586347325e-06,178.94252100902168,4.2142458809187595e-06,0.001165272378838249,16.0
656,4.213411467644424e-06,178.02866480382696,4.214634335876217e-06,0.0011671644174364977,15.0
657,4.201323886678249e-06,176.76015500923188,4.203151775936105e-06,0.0011687570673550008,15.0
658,4.198653122203905e-06,175.87597650232752,4.2010903142002425e-06,0.0011703733008506083,15.0
659,4.206747254861928e-06,175.29880991355967,4.209902457310732e-06,0.001172292020740053,16.0
660,4.204382059625552e-06,174.3161884184835,4.208217308139538e-06,0.0011741482128355453,15.0
661,4.1921798771601375e-06,173.0575301047429,4.1965839637431835e-06,0.001175726657069966,15.0
662,4.191038271318399e-06,172.2238806096735,4.196036434647479e-06,0.0011773701295036444,15.0
663,4.198771668852788e-06,171.60007422107887,4.204480878209162e-06,0.0011793387035306168,17.0
664,4.194140624618561e-06,170.5445801265785,4.200483182549546e-06,0.0011811540222697375,15.0
665,4.182266268774979e-06,169.31234207206933,4.189143408443867e-06,0.0011827213749125106,15.0
666,4.182826046915627e-06,168.5301600445856,4.190285535380294e-06,0.0011843992146563348,15.0
667,4.1897150613509e-06,167.83606038565003,4.197878070715358e-06,0.0011864269715774387,17.0
668,4.182543655929674e-06,166.70347348878664,4.191289172021259e-06,0.0011881945646238928,15.0
669,4.171539035848969e-06,165.51543944474963,4.180788474536962e-06,0.0011897574079041684,15.0
670,4.173991885131271e-06,164.78442649800695,4.18381626645751e-06,0.0011914799306938593,15.0
671,4.179230170597806e-06,164.01289081626814,4.189728736984702e-06,0.0011935175788296598,15.0
672,4.169869403692215e-06,162.82070688515444,4.180899433005766e-06,0.0011952379018422832,15.0
673,4.160169724227297e-06,161.68745318130166,4.1716780611399385e-06,0.0011968063923089875,15.0
674,4.16413029352268e-06,160.985944248881,4.1762072953032495e-06,0.0011985806645940077,15.0
675,4.167329304141485e-06,160.14445896230728,4.180034972831954e-06,0.0012005863072376659,15.0
676,4.1562400632456e-06,158.91021218964542,4.169428709547515e-06,0.0012022667566781312,15.0
677,4.148050516857192e-06,157.83287533441987,4.1616961909010095e-06,0.0012038500935594033,16.0
678,4.152998317923617e-06,157.13751228753938,4.167204660502717e-06,0.0012056777310283245,16.0
679,4.153851139978488e-06,156.21975266696583,4.1686368198057274e-06,0.0012076467985389096,15.0
680,4.141496118331877e-06,154.96058935764472,4.156718926448592e-06,0.001209293386652922,15.0
681,4.134979045354719e-06,153.93865717594494,4.15064119986988e-06,0.0012108996477129593,16.0
682,4.140351159213756e-06,153.22446741710095,4.15656363330941e-06,0.0012127848398724413,16.0
683,4.138534310732001e-06,152.224476998215,4.155272521049185e-06,0.001214712352961658,15.0
684,4.125415232603138e-06,150.95791008717012,4.142547877117306e-06,0.0012163309766179012,15.0
685,4.1208193655613e-06,149.9942974472387,4.1383769973820715e-06,0.0012179666726550372,16.0
686,4.126022970635192e-06,149.23529885181898,4.1441175567767855e-06,0.0012199160291089606,16.0
687,4.1212938441480825e-06,148.15246439855366,4.139855947559255e-06,0.001221793770962105,15.0
688,4.10793505056765e-06,146.89474436242446,4.126852784587547e-06,0.001223391967468969,15.0
689,4.105303984188749e-06,145.98180573364897,4.124635393069637e-06,0.001225068771250189,16.0
690,4.109629415030958e-06,145.14715335632582,4.129480698230812e-06,0.0012270932275430452,17.0
691,4.101796055424359e-06,143.98482168360712,4.1220521015516316e-06,0.0012289099151801236,15.0
692,4.088908386034824e-06,142.75593231300533,4.109486829351657e-06,0.0012304981723773466,15.0
693,4.088327443798234e-06,141.88523664754584,4.109311755381724e-06,0.0012322316852163894,15.0
694,4.090779662733436e-06,140.95649776310952,4.112250066721324e-06,0.0012342999947280715,15.0
695,4.079874002540172e-06,139.72214520834947,4.101685107191523e-06,0.0012360528870497237,15.0
696,4.068417105568925e-06,138.5464832276184,4.0905257515428244e-06,0.00123764619988767,16.0
697,4.069525959633915e-06,137.69374558683944,4.09203269932179e-06,0.0012394526165542784,15.0
698,4.069105837734261e-06,136.68065908287,4.092037701145119e-06,0.0012414813049225065,15.0
699,4.055962827802365e-06,135.40241834806653,4.0791775256630374e-06,0.0012431804358927323,15.0
700,4.046358020678483e-06,134.2827521444421,4.069851413976215e-06,0.001244796061924759,16.0
701,4.04816230703005e-06,133.40855257433387,4.072039044160842e-06,0.001246680974197644,16.0
702,4.0444811370914e-06,132.3090491629496,4.068716528856338e-06,0.0012486574228192913,15.0
703,4.029789560750559e-06,131.00699626037397,4.054255743300652e-06,0.0012503150178716628,15.0
704,4.022214008228403e-06,129.9368011539657,4.046943555241831e-06,0.0012519702147135176,16.0
705,4.023736967054345e-06,129.00283798321536,4.048827266478132e-06,0.0012539428206651433,16.0
706,4.016351723527293e-06,127.8142785676009,4.041728467551941e-06,0.001255854448069547,15.0
707,4.001084624786312e-06,126.51578795053632,4.026647808781273e-06,0.0012574824716290447,15.0
708,3.995704082932048e-06,125.48704358771764,4.021517857863211e-06,0.0012591951305715467,16.0
709,3.9954704523322445e-06,124.43604052933266,4.021610837918381e-06,0.001261275864733501,17.0
710,3.984021386189691e-06,123.16191114395565,4.010370697723738e-06,0.001263105813030786,15.0
711,3.969413903701972e-06,121.89584404337364,3.99591535743747e-06,0.001264724032654721,15.0
712,3.966070716810022e-06,120.88479562682829,3.992810017204504e-06,0.00126652193548193,16.0
713,3.962796759113318e-06,119.73358912500646,3.989798747917362e-06,0.0012686030331268395,15.0
714,3.947922675520256e-06,118.39715889551792,3.975061475864057e-06,0.0012703573803016538,15.0
715,3.934941470868683e-06,117.17468115633632,3.96220752617811e-06,0.001271997441597345,16.0
716,3.932366664959627e-06,116.12832053843032,3.959846993593418e-06,0.0012739005201160931,16.0
717,3.925101052445074e-06,114.88525303352914,3.9527640281213765e-06,0.0012759193247935772,15.0
718,3.907993555152771e-06,113.51903998007364,3.9357315665766454e-06,0.0012776144238642324,16.0
719,3.897154065068756e-06,112.33677460378146,3.9249991895694976e-06,0.0012793044551588663,16.0
720,3.893453442693704e-06,111.1874768021697,3.921471264036339e-06,0.0012813315905179168,17.0
721,3.8814696945803865e-06,109.84987671108858,3.909583173655796e-06,0.0012832662171571997,16.0
722,3.863425525496064e-06,108.4815630824213,3.891562932371884e-06,0.0012849268220279447,16.0
723,3.85470566418949e-06,107.31616782727639,3.8829286215253045e-06,0.001286700169172278,16.0
724,3.847826444445513e-06,106.00957580910004,3.8761574112125655e-06,0.001288845165040891,15.0
725,3.8309473727404e-06,104.59129716404387,3.859285396771931e-06,0.0012906760721197058,16.0
726,3.81374930640662e-06,103.24954111651226,3.8420736888420264e-06,0.0012923423962658985,16.0
727,3.80591216346685e-06,102.03528525372461,3.834286738626971e-06,0.001294248529577476,16.0
728,3.794452465134618e-06,100.6353228542875,3.822842862464281e-06,0.0012963245384795792,15.0
729,3.774081262149776e-06,99.17154972380646,3.8024029637621357e-06,0.0012980733296849062,16.0
730,3.758755298899096e-06,97.85435131314094,3.7870323043964358e-06,0.0012997942368702196,16.0
731,3.749107970838328e-06,96.50196752501037,3.7773710991452428e-06,0.0013018594853953134,16.0
732,3.731861354796676e-06,95.00317475514068,3.7600400914880056e-06,0.0013038338478471897,16.0
733,3.709784284362046e-06,93.5258010233756,3.7378322683487685e-06,0.0013055380130686876,16.0
734,3.696009969649776e-06,92.18869607296844,3.723973238391861e-06,0.0013073692404146108,16.0
735,3.681619126346064e-06,90.65482091191328,3.709471444923193e-06,0.0013095366992043943,15.0
736,3.6586007007658296e-06,89.07963981211309,3.686271510655254e-06,0.0013113899279795671,16.0
737,3.636852713746696e-06,87.60364019957625,3.664341875651917e-06,0.0013131168933117987,16.0
738,3.622316588998493e-06,86.14861472961394,3.6496508925845897e-06,0.0013151214377376842,16.0
739,3.601588773093728e-06,84.5115157233265,3.6287019336119714e-06,0.0013171905925926488,16.0
740,3.5743142417564437e-06,82.88490042117417,3.6011605331942245e-06,0.0013189638978919858,17.0
741,3.542707615673228e-06,81.04966630038531,3.5692037993651906e-06,0.0013209299093882598,17.0
742,3.492474647255008e-06,78.45571356446668,3.5183773513074786e-06,0.0013234860542337583,16.0
743,3.4299444188916106e-06,75.72212842268348,3.4551521280538475e-06,0.0013258037142407592,18.0
744,3.3635388431919534e-06,72.95369174556338,3.388001997184755e-06,0.001328032663658507,19.0
745,3.282221611748236e-06,69.53554629137672,3.305707093045955e-06,0.0013308101982888645,20.0
746,3.195478386480243e-06,66.0965966397284,3.2179400969644934e-06,0.001333434667635822,18.0
747,3.112030961838513e-06,62.93219057474631,3.1335302088498074e-06,0.0013357283880636563,20.0
748,3.0160783333786054e-06,59.26324007686855,3.0364102922936184e-06,0.0013384129114828605,21.0
749,2.9155421241109518e-06,55.54015760776074,2.934656252540027e-06,0.0013410451608860123,18.0
750,2.821209937412689e-06,52.19474538741079,2.839215860220206e-06,0.0013432984438706093,20.0
751,2.714954687700287e-06,48.41357561276135,2.731663363129456e-06,0.001345854329918808,22.0
752,2.607941321960905e-06,44.71417707760664,2.6233534770336127e-06,0.0013482828769572517,18.0
753,2.507782998435113e-06,41.37685971199253,2.522013662511526e-06,0.0013503916442943755,21.0
754,2.393948996905717e-06,37.58234425114276,2.4067949335828897e-06,0.0013527904308871057,17.0
755,2.28837153672118e-06,34.18907620377532,2.299964066153322e-06,0.001354865762134517,19.0
756,2.1853639723031176e-06,30.951917097570206,2.1957443291926587e-06,0.0013568050428810845,21.0
757,2.078192671695513e-06,27.612881790268798,2.0872942207131413e-06,0.0013587923852353867,18.0
758,1.979405865418425e-06,24.6601416221423,1.987370930425572e-06,0.0013604941738031258,20.0
759,1.8760728971527897e-06,21.587347004731484,1.8828320380842708e-06,0.0013622581655303224,17.0
760,1.7820428869071564e-06,18.88830754903224,1.7877346262814314e-06,0.0013637732893903665,18.0
761,1.6864686056431462e-06,16.190605544027267,1.6910827652153391e-06,0.0013652715395189169,20.0
762,1.6011422541552776e-06,13.843490850011053,1.6048131471591855e-06,0.001366558510996725,18.0
763,1.5165728797396902e-06,11.57219723380838,1.5193331953209173e-06,0.0013677891263165253,19.0
764,1.44295578730933e-06,9.639016220759054,1.4449512460421258e-06,0.00136882783314269,17.0
765,1.3731298856076103e-06,7.845529344017496,1.3744453247223245e-06,0.0013697834534396704,


==> GEO-T0-TIP.csv <==
t,u,F,cmod,fracture_dissipation,N_iter
0,0.0,0.0,0.0,0.0,1.0
1,6.000000000000002e-08,9.857350807142597,7.346646477767874e-09,5.503220101843454e-14,1.0
2,3.480268569005956e-06,570.7272155029317,4.6795513115551544e-07,1.0256110780034988e-06,5.0
3,4.962555642007107e-06,808.5359211349178,8.712319107528193e-07,1.1890860924712998e-05,8.0
4,4.835022085528389e-06,783.112648287143,1.0385374382499579e-06,2.3743811921863095e-05,13.0
5,4.672626961166237e-06,756.0182749522984,1.037840502656897e-06,2.5666898565871698e-05,49.0
6,4.54103903106582e-06,734.0418961878455,1.0382215882143311e-06,2.72711332692476e-05,24.0
7,4.46434366599485e-06,720.9072715944237,1.051312766531701e-06,2.8945991362937303e-05,22.0
8,4.430637614585528e-06,714.5704157689893,1.0788428338411065e-06,3.09452043929196e-05,25.0
9,4.410042460231784e-06,710.335795090244,1.108754982070143e-06,3.29749579914386e-05,23.0
10,4.388852852127328e-06,706.1137245965173,1.1333889481273105e-06,3.4763901349718996e-05,15.0
11,4.390235437371439e-06,705.5011961824454,1.163553503665693e-06,3.66001489466802e-05,20.0
12,4.41171028205159e-06,707.9733764098388,1.2030918266214085e-06,3.8755345561985504e-05,18.0
13,4.4261228089143615e-06,709.195989900739,1.2435855354489541e-06,4.11705162513557e-05,18.0
14,4.4145519237542365e-06,706.4393245118275,1.2697662035048806e-06,4.31760201886914e-05,16.0
15,4.403419274913961e-06,703.8376679819372,1.2926390246721287e-06,4.49908992313701e-05,15.0
16,4.410706481544248e-06,704.0915183011904,1.3229250190466633e-06,4.70019143149101e-05,14.0
17,4.418047137191197e-06,704.2301121380401,1.3559994548646213e-06,4.9289222619403796e-05,15.0
18,4.406715450527688e-06,701.558931860873,1.3776665601547186e-06,5.1207160481986295e-05,14.0
19,4.395735715992279e-06,699.0259244334932,1.3965755934275915e-06,5.294122142382161e-05,13.0
20,4.401998486380664e-06,699.1512157393546,1.4227566983948546e-06,5.48600934424695e-05,14.0
21,4.409497954247413e-06,699.34480255605,1.4520712551471456e-06,5.706388668204e-05,13.0
22,4.39961017119372e-06,696.9423609372355,1.470734738778694e-06,5.8910261166469e-05,14.0
23,4.389886044049089e-06,694.64628000013,1.487006309483332e-06,6.0576965067121605e-05,14.0
24,4.396027346408049e-06,694.7731769312402,1.5104959153592194e-06,6.24366823330535e-05,14.0
25,4.404113428409715e-06,695.0808801313389,1.5372729095571604e-06,6.45773591470801e-05,13.0
26,4.395109122367548e-06,692.8494006701369,1.5537167594976973e-06,6.63687136079991e-05,14.0
27,4.385953001400289e-06,690.6708133104175,1.5680023870682416e-06,6.798875509747371e-05,14.0
28,4.39217359023926e-06,690.8250398009639,1.5896063311135287e-06,6.980388167546939e-05,13.0
29,4.400605600015251e-06,691.2009738861813,1.6145340918650265e-06,7.18987404057381e-05,13.0
30,4.392252186196738e-06,689.0959106583042,1.6293643084721435e-06,7.365032385902631e-05,14.0
31,4.383262245435209e-06,686.9634982649056,1.642122175969216e-06,7.52403054356601e-05,14.0
32,4.38947133818959e-06,687.1250158927469,1.662331588978896e-06,7.702414459667559e-05,13.0
33,4.398078823530386e-06,687.5358336564775,1.6858933539886583e-06,7.908762087475249e-05,13.0
34,4.390169419915996e-06,685.519219090582,1.6994711510101325e-06,8.08099347811972e-05,14.0
35,4.3811453887247055e-06,683.3977035248522,1.71096974492334e-06,8.2378184320915e-05,14.0
36,4.387432403604297e-06,683.578156520878,1.7301157226331203e-06,8.4136261651486e-05,13.0
37,4.396134709102527e-06,684.007371868363,1.7526066861481758e-06,8.61769142462594e-05,13.0
38,4.388497718217121e-06,682.0480222339542,1.76516459814252e-06,8.78785070241836e-05,14.0
39,4.379396755416779e-06,679.9280700614228,1.7756226682666928e-06,8.943098947959018e-05,14.0
40,4.38571015505382e-06,680.1165841239039,1.7939146972620184e-06,9.116963758859059e-05,13.0
41,4.394488084228046e-06,680.5583956354326,1.8155512759049628e-06,9.319367180739841e-05,13.0
42,4.387004352124704e-06,678.6344161779351,1.8272497511385284e-06,9.48812764845681e-05,14.0
43,4.37782527903039e-06,676.5141698900215,1.8368243549413568e-06,9.64218626897227e-05,14.0
44,4.384119317751485e-06,676.7015973909139,1.8544016419723355e-06,9.814571710784212e-05,13.0
45,4.392971869073147e-06,677.1539418001506,1.8753340424595212e-06,0.0001001572578842251,14.0
46,4.385562770238115e-06,675.2509602618748,1.8862765878544673e-06,0.00010183533610778031,14.0
47,4.376352439252993e-06,673.1368858130425,1.8950885168112123e-06,0.00010336586035949702,14.0
48,4.382591721913686e-06,673.3164125133671,1.912040185592388e-06,0.00010507809410728101,13.0
49,4.391528270701159e-06,673.7793233587468,1.9323813446936e-06,0.00010708011191157602,14.0
50,4.384188338007679e-06,671.8950944005963,1.9426629178808945e-06,0.00010875148685126831,14.0
51,4.37493420446528e-06,669.7843588376054,1.9507879010000687e-06,0.00011027400390555101,14.0
52,4.381090295672158e-06,669.9506815763257,1.9671778524758852e-06,0.00011197695530849011,13.0
53,4.390118557175088e-06,670.4240989555568,1.987016359579004e-06,0.0001139719784358223,14.0
54,4.382856984999164e-06,668.5590142764827,1.996714095043946e-06,0.0001156386243667214,14.0
55,4.373544492826349e-06,666.4486726328222,2.004208791722845e-06,0.0001171548271897001,14.0
56,4.379609515950449e-06,666.60004109432,2.020089125577668e-06,0.0001188499909406307,13.0
57,4.388724928563314e-06,667.0821426588195,2.039490846284158e-06,0.00012084028195717031,14.0
58,4.381549346593365e-06,665.2365572748706,2.048666046106688e-06,0.0001225036949820416,14.0
59,4.372171261235564e-06,663.1249934469142,2.0555768983804628e-06,0.0001240148749170033,14.0
60,4.378142013069823e-06,663.2605497716605,2.070989723933613e-06,0.0001257033824168081,13.0
61,4.387343839863e-06,663.750468582712,2.0900051462166364e-06,0.00012769036370448972,14.0
62,4.380259492276021e-06,661.9245006993068,2.098707925631185e-06,0.00012935173876681111,14.0
63,4.370812375524178e-06,659.810821452275,2.105073714631318e-06,0.0001308589007941491,14.0
64,4.376681286263915e-06,659.9291371573717,2.1200509762490513e-06,0.0001325416830671445,14.0
65,4.385974562317211e-06,660.427053030709,2.138723794688974e-06,0.0001345263993805414,14.0
66,4.378986347960162e-06,658.6209054375602,2.146996092037187e-06,0.00013618661281613201,14.0
67,4.36946833301715e-06,656.5045562626258,2.152849698961103e-06,0.0001376905593434344,14.0
68,4.375241091250564e-06,656.6062960983595,2.1674240468001742e-06,0.0001393683768387857,14.0
69,4.384618390722984e-06,657.1106112568206,2.18578527617457e-06,0.0001413516131984275,14.0
70,4.3777291612906295e-06,655.3242749750467,2.1936622118295295e-06,0.0001430113153052388,14.0
71,4.368140788366316e-06,653.2051499721707,2.1990326313508588e-06,0.0001445126688235345,14.0
72,4.373820134074821e-06,653.2905922902443,2.213230769937507e-06,0.0001461861216860524,14.0
73,4.383276424424354e-06,653.8001244238321,2.231309043621219e-06,0.0001481685785985185,14.0
74,4.376486398796442e-06,652.0332510782674,2.238820716458882e-06,0.000149828293656236,14.0
75,4.366829227273618e-06,649.9114394355956,2.243734251368243e-06,0.00015132758315596688,14.0
76,4.3724173054912734e-06,649.9807655856586,2.257580753747321e-06,0.00015299727360537242,14.0
77,4.381949853880827e-06,650.494848892756,2.2753987156301383e-06,0.00015497928628279163,14.0
78,4.375258843211768e-06,648.7471373312882,2.2825700851680964e-06,0.00015663930429350012,14.0
79,4.365536550524044e-06,646.6231170198993,2.28705025473044e-06,0.00015813689101454022,14.0
80,4.371038730937321e-06,646.6770989773654,2.300566090356747e-06,0.000159803162744104,14.0
81,4.380642939132768e-06,647.1948082438562,2.3181437441630693e-06,0.00016178504270728612,14.0
82,4.374048397020017e-06,645.4656341161407,2.3249965209346067e-06,0.0001634456028554237,14.0
83,4.364264702393836e-06,643.3398996746638,2.3290652185904943e-06,0.0001649418109866145,14.0
84,4.3696852887925e-06,643.3791158804133,2.3422704111868266e-06,0.00016660506141502103,14.0
85,4.379356365952851e-06,643.8995476285801,2.3596252041612685e-06,0.0001685870292706044,14.0
86,4.372854409137657e-06,642.188135371192,2.3661780192672494e-06,0.0001702482848879811,14.0
87,4.363013656852728e-06,640.0612983109545,2.3698555494590363e-06,0.0001717433678433768,14.0
88,4.368357533331885e-06,640.0864281917716,2.382768642882502e-06,0.0001734039382573885,14.0
89,4.378101852365805e-06,640.6108383551307,2.3999030244677503e-06,0.00017538508311999552,14.0
90,4.37169310670449e-06,638.9173467134098,2.406165707211199e-06,0.0001770466056260009,14.0
91,4.361802745050794e-06,636.7906100039323,2.4094677175647512e-06,0.000178540497218092,14.0
92,4.367085692213179e-06,636.8043895103795,2.422094005967197e-06,0.00018019769340129542,14.0
93,4.376887852435256e-06,637.3299997615857,2.439031053740093e-06,0.00018217898744529802,14.0
94,4.370559829632056e-06,635.6521815275712,2.445024817790109e-06,0.0001838414410663731,14.0
95,4.360620804758864e-06,633.525525551226,2.4479729536468326e-06,0.00018533464904654082,14.0
96,4.365835022666429e-06,633.5262492055939,2.460342207142473e-06,0.00018698992477525971,14.0
97,4.375684787940098e-06,634.0512912830382,2.4770977310663264e-06,0.0001889718100932854,15.0
98,4.369432883906285e-06,632.3883692183574,2.482835383767919e-06,0.00019063519009144742,14.0
99,4.359450167222345e-06,630.2625298572026,2.4854461293284293e-06,0.00019212783560575213,14.0
100,4.36460116944086e-06,630.2509855190649,2.497573193501954e-06,0.00019378142484541473,14.0
101,4.374492828401091e-06,630.775070405955,2.5141505838936384e-06,0.0001957627960457789,16.0
102,4.368319486388455e-06,629.1271971815524,2.5196490072056223e-06,0.0001974273076080685,14.0
103,4.3582921944691806e-06,627.0020677315156,2.521934543158671e-06,0.00019891948922340063,14.0
104,4.363377954538408e-06,626.9780314527743,2.533828122542677e-06,0.00020057143417169683,14.0
105,4.373308506200168e-06,627.5014638576782,2.5502283499694343e-06,0.00020255055133452672,16.0
106,4.3672316795244274e-06,625.8709377160104,2.5555134841812266e-06,0.0002042165608425664,14.0
107,4.357149450107115e-06,623.7450654472322,2.5574794477838597e-06,0.0002057083567771868,14.0
108,4.362154090608812e-06,623.7064599340767,2.5691379072299725e-06,0.0002073584416735072,14.0
109,4.372129974676378e-06,624.2302490413924,2.5853748108664996e-06,0.0002093349783961754,16.0
110,4.366170067966385e-06,622.61963478106,2.590474048113275e-06,0.0002110029506013951,14.0
111,4.356021742512467e-06,620.4914759166965,2.592124574463147e-06,0.0002124944385103689,14.0
112,4.360927440759073e-06,620.4359992340765,2.603543936849942e-06,0.0002141424000457805,14.0
113,4.370955487301991e-06,620.961224837319,2.619630677904957e-06,0.0002161159731474416,16.0
114,4.3651354802306105e-06,619.3733945356764,2.6245726332198266e-06,0.0002177864047754356,14.0
115,4.354910413444508e-06,617.2415254485963,2.625910892142788e-06,0.0002192776107257769,15.0
116,4.359695830603729e-06,617.1664116251873,2.6370841585082105e-06,0.00022092319380958612,14.0
117,4.369782934265091e-06,617.6941719662408,2.6530332169853984e-06,0.000222893367338858,16.0
118,4.364129798408066e-06,616.1325120510741,2.6578485607131693e-06,0.0002245667555945924,15.0
119,4.353813239968728e-06,613.9948849315666,2.6588751160341846e-06,0.0002260578538816535,15.0
120,4.358456882222186e-06,613.8974569280812,2.6697934851361112e-06,0.00022770066110628252,14.0
121,4.368609915836883e-06,614.4288593300946,2.685616630572192e-06,0.00022966693994564208,16.0
122,4.363151685333214e-06,612.8967818774523,2.690337188205535e-06,0.0002313439266164835,15.0
123,4.352731852705224e-06,610.7518520886471,2.691052828569373e-06,0.00023283497130483172,15.0
124,4.357208181975904e-06,610.6289100753652,2.7017041566652535e-06,0.00023447460828149864,14.0
125,4.367433721336842e-06,611.1650331841348,2.717412328561044e-06,0.00023643643655150282,16.0
126,4.362203178129272e-06,609.6665501570659,2.722072683376718e-06,0.0002381176717596623,15.0
127,4.3516670585839e-06,607.5125971372838,2.7224769509158465e-06,0.0002396087807327524,15.0
128,4.355947481045624e-06,607.3605900568123,2.7328460316026243e-06,0.0002412448080307173,14.0
129,4.366251385887562e-06,607.902425360921,2.7484491052443516e-06,0.000243201571397827,16.0
130,4.36128506948393e-06,606.4419717685877,2.753086429400233e-06,0.0002448877696477206,15.0
131,4.350620030208404e-06,604.277341697137,2.7531784702020387e-06,0.00024637909105865516,15.0
132,4.354672729010603e-06,604.0923497222855,2.763246952163585e-06,0.0002480110308981731,14.0
133,4.365059634862994e-06,604.6407326392587,2.7787534876092034e-06,0.00024996205770616483,16.0
134,4.360397944018877e-06,603.2231735627669,2.7834076796726076e-06,0.0002516539897814963,15.0
135,4.34959170519927e-06,601.0462273742098,2.783187791528113e-06,0.0002531458055648599,15.0
136,4.353382314238313e-06,600.824104413921,2.7929331422340785e-06,0.00025477305374592917,14.0
137,4.363854982859693e-06,601.3796216290158,2.808350042890242e-06,0.00025671762959302415,16.0
138,4.359540878667129e-06,600.0100569890465,2.813063036996738e-06,0.0002584161350025047,15.0
139,4.348584097699785e-06,597.8195673189871,2.812532971956542e-06,0.0002599087676885663,15.0
140,4.352075158533103e-06,597.5558283346701,2.8219295766063153e-06,0.0002615306929524542,14.0
141,4.362633781136964e-06,598.1187242192557,2.83726164638284e-06,0.0002634680679882238,16.0
142,4.358714075229339e-06,596.8026759067388,2.842078171142732e-06,0.000265174015219432,15.0
143,4.347600288846748e-06,594.5978449388226,2.8412396013611947e-06,0.0002666677526525788,15.0
144,4.350750979075476e-06,594.2875813913204,2.850260342356394e-06,0.0002682838198623102,14.0
145,4.3613923747223e-06,594.8576466374299,2.8655098119404976e-06,0.0002702132292070092,16.0
146,4.35791622291424e-06,593.6008425353622,2.870476484168127e-06,0.0002719275150884577,15.0
147,4.3466428640014015e-06,591.3813870057268,2.8693333682252486e-06,0.0002734227098036297,15.0
148,4.34940974368496e-06,591.0194107101719,2.8779486005078324e-06,0.00027503240853486575,14.0
149,4.360127314302812e-06,591.5959838999709,2.8931150609336995e-06,0.00027695307648993714,16.0
150,4.3571448408088455e-06,590.4041755424541,2.8982794357871514e-06,0.00027867660232399786,15.0
151,4.345714414863014e-06,588.1704729767458,2.8968389464791585e-06,0.0002801736758218587,15.0
152,4.34804919711435e-06,587.7509911331523,2.905015210952004e-06,0.0002817765877863313,14.0
153,4.358835533016537e-06,588.3333310804177,2.920097237812665e-06,0.0002836877059403481,16.0
154,4.356396211273187e-06,587.2120920552048,2.9255065631789204e-06,0.0002854213347175999,15.0
155,4.344817315846829e-06,584.9653020042833,2.9237799385139645e-06,0.00028692078097562827,15.0
156,4.346675224115369e-06,584.4830869329604,2.9314853031274314e-06,0.000288516510595283,14.0
157,4.357514772715973e-06,585.0694021481971,2.946475319423221e-06,0.0002904172431227841,15.0
158,4.3556653562818085e-06,584.0237761787232,2.9521757946265447e-06,0.00029216193400954184,14.0
159,4.343956302373198e-06,581.7663439209813,2.950180660257355e-06,0.0002936642432999239,15.0
160,4.345292587599533e-06,581.2162538689289,2.9573824745245396e-06,0.0002952524252603705,14.0
161,4.356165897379505e-06,581.8042799718659,2.9722696897276982e-06,0.00029714183212624953,15.0
162,4.354956331733659e-06,580.8397145467114,2.9783091918078538e-06,0.0002988984443381858,14.0
163,4.343138292695007e-06,578.5743499306045,2.976065773636617e-06,0.0003004042785707321,15.0
164,4.343904828210239e-06,577.9508803029216,2.9827283513092478e-06,0.0003019845681605276,14.0
165,4.354783166470985e-06,578.537126013143,2.99749532028571e-06,0.0003038617924556531,15.0
166,4.354256799007615e-06,577.6580945683031,3.0039174314921714e-06,0.0003056311557353964,14.0
167,4.342360815400294e-06,575.3887459080871,3.0014530061893254e-06,0.0003071412284657224,15.0
168,4.342515243017543e-06,574.6872074113678,3.0075442411377397e-06,0.0003087133932204191,14.0
169,4.353363967569222e-06,575.2673559443717,3.0221695843331887e-06,0.0003105778694632182,15.0
170,4.353544567633365e-06,574.4756903004906,3.029004025650192e-06,0.0003123606725568023,14.0
171,4.341620129256108e-06,572.2087172729468,3.0263586060866607e-06,0.0003138755989206451,15.0
172,4.341128885146496e-06,571.4255851739563,3.031852574367336e-06,0.0003154395902688832,14.0
173,4.351910124462777e-06,571.9948909797746,3.0463125028801805e-06,0.0003172908918497498,15.0
174,4.352815088275279e-06,571.2916645238619,3.05358333796446e-06,0.00031908756969517923,14.0
175,4.340913854878794e-06,569.0335893224128,3.050799103104032e-06,0.0003206079987916704,15.0
176,4.339753064182135e-06,568.16660986568,3.055676669548625e-06,0.0003221639220413813,14.0
177,4.350426720901232e-06,568.7200365605344,3.0699456350043386e-06,0.0003240017990803688,15.0
178,4.352062398699688e-06,568.1049513283369,3.077668051223817e-06,0.0003258125473410799,14.0
179,4.340239007866219e-06,565.8625991136328,3.074789640151558e-06,0.00032733907279220483,15.0
180,4.338395839518098e-06,564.9109379367039,3.0790396621929276e-06,0.0003288871887885186,14.0
181,4.348921618767765e-06,565.443425478879,3.0930917430511065e-06,0.00033071157524884744,15.0
182,4.351285658229394e-06,564.9151398807579,3.101273728166848e-06,0.00033253636777493776,14.0
183,4.339589835893787e-06,562.6945882817388,3.098342780898112e-06,0.0003340695669184739,15.0
184,4.337063153365622e-06,561.6588886754815,3.1019627333210114e-06,0.0003356102799871924,14.0
185,4.347402683811669e-06,562.1656251372261,3.115773182457355e-06,0.0003374212998980468,15.0
186,4.3504792021597934e-06,561.7211406299989,3.1244119511552264e-06,0.0003392599212165532,14.0
187,4.338958354212487e-06,559.5281053297253,3.12146864660332e-06,0.0003408002748257992,15.0
188,4.335759109960786e-06,558.4105252271338,3.124465009338511e-06,0.0003423340898189483,14.0
189,4.34587798055496e-06,558.8872157308191,3.1380116488769592e-06,0.0003441320306487171,15.0
190,4.349640756689375e-06,558.5223554660664,3.1470954663748707e-06,0.0003459840100806882,14.0
191,4.3383329932709575e-06,556.3612742952523,3.144173623729052e-06,0.0003475319622066788,15.0
192,4.33448534837512e-06,555.1655226349558,3.146565750906255e-06,0.0003490596475514957,14.0
193,4.344355759964943e-06,555.6088133419624,3.1598280399736394e-06,0.0003508447473297452,15.0
194,4.348769005445266e-06,555.3182733758651,3.169337257091697e-06,0.00035270952717850553,14.0
195,4.337708914913178e-06,553.1931452739354,3.1664678312532556e-06,0.00035426531959271404,15.0
196,4.333243243502152e-06,551.9237041436418,3.168278205881165e-06,0.0003557876085903356,15.0
197,4.3428438967093445e-06,552.3309924495221,3.1812421643049986e-06,0.0003575603645645875,15.0
198,4.347854663402446e-06,552.1074128693593,3.1911433181278203e-06,0.0003594372833537574,14.0
199,4.337078728509121e-06,550.0225226815575,3.188358193329308e-06,0.00036100089735097303,15.0
200,4.332033831926077e-06,548.6848773545136,3.1896146151034385e-06,0.00036251844228032135,15.0
201,4.341349233427015e-06,549.054273057361,3.2022718071175666e-06,0.00036427958116810313,15.0
202,4.346906262531212e-06,548.8906960967164,3.2125312507472806e-06,0.00036616781111283356,14.0
203,4.33643530775821e-06,546.8483092769524,3.209850845480686e-06,0.0003677391503466223,15.0
204,4.330854669767434e-06,545.448470658124,3.210584894681247e-06,0.000369252604772011,15.0
205,4.339877370670259e-06,545.7790730814501,3.2229328270943517e-06,0.0003710029347966007,15.0
206,4.345930458765961e-06,545.668824836582,3.2335165843579308e-06,0.00037290155642433193,14.0
207,4.335772742052589e-06,543.6696247932986,3.2309518343119483e-06,0.0003744804373461309,15.0
208,4.32970296596371e-06,542.2139165832863,3.231197858148969e-06,0.0003759904228281432,15.0
209,4.338431021489573e-06,542.5055003940713,3.243238017443264e-06,0.0003777308167114534,15.0
210,4.34492903906584e-06,542.4418989797423,3.2541106101813045e-06,0.0003796389108412389,14.0
211,4.335086557589235e-06,540.4858342823453,3.2516673343704922e-06,0.0003812250100991555,15.0
212,4.328575432848187e-06,538.9806516901785,3.2514610031428913e-06,0.00038273209743700074,15.0
213,4.337008468863924e-06,539.2331534625554,3.2631960386604157e-06,0.000384463511077684,15.0
214,4.343908318677468e-06,539.210661468806,3.2743270954136937e-06,0.00038638007824617497,14.0
215,4.3343692072900895e-06,537.2959607943951,3.272000508015824e-06,0.00038797306388562233,15.0
216,4.327468604185145e-06,535.7481494437993,3.271380900810481e-06,0.0003894777220877385,15.0
217,4.335621703668315e-06,535.9634706288587,3.2828246998469792e-06,0.00039120102156531663,14.0
218,4.342871890354889e-06,535.9755510675294,3.2941770862452e-06,0.0003931251543464556,15.0
219,4.333622791776948e-06,534.1003154233223,3.291960829049578e-06,0.0003947246262948434,15.0
220,4.326379100620591e-06,532.5159472721177,3.290963427438668e-06,0.0003962272967605967,15.0
221,4.334264491760567e-06,532.6955914429867,3.3021277755897215e-06,0.0003979433278054564,14.0
222,4.341822978008004e-06,532.7369678802715,3.313671021078657e-06,0.00039987419854458733,15.0
223,4.332846723021833e-06,530.8988591677903,3.311555564949113e-06,0.0004014797576083174,15.0
224,4.325300827626906e-06,529.2832483339103,3.310212105222671e-06,0.0004029808478454237,15.0
225,4.332934753434812e-06,529.4292079368412,3.3211116592610758e-06,0.0004046904331376724,14.0
226,4.340766437806988e-06,529.495576642139,3.3328198306709295e-06,0.0004066271082210155,15.0
227,4.332040739251004e-06,527.691713497322,3.330791103082881e-06,0.00040823826015195754,15.0
228,4.32423287946408e-06,526.0500423586894,3.329133130902669e-06,0.0004097381026550559,15.0
229,4.331637565703801e-06,526.1650395559009,3.3397870386260264e-06,0.0004114419816452371,14.0
230,4.339705052163946e-06,526.251792668646,3.3516325663021057e-06,0.0004133837469115759,15.0
231,4.331208781611257e-06,524.4794999441485,3.34967693965291e-06,0.0004149999580850723,15.0
232,4.32317455521983e-06,522.8163199928065,3.347732789154092e-06,0.0004164988468894605,15.0
233,4.330371500038204e-06,522.9029557425288,3.3581596791745695e-06,0.0004181977267979189,14.0
234,4.338641400591546e-06,523.0060215349872,3.370117785790172e-06,0.00042014392922443453,15.0
235,4.330352362434698e-06,521.262534499887,3.368220521201302e-06,0.0004217646804568821,15.0
236,4.322124062888094e-06,519.5819505149589,3.366016211621518e-06,0.00042326285031717755,15.0
237,4.329134924089985e-06,519.642821754616,3.3762348341220544e-06,0.0004249573880893909,14.0
238,4.3375775885330965e-06,519.758619361905,3.3882834108791948e-06,0.0004269074386789259,15.0
239,4.329473473894997e-06,518.0411990202666,3.386429401618464e-06,0.000428532229624563,15.0
240,4.321079997354705e-06,516.3468598727649,3.383988547245559e-06,0.0004300298723187394,15.0
241,4.327926070565417e-06,516.3844996428362,3.3940173675069022e-06,0.0004317206681527238,14.0
242,4.336515361839087e-06,516.5099031819391,3.4061368535111065e-06,0.0004336740385959686,15.0
243,4.3285742307970905e-06,514.8158568465809,3.4043112316342116e-06,0.00043530246842482414,15.0
244,4.320040606323394e-06,513.1109066393624,3.4016546219513624e-06,0.00043679973908763303,15.0
245,4.326743179220466e-06,513.1278358093945,3.411512056489674e-06,0.0004384873178069791,14.0
246,4.335456410328551e-06,513.2601589491437,3.423685438504768e-06,0.00044044353576341974,15.0
247,4.327657611893225e-06,511.5870168474812,3.4218738974247767e-06,0.0004420751542506145,15.0
248,4.319005552155766e-06,509.87416445480363,3.4190199089693953e-06,0.0004435721852495731,15.0
249,4.3255845280897824e-06,509.87271544980683,3.4287233186668195e-06,0.000445257026361321,14.0
250,4.334401650892963e-06,510.0096090906804,3.4409355243625687e-06,0.0004472156687672441,15.0
251,4.326725499369399e-06,508.3550476109118,3.439124304517857e-06,0.0004488500519845055,15.0
252,4.317975293365569e-06,506.63680494785615,3.4360903147534115e-06,0.0004503469385384175,15.0
253,4.324448403780409e-06,506.61902695821556,3.4456553982792643e-06,0.0004520294899115237,14.0
254,4.333351874806208e-06,506.75845646293783,3.4578932305824925e-06,0.0004539901818640335,15.0
255,4.325779980583868e-06,505.1203298003821,3.4560694287673978e-06,0.0004556269414098001,15.0
256,4.31694940785406e-06,503.3988778967507,3.4528709845770054e-06,0.00045712376628606437,15.0
257,4.323333205807457e-06,503.36666653138735,3.4623125003696904e-06,0.0004588044277876995,14.0
258,4.33230771105584e-06,503.50687473857215,3.4745644454158278e-06,0.0004607668376950731,15.0
259,4.324823096318783e-06,501.8832251099052,3.472716130029029e-06,0.0004624056196658485,15.0
260,4.315927855218357e-06,500.16047359800774,3.46936723115269e-06,0.0004639024475240544,15.0
261,4.322237512277242e-06,500.11554615706603,3.478698847337675e-06,0.0004655815809469212,14.0
262,4.331269686167868e-06,500.255016588478,3.4909548709135006e-06,0.0004675454159472433,15.0
263,4.323856818860708e-06,498.6440746008692,3.4890711299670422e-06,0.0004691858998652781,15.0
264,4.314910740752417e-06,496.92169068555484,3.4855843745525336e-06,0.0004706827809544749,15.0
265,4.321160102614005e-06,496.865596160083,3.4948187009324614e-06,0.00047236071087008866,14.0
266,4.330238271913992e-06,497.00301999625054,3.5070700597126505e-06,0.0004743257124905611,15.0
267,4.322883041293436e-06,495.4031984834507,3.5051410026313326e-06,0.0004759676095925436,15.0
268,4.313898281216741e-06,493.68263129372167,3.5015277287089035e-06,0.0004774645859488461,15.0
269,4.320099904923095e-06,493.61675735233695,3.5106763337390097e-06,0.0004791416020601954,14.0
270,4.3292138749739694e-06,493.75100645468183,3.5229154143868675e-06,0.00048110754122926246,15.0
271,4.321903531534941e-06,492.1608905515881,3.520932140418946e-06,0.00048275059226531513,15.0
272,4.312890779602234e-06,490.4433995599614,3.5172025724839146e-06,0.00048424769871133856,15.0
273,4.31905600526318e-06,490.3689823102588,3.5262760391135037e-06,0.00048592406041673156,14.0
274,4.328196847586633e-06,490.4990818482549,3.5384962055913346e-06,0.00048789073533088304,15.0
275,4.320919911474104e-06,488.9174153693798,3.5364507489574073e-06,0.0004895347091007141,15.0
276,4.311888605445499e-06,487.2040980627451,3.532614151208175e-06,0.0004910319745058784,15.0
277,4.318027650861994e-06,487.12223594417,3.5416221383537508e-06,0.0004927079115635097,14.0
278,4.327187515486487e-06,487.24734136667485,3.5538175778787292e-06,0.0004946751438220817,15.0
279,4.319933713856254e-06,485.67301821852163,3.5517028643641425e-06,0.0004963198325642064,15.0
280,4.3108922000227e-06,483.9648311944854,3.5477676553278947e-06,0.000497817281116308,15.0
281,4.317014203299847e-06,483.87648965303254,3.5567189390931177e-06,0.0004994930009071765,14.0
282,4.326186210196663e-06,483.9958738622816,3.5688845814189956e-06,0.0005014606302280593,15.0
283,4.318946336206318e-06,482.42791855868506,3.5666943339894516e-06,0.000503105850132197,15.0
284,4.309902002944372e-06,480.7256944372715,3.5626681871679375e-06,0.0005046035038042672,15.0
285,4.316015185394791e-06,480.6317282976853,3.571570774210161e-06,0.0005062791889656761,14.0
286,4.325193226124799e-06,480.7447554692243,3.583702151746278e-06,0.000508247076031038,15.0
287,4.317959082575297e-06,479.1823163281944,3.5814308455776922e-06,0.0005098926617271445,15.0
288,4.30891852016018e-06,477.48678497421844,3.577320801713771e-06,0.0005113905386821787,15.0
289,4.315030203986847e-06,477.38793936721356,3.5861819561322916e-06,0.0005130663550978248,14.0
290,4.324208899708203e-06,477.4940618729179,3.5982751555061264e-06,0.0005150343733190978,15.0
291,4.3169731630724345e-06,475.936392765526,3.5959179241989595e-06,0.0005166801785941505,15.0
292,4.307941286102311e-06,474.2480800855897,3.5917296783166054e-06,0.0005181783081034069,15.0
293,4.314058995055874e-06,474.1451204744806,3.600556798872081e-06,0.0005198543913453101,14.0
294,4.323233540974206e-06,474.2438585588234,3.612608350514397e-06,0.0005218224293519523,15.0
295,4.315989682711886e-06,472.6903091614205,3.610160926169213e-06,0.0005234683240891877,15.0
296,4.306971300894482e-06,471.0097227449361,3.6059000793848575e-06,0.0005249667270803035,15.0
297,4.313101378484599e-06,470.9032733820211,3.614699590804671e-06,0.0005266432037003706,14.0
298,4.322267478381372e-06,470.9942078793287,3.626706413951927e-06,0.0005286111620217858,15.0
299,4.315009696907983e-06,469.44421540734413,3.6241650745544683e-06,0.0005302570290777162,15.0
300,4.306009448090231e-06,467.77183580992596,3.619837085960257e-06,0.0005317557219078301,15.0
301,4.3121572544260696e-06,467.6624041698996,3.628614591574996e-06,0.0005334327102210268,14.0
302,4.321311077613609e-06,467.74517206392755,3.640573956194968e-06,0.0005354004976579073,15.0
303,4.314034189908005e-06,466.1982473427801,3.6379354471466137e-06,0.0005370462330769556,15.0
304,4.3050562658988965e-06,464.53449732235845,3.6335454060789416e-06,0.0005385452311541266,15.0
305,4.311226617172752e-06,464.4225257848078,3.642306040331231e-06,0.0005402228382047077,14.0
306,4.320364694216692e-06,464.4968069313351,3.6542154909489557e-06,0.0005421903733503092,15.0
307,4.313064073567222e-06,462.95252688379594,3.6514769765511e-06,0.0005438358842578011,15.0
308,4.304112290568498e-06,461.29778002866954,3.6470296572418168e-06,0.0005453352024973819,15.0
309,4.310305412119319e-06,461.18320563546234,3.655774642406274e-06,0.0005470135223363968,15.0
310,4.319428687245794e-06,461.2491614673932,3.6676354575893867e-06,0.0005489807410541154,15.0
311,4.312100143388376e-06,459.7071558799203,3.6647944223409527e-06,0.0005506259431148726,15.0
312,4.30317803534317e-06,458.06174750253695,3.6602943589579036e-06,0.0005521255962269428,15.0
313,4.309401931728068e-06,457.9453526728105,3.669031513158188e-06,0.0005538047225162947,15.0
314,4.318502771557898e-06,458.0022141260755,3.6808376411051816e-06,0.0005557715567486093,15.0
315,4.311143266098639e-06,456.4622444569493,3.6778924914513766e-06,0.0005574163650618656,15.0
316,4.302254038621848e-06,454.82646766776037,3.673343934390593e-06,0.0005589163672724357,15.0
317,4.308512219633943e-06,454.70853894622684,3.6820772543615867e-06,0.0005605963820149568,15.0
318,4.317587812774224e-06,454.7560678271063,3.6938267052448322e-06,0.0005625627726703095,15.0
319,4.310194187168917e-06,453.21788271347754,3.6907757227794013e-06,0.000564207117315477,15.0
320,4.3013408170635e-06,451.5919995796261,3.68618272160968e-06,0.0005657074828915248,15.0
321,4.307636464939073e-06,451.47278461608,3.694915907912983e-06,0.0005673884613858697,15.0
322,4.316684341692961e-06,451.5107836212728,3.706606951856274e-06,0.0005693543519494504,15.0
323,4.309253625309117e-06,449.9741545014854,3.7034485449830617e-06,0.000570998171383763,15.0
324,4.3004388872747534e-06,448.3583995274942,3.698814967926922e-06,0.0005724989145611997,15.0
325,4.306774905370015e-06,448.2381127482721,3.7075514674547865e-06,0.0005741809261715805,15.0
326,4.315792606482043e-06,448.2663882136444,3.7191823595630566e-06,0.0005761462667146642,15.0
327,4.308320535631749e-06,446.7309484636925,3.7159138127621907e-06,0.0005777895224464643,15.0
328,4.299548767487341e-06,445.1257213068651,3.711244836368989e-06,0.0005792906377839766,15.0
329,4.305927807614873e-06,445.0045469021697,3.719987866514869e-06,0.000580973747354382,15.0
330,4.314912250432698e-06,445.02283905871604,3.73155631061129e-06,0.0005829385039421499,15.0
331,4.30739692703638e-06,443.48848612007066,3.7281768606523387e-06,0.0005845811339541376,15.0
332,4.298668895058827e-06,441.8937907709142,3.723474639127369e-06,0.000586082656563753,15.0
333,4.305095468201937e-06,441.7721114388023,3.73222898183827e-06,0.0005877669006662909,15.0
334,4.314044576277476e-06,441.78027594120147,3.7437335015255447e-06,0.0005897310275775507,15.0
335,4.306483743726128e-06,440.24686756476734,3.7402420641540337e-06,0.0005913729854432104,15.0
336,4.297801703604705e-06,438.6628672527133,3.7355099885435634e-06,0.0005928749311625306,15.0
337,4.304278205085189e-06,438.5408309520581,3.744278625422151e-06,0.0005945603657159268,15.0
338,4.313189992632324e-06,438.53873613173323,3.755717799506847e-06,0.0005965238200187102,15.0
339,4.305581584692596e-06,437.00615301474016,3.752113424493952e-06,0.0005981650624916051,15.0
340,4.296947781778233e-06,435.4330052472253,3.747354863195722e-06,0.000599667446580014,15.0
341,4.3034745762886405e-06,435.3105393303468,3.756139020523383e-06,0.0006013541488254957,15.0
342,4.312348905436143e-06,435.29825388238703,3.7675129936674187e-06,0.000603316868564037,15.0
343,4.304691003961925e-06,433.7663949943891,3.763794830064947e-06,0.0006049573552616207,15.0
344,4.2961076247333975e-06,432.2042463876994,3.7590130876210823e-06,0.000606460193073985,15.0
345,4.302686044429871e-06,432.08138243942335,3.7678147924625677e-06,0.0006081482236562847,15.0
346,4.311521732711381e-06,432.0588639131073,3.779122801603966e-06,0.0006101101610864246,15.0
347,4.303812421258381e-06,430.5276308585952,3.775289973320292e-06,0.0006117498556940249,15.0
348,4.295281724284543e-06,428.97663087922353,3.770488403979473e-06,0.0006132531616620486,15.0
349,4.301913601057103e-06,428.85345152891927,3.7793100984338214e-06,0.0006149425722313755,15.0
350,4.310708876751341e-06,428.8205975543676,3.790550852350185e-06,0.0006169036883080409,15.0
351,4.302944205623028e-06,427.28968187628493,3.7866007011676365e-06,0.0006185425814514678,15.0
352,4.294470561030611e-06,425.7501962800391,3.781784468858901e-06,0.0006200463450987347,15.0
353,4.301157615249401e-06,425.62676927285173,3.7906284868429388e-06,0.0006217371869984786,15.0
354,4.309910738065772e-06,425.5834843011517,3.8018006997050243e-06,0.0006236974435107877,15.0
355,4.302089099064677e-06,424.05282767244466,3.79773255363938e-06,0.0006253355031299324,15.0
356,4.293674592760798e-06,422.5249751580897,3.792904851587808e-06,0.0006268397405154601,15.0
357,4.300418470450167e-06,422.40135844047404,3.801773449089942e-06,0.000628532062465013,15.0
358,4.309127718316346e-06,422.3475531206696,3.8128758241713136e-06,0.0006304914203083338,15.0
359,4.301247592579469e-06,420.8171093202957,3.808689063109383e-06,0.0006321286149927566,15.0
360,4.292894294205078e-06,419.3010022058214,3.8038530578838607e-06,0.0006336333426034516,15.0
361,4.299696539450951e-06,419.17723980046094,3.8127483961022404e-06,0.000635327194183298,15.0
362,4.308360537641365e-06,419.1129414393618,3.823777851862268e-06,0.0006372854426141316,15.0
363,4.300419498243906e-06,417.5825727070801,3.819471044567118e-06,0.0006389217554703565,15.0
364,4.292130443486416e-06,416.07841820131813,3.8146307346331954e-06,0.0006404269774307603,15.0
365,4.298992515938919e-06,415.9545350310666,3.823555104338308e-06,0.0006421224267630777,15.0
366,4.3076095527454855e-06,415.87968850027556,3.834509588830035e-06,0.0006440794701933892,15.0
367,4.29960541048217e-06,414.3492856988263,3.830081482757903e-06,0.0006457148837484135,15.0
368,4.291383548870871e-06,412.85727543143565,3.825240787447082e-06,0.0006472206054224645,15.0
369,4.298306855532318e-06,412.7332895974646,3.834196386992616e-06,0.0006489177143291111,15.0
370,4.306874875327244e-06,412.6476817445761,3.845076838276108e-06,0.0006508737401037172,15.0
371,4.298806204870156e-06,411.1172186895677,3.8405268163083435e-06,0.0006525082264184285,15.0
372,4.290653624566833e-06,409.6374500322757,3.835688892087577e-06,0.0006540144650534248,15.0
373,4.297638261466053e-06,409.5132526818704,3.844676534997513e-06,0.0006557132941446402,15.0
374,4.3061567868620925e-06,409.4169349935758,3.855482688341692e-06,0.0006576682496527005,15.0
375,4.298022245835522e-06,407.88639645438434,3.850810184937847e-06,0.0006593017811717502,15.0
376,4.289941064680301e-06,406.4189641976804,3.845978205609733e-06,0.0006608085556706902,15.0
377,4.29698678604459e-06,406.2944118468718,3.85499838654098e-06,0.0006625091703280158,15.0
378,4.30545561337545e-06,406.18746463459377,3.865730206174163e-06,0.0006644629992242201,15.0
379,4.297253867466551e-06,404.6568386126211,3.860934644143734e-06,0.0006660955496635182,15.0
380,4.289246258306879e-06,403.2018378706608,3.85611182083068e-06,0.0006676028792611891,15.0
381,4.2963543601108526e-06,403.0769411992472,3.865166374376334e-06,0.0006693053256863071,15.0
382,4.304771661032824e-06,402.959284599904,3.875822378092814e-06,0.0006712579896979757,15.0
383,4.29650141313906e-06,401.42856611093026,3.870903190402688e-06,0.000672889531707825,15.0
384,4.288569574509762e-06,399.98608884870185,3.866092748500211e-06,0.0006743974372047696,15.0
385,4.29574132509796e-06,399.8608523367637,3.875183474107064e-06,0.0006761017633337993,15.0
386,4.304105216680293e-06,399.732406095471,3.885762113112024e-06,0.0006780532232595971,15.0
387,4.295765226807851e-06,398.2015976003612,3.88071876661989e-06,0.0006796837312307129,15.0
388,4.28791137585181e-06,396.7717315267228,3.875923940623063e-06,0.000681192235788121,15.0
389,4.295148005075034e-06,396.64615296278373,3.885052595907887e-06,0.0006828984903816668,15.0
390,4.303456564726644e-06,396.5068395915372,3.8955522573867565e-06,0.0006848487025672162,15.0
391,4.295045696500209e-06,394.9759429417508,3.8903843371521715e-06,0.0006864781787634778,15.0
392,4.287272023674198e-06,393.5587705787944,3.885608319004629e-06,0.0006879873008665407,15.0
393,4.294574720930353e-06,393.4328434654008,3.894776604580679e-06,0.0006896955282532752,15.0
394,4.302825989134995e-06,393.2825947835722,3.905195599056024e-06,0.0006916444312139481,15.0
395,4.294342832731911e-06,391.7516014681911,3.899902381865253e-06,0.0006932728521480689,15.0
396,4.286651820118553e-06,390.3472255893967,3.8951486223908995e-06,0.0006947826134081922,15.0
397,4.294021754232533e-06,390.22093639153763,3.904358219679987e-06,0.0006964928634787942,15.0
398,4.3022136500693045e-06,390.05966885567415,3.914694758265403e-06,0.0006984404148685511,15.0
399,4.293656968848678e-06,388.5285901364073,3.909275656653434e-06,0.0007000677550740192,15.0
400,4.286051023385814e-06,387.13710001812336,3.9045475328027565e-06,0.0007015781795801124,15.0
401,4.293489354709012e-06,387.0104304432131,3.913800108747429e-06,0.0007032905054406857,15.0
402,4.301619203766868e-06,386.8380096050943,3.9240518457937105e-06,0.0007052366678113081,15.0
403,4.292988282509318e-06,385.30691025992724,3.9185067215770225e-06,0.0007068628936036893,15.0
404,4.285469887303595e-06,383.9283961005954,3.913807671481294e-06,0.0007083740066041921,15.0
405,4.292977787077597e-06,383.801325764095,3.923104893865184e-06,0.0007100884624928543,15.0
406,4.301042630088022e-06,383.61759626696283,3.933269204919857e-06,0.0007120332018144847,15.0
407,4.29233690835405e-06,382.086558177608,3.9275980438307285e-06,0.0007136582759719892,15.0
408,4.284908635491781e-06,380.721111962257,3.922931580116417e-06,0.0007151701039654345,15.0
409,4.292487268666636e-06,380.5936164022837,3.932275103221436e-06,0.0007168867462772128,15.0
410,4.300484716508476e-06,380.39848623928583,3.942349853630954e-06,0.0007188300150951237,15.0
411,4.291702948121301e-06,378.8675272703339,3.936552012403514e-06,0.0007204539104241891,15.0
412,4.284367456089883e-06,377.5152418599056,3.931921721782993e-06,0.0007219664820534098,15.0
413,4.292018089326505e-06,377.38729852687294,3.94131329660522e-06,0.0007236853778972611,15.0
414,4.299945566522683e-06,377.1806699913579,3.951296142858097e-06,0.0007256271165053629,15.0
415,4.2910864903539744e-06,375.6498091766705,3.945370949742095e-06,0.0007272498065294821,15.0
416,4.283846529590273e-06,374.31077939794125,3.940780495100163e-06,0.0007287631507125771,15.0
417,4.291570250129039e-06,374.1823438284393,3.950221705977297e-06,0.0007304843726999947,15.0
418,4.299423510838208e-06,373.96397449718586,3.960108751931886e-06,0.0007324245348222462,15.0
419,4.290487553395543e-06,372.43339008503364,3.954057050349641e-06,0.0007340459724332904,15.0
420,4.28334597380779e-06,371.10771234570245,3.949510181683164e-06,0.0007355601199944171,15.0
421,4.29114389763319e-06,370.97874497998083,3.959002615146877e-06,0.0007372837313333416,15.0
422,4.2989172238485135e-06,370.74826306849536,3.968788607734673e-06,0.0007392222953710545,15.0
423,4.289905992245798e-06,369.2182398244826,3.962612315561025e-06,0.0007408424214355448,15.0
424,4.282865818040721e-06,367.90601895172176,3.958112937175431e-06,0.0007423574035765463,15.0
425,4.290739091705173e-06,367.7764794657494,3.967658200411584e-06,0.0007440834694934526,15.0
426,4.298429467543855e-06,367.53377166568,3.977340331307149e-06,0.0007460203823723769,15.0
427,4.289341687523105e-06,366.0043297422196,3.9710387389045705e-06,0.0007476391693980987,15.0
428,4.282406093372227e-06,364.705676459818,3.96659088858663e-06,0.0007491550176255933,15.0
429,4.290355883929601e-06,364.57552193570706,3.976190599002887e-06,0.0007508836073615143,15.0
430,4.297959958067902e-06,364.3204475463617,3.985765738437532e-06,0.0007528188282096208,15.0
431,4.288794541185282e-06,362.7916331629294,3.979338269910611e-06,0.0007544362326158861,15.0
432,4.281966727898121e-06,361.5066504830769,3.974946012599236e-06,0.0007559529844495113,15.0
433,4.289994263575242e-06,361.3758403346514,3.984601835927903e-06,0.0007576841678118095,15.0
434,4.297508487659109e-06,361.10825606833566,3.994066630073513e-06,0.0007596176418811927,15.0
435,4.28826432812199e-06,359.580113030186,3.987512692236633e-06,0.0007612336273423091,15.0
436,4.281546669458524e-06,358.3088176481828,3.9831793387217666e-06,0.0007627513415249064,15.0
437,4.289654176088402e-06,358.1773993028527,3.992893844096414e-06,0.0007644851728018887,15.0
438,4.297072840141118e-06,357.89698153647873,4.0022429095358475e-06,0.0007664168630920347,15.0
439,4.287750316505651e-06,356.36968823030253,3.995563262478172e-06,0.0007680313751199423,15.0
440,4.281146814549e-06,355.11223879534583,3.991293605276628e-06,0.000769550084275946,15.0
441,4.289335478797491e-06,354.98015651683147,4.001068417222379e-06,0.0007712866435442533,15.0
442,4.296651957269068e-06,354.6865156690081,4.010295491511321e-06,0.0007732165196402861,15.0
443,4.28725170432124e-06,353.1602730826526,4.003491126358148e-06,0.0007748294989613154,15.0
444,4.280766957681965e-06,351.9168702549381,3.999290511823895e-06,0.000776349231676537,15.0
445,4.289037972080544e-06,351.7840637905631,4.009127255862605e-06,0.0007780886040284928,15.0
446,4.296248038099201e-06,351.47704004902954,4.018228257177212e-06,0.0007800165951508774,15.0
447,4.286768801433334e-06,349.95188300994215,4.011298417888006e-06,0.0007816280040334383,15.0
448,4.2804068188967145e-06,348.72266018533037,4.007171661077292e-06,0.000783148807705516,15.0
449,4.288761376745814e-06,348.5890645739866,4.01707195545106e-06,0.0007848910827114504,15.0
450,4.295860533370472e-06,348.26848856991586,4.026042510139607e-06,0.0007868171117991552,15.0
451,4.286300557995691e-06,346.7444088757755,4.018985968958359e-06,0.0007884269237867527,15.0
452,4.28006606425459e-06,345.5295528173179,4.014938545270755e-06,0.0007899488361109748,15.0
453,4.28850537915329e-06,345.3950997801063,4.024904022105288e-06,0.0007916941081736541,15.0
454,4.295488806255439e-06,345.0607883321527,4.033739424642509e-06,0.0007936180935274396,15.0
455,4.285846558717893e-06,343.53780340662814,4.026555137628547e-06,0.0007952262734475366,15.0
456,4.279744286027893e-06,342.33748573734783,4.022592543078592e-06,0.0007967493430298445,15.0
457,4.288269566265719e-06,342.2021008866216,4.0326248249090506e-06,0.0007984977128339436,15.0
458,4.295132108702872e-06,341.8538575769044,4.041320025230836e-06,0.0008004195668700045,15.0
459,4.285406264774062e-06,340.33199573587774,4.0340071562518745e-06,0.00080202609888822,15.0
460,4.279440984796389e-06,339.1463772044471,4.030134931282856e-06,0.0008035503814564179,15.0
461,4.288053454759805e-06,339.0099932816302,4.040235622629225e-06,0.0008053019311610828,15.0
462,4.29478958065075e-06,338.6476059725036,4.048785184501554e-06,0.0008072215607925068,15.0
463,4.284978774434927e-06,337.1269022689062,4.041342827552755e-06,0.0008088264136718299,15.0
464,4.279155587084313e-06,335.95615675686093,4.037566827383697e-06,0.0008103519689522381,15.0
465,4.28785644749591e-06,335.81869075164843,4.047737526192799e-06,0.0008121068045190767,15.0
466,4.294459011985806e-06,335.4418311231617,4.056134462410552e-06,0.0008140241218108592,15.0
467,4.28456313733992e-06,333.9224357898928,4.048562859112739e-06,0.0008156272345516542,15.0
468,4.27888744659586e-06,332.7667456823332,4.044889236240359e-06,0.0008171541300337176,15.0
469,4.287677875576984e-06,332.6281027933605,4.055131526542499e-06,0.0008189123729086349,15.0
470,4.294138070282499e-06,332.2363250471513,4.063367248050547e-06,0.0008208272996903012,15.0
471,4.2841582286027724e-06,330.71848970203746,4.055667764160158e-06,0.0008224285944587378,15.0
472,4.278635815613926e-06,329.57805189657967,4.0521030362019675e-06,0.0008239569026394295,15.0
473,4.287516972388073e-06,329.4381290066673,4.0624184814312514e-06,0.0008257186830826408,15.0
474,4.293827829199549e-06,329.031164565228,4.0704860866493464e-06,0.0008276311052066031,15.0
475,4.283762800462637e-06,327.5149476412957,4.062657913456411e-06,0.0008292305313974691,15.0
476,4.278396372325507e-06,326.389685759655,4.059205731130156e-06,0.0008307603797241288,15.0
477,4.287372878476162e-06,326.2486601146272,4.0695991324235374e-06,0.0008325257874196058,15.0
478,4.293526869906101e-06,325.82621774161584,4.07749114144112e-06,0.0008344355811933671,15.0
479,4.28337545432736e-06,324.31168288678083,4.069533476259682e-06,0.0008360330857245049,15.0
480,4.278171278933541e-06,323.20180046726654,4.066200831026793e-06,0.0008375645649036359,15.0
481,4.287244610059994e-06,323.0595755975185,4.076674053605978e-06,0.0008393337442606791,15.0
482,4.293230253183757e-06,322.6210704825133,4.084379196435986e-06,0.0008412408136479025,15.0
483,4.282994643053499e-06,321.1085586440604,4.076294417794734e-06,0.0008428363006715695,15.0
484,4.277959723348158e-06,320.01429790787955,4.073089010648384e-06,0.0008443695059429078,15.0
485,4.287131046735037e-06,319.8707428229486,4.083643632334884e-06,0.00084614261841163,15.0
486,4.2929359688820205e-06,319.41555391693646,4.091149744630058e-06,0.0008480468572819746,15.0
487,4.2826186415637305e-06,317.90542394979667,4.082940509450049e-06,0.0008496402271509026,15.0
488,4.277760519248462e-06,316.82704743188935,4.0798705687666144e-06,0.0008511752617629865,15.0
489,4.2870309679599695e-06,316.68202019056406,4.090508134304833e-06,0.0008529524806681333,15.0
490,4.292641665160866e-06,316.2094745025262,4.097801907837652e-06,0.0008548537739490844,15.0
491,4.282245558173008e-06,314.70211719460315,4.0894713149512835e-06,0.0008564449189133374,15.0
492,4.277572370475408e-06,313.63990874160226,4.086545658203439e-06,0.0008579818974124189,15.0
493,4.286943017242382e-06,313.4932534932996,4.097267654449269e-06,0.0008597634102900262,15.0
494,4.2923486780925495e-06,313.0029289225053,4.104338271566111e-06,0.0008616615897675636,15.0
495,4.281873296130041e-06,311.4984598721062,4.095886180569294e-06,0.0008632504407770379,15.0
496,4.2773938660879045e-06,310.4527298911153,4.09311430006708e-06,0.000864789453342866,15.0
497,4.286865694610671e-06,310.30427419010636,4.103922127079551e-06,0.000866575498225871,15.0
498,4.292054521106759e-06,309.79570935054477,4.110757754092119e-06,0.0008684703780064119,15.0
499,4.281499541120712e-06,308.29425833680347,4.102184182546204e-06,0.0008700568639449036,15.0
500,4.277223095744086e-06,307.26531872680073,4.099575982425411e-06,0.0008715980861995337,15.0
501,4.286795042540673e-06,307.1147180232327,4.110469103337049e-06,0.0008733888478444568,16.0
502,4.291755966977473e-06,306.58755208965863,4.117058517123968e-06,0.0008752802278090973,15.0
503,4.281121770738011e-06,305.089304216068,4.108364146545209e-06,0.0008768642676696953,15.0
504,4.2770545449450105e-06,304.0772012916925,4.105926722125973e-06,0.0008784079087911739,15.0
505,4.286733850520168e-06,303.92474842566526,4.116912484229553e-06,0.0008802035726913795,16.0
506,4.291446461965526e-06,303.377938966995,4.1232355004568695e-06,0.0008820912832337504,15.0
507,4.28073725012401e-06,301.88337482393115,4.114424637804051e-06,0.0008836727386987303,15.0
508,4.276890512962515e-06,300.888512899234,4.112169894719934e-06,0.0008852189691880629,15.0
509,4.286677798104138e-06,300.7339418633784,4.123249975176233e-06,0.0008870198544073734,16.0
510,4.291126359928795e-06,300.1668923202416,4.12929018582042e-06,0.000888903599583549,15.0
511,4.2803429722644496e-06,298.67622416967646,4.120363956303197e-06,0.000890482382670822,15.0
512,4.276729080657956e-06,297.6990489764138,4.118304881064128e-06,0.0008920313915401738,15.0
513,4.286624769795427e-06,297.5420876114408,4.129480233265943e-06,0.0008938377967388995,16.0
514,4.290791687761239e-06,296.95409453025223,4.13521989139639e-06,0.0008957173083740493,15.0
515,4.279935665550141e-06,295.46758766539443,4.1261800831661475e-06,0.0008972933164880234,15.0
516,4.276568227787628e-06,294.5085919248157,4.124330908405924e-06,0.0008988453168253281,15.0
517,4.286572433139646e-06,294.348931057621,4.135602180667086e-06,0.000900657570310825,16.0
518,4.290438483644298e-06,293.739238353216,4.141021877994749e-06,0.0009025325366424575,15.0
519,4.2795117642115975e-06,292.2571769728214,4.131870675334905e-06,0.0009041056763238306,15.0
520,4.276405839867526e-06,291.3169101538615,4.130247077922247e-06,0.0009056609051490453,15.0
521,4.286518251768004e-06,291.1541925318926,4.1416145226315065e-06,0.0009074793747564417,16.0
522,4.290062065808636e-06,290.52195877901227,4.146692679919024e-06,0.000909349445899632,15.0
523,4.279067427123906e-06,289.0446806827412,4.1374330821443496e-06,0.0009109196203431573,15.0
524,4.276239693283031e-06,288.12375194425385,4.136052355575077e-06,0.0009124783470639735,15.0
525,4.286459479375608e-06,287.9575648494094,4.147515732970849e-06,0.0009143034437921761,16.0
526,4.289657210634357e-06,287.3018508279467,4.152228263329708e-06,0.000916168224360097,15.0
527,4.278598435011776e-06,285.8297559840858,4.142864247753338e-06,0.0009177353330683052,15.0
528,4.276067576937564e-06,284.9288540044066,4.141745688433388e-06,0.0009192978622138557,15.0
529,4.286390215608013e-06,284.75849146061734,4.153301220891695e-06,0.0009211301020693129,16.0
530,4.289217193112139e-06,284.0783979337227,4.157623103650988e-06,0.0009229891074951641,15.0
531,4.278100267375796e-06,282.6120304565963,4.148160786024448e-06,0.0009245530343839042,15.0
532,4.275887218063185e-06,281.7319284415884,4.147325938171917e-06,0.0009261197158143073,15.0
533,4.286305535066609e-06,281.55647759345925,4.158967296721343e-06,0.0009279597036508893,16.0
534,4.288731388612384e-06,280.85080247561325,4.162867854846957e-06,0.0009298124153593022,15.0
535,4.277568026439328e-06,279.39109472491646,4.153318893879257e-06,0.0009313729858799708,15.0
536,4.275696404886329e-06,278.5326673819573,4.152791993141522e-06,0.0009329442249465081,15.0
537,4.286206311516367e-06,278.3514277101465,4.1645158509535814e-06,0.0009347925716844738,16.0
538,4.288196870785783e-06,277.618822030818,4.167960560024999e-06,0.0009366383999271487,15.0
539,4.276996493931927e-06,276.1664999959202,4.158334471624838e-06,0.0009381955058380566,15.0
540,4.27549305575198e-06,275.33073971028523,4.1581428973233685e-06,0.0009397717734688434,15.0
541,4.2860887415278735e-06,275.1428662638786,4.169944262151665e-06,0.0009416291791225949,16.0
542,4.2876032200156765e-06,274.3816542418711,4.1728919958662845e-06,0.0009434674883752137,15.0
543,4.276372121931086e-06,272.9371936896249,4.163195320451585e-06,0.0009450210838398247,15.0
544,4.275275376796172e-06,272.1257906949461,4.163377942058008e-06,0.000946602832007626,15.0
545,4.285948720152366e-06,271.9302505153941,4.175249622907636e-06,0.0009484701093064665,16.0
546,4.286939879620246e-06,271.13848172203114,4.177652757279949e-06,0.0009503001707857834,15.0
547,4.275692437123859e-06,269.70286794537947,4.16789991090854e-06,0.0009518501798106641,15.0
548,4.275042010117774e-06,268.91743785252885,4.1684968671006925e-06,0.0009534379825055072,15.0
549,4.285781704652625e-06,268.7129467440997,4.1804286287852935e-06,0.0009553160894279741,16.0
550,4.286197673572591e-06,267.8885777050407,4.182234738383452e-06,0.0009571369768646041,15.0
551,4.274944864233198e-06,266.462488980506,4.172436943603431e-06,0.0009586834560142356,15.0
552,4.27479233519553e-06,265.7052708302577,4.17350018072819e-06,0.0009602779537368793,15.0
553,4.28557900998461e-06,265.48992681146655,4.185474049045316e-06,0.0009621681504586809,16.0
554,4.285351155456428e-06,264.63003889111366,4.186614034251614e-06,0.0009639788418919804,15.0
555,4.274132276781714e-06,263.21598290929,4.17681007520479e-06,0.0009655216165045909,15.0
556,4.274518558874637e-06,262.488260821811,4.178381483379196e-06,0.0009671238370008581,15.0
557,4.285335513140928e-06,262.260339875366,4.1903821003903225e-06,0.0009690274441240061,16.0
558,4.284380896230328e-06,261.3613729402971,4.190772511067853e-06,0.0009708267477316713,15.0
559,4.273248070534502e-06,259.9625391182821,4.181013867508304e-06,0.0009723656662725326,15.0
560,4.274225628250756e-06,259.26611912342844,4.183146835753731e-06,0.000973976820568446,15.0
561,4.285041655033328e-06,259.02286563227153,4.1951448386130326e-06,0.0009758955931104349,16.0
562,4.283278251672177e-06,258.0816466870417,4.1947042358107495e-06,0.0009776819712468362,15.0
563,4.272285877065644e-06,256.70113287671677,4.185044922710904e-06,0.0009792171163672473,15.0
564,4.273913235556658e-06,256.0378590764441,4.187799155601537e-06,0.0009808388632436312,14.0
565,4.284691664763152e-06,255.77622674004292,4.199758209807763e-06,0.0009827745523793866,16.0
566,4.282018007997035e-06,254.78869493253617,4.198386591209933e-06,0.0009845463429766085,15.0
567,4.271240572774742e-06,253.43059609397693,4.188900581312243e-06,0.00098607795329141,15.0
568,4.273592068798455e-06,252.80300779266375,4.192351561822608e-06,0.000987712165253398,14.0
569,4.284272950784723e-06,252.51836055254824,4.204211843358917e-06,0.0009896671983894627,16.0
570,4.280569613265604e-06,251.4799214635699,4.201789151403763e-06,0.000991422074468023,15.0
571,4.270110304919449e-06,250.14972049571324,4.192578974390171e-06,0.0009929506591247206,15.0
572,4.27327555557206e-06,249.56081746267037,4.196817702065849e-06,0.000994599757544936,15.0
573,4.283759598867031e-06,249.24603972658738,4.208482557144711e-06,0.0009965772172393053,17.0
574,4.2789069409876e-06,248.15261880349829,4.204887846714716e-06,0.0009983123370976902,15.0
575,4.268896715772509e-06,246.8569011175077,4.196083949318457e-06,0.0009998389898488815,15.0
576,4.2729944993360485e-06,246.310949412894,4.201230516144567e-06,0.0010015058782796727,15.0
577,4.283080056681598e-06,245.95259518937596,4.212502913063614e-06,0.0010035103108081067,17.0
578,4.2769737569312864e-06,244.80174813917245,4.207629472564019e-06,0.001005221737019391,15.0
579,4.267617541574416e-06,243.55074991325398,4.199435788386476e-06,0.0010067481426927446,15.0
580,4.272773723220703e-06,243.05160425724378,4.205618077657526e-06,0.0010084368638492436,15.0
581,4.282151747544251e-06,242.64831478601005,4.216169854288365e-06,0.0010104348893800238,15.0
582,4.274954536523012e-06,241.4503275105621,4.2101773619893644e-06,0.001012124331182834,15.0
583,4.266316384665675e-06,240.24553547031505,4.202660184978077e-06,0.001013652904832371,15.0
584,4.272419371038794e-06,239.78546884331158,4.209769700302353e-06,0.0010153631060649806,15.0
585,4.280965786228427e-06,239.33508612040342,4.219471994829321e-06,0.0010173467282670772,15.0
586,4.272875843349804e-06,238.10143849671536,4.212556127770256e-06,0.001019016729042086,15.0
587,4.2649769808914985e-06,236.9421331788824,4.205739204865353e-06,0.0010205491908024588,15.0
588,4.271873267149396e-06,236.51160402275428,4.213625378105424e-06,0.0010222799569925,15.0
589,4.279531471210332e-06,236.01211846987272,4.222421123070928e-06,0.0010242493704372586,15.0
590,4.270711852041148e-06,234.75224524366092,4.214742951692812e-06,0.001025901811180738,15.0
591,4.263568013134291e-06,233.63755938881934,4.208644277714062e-06,0.0010274393999620166,15.0
592,4.27112692555719e-06,233.22846640319358,4.217178735002468e-06,0.0010291901878730946,15.0
593,4.277873508736188e-06,232.6799286251863,4.225043514551654e-06,0.0010311453382116206,15.0
594,4.268442911493711e-06,231.40055342716497,4.216720639819238e-06,0.0010327819323101778,15.0
595,4.262064772496704e-06,230.32938429997256,4.211353010245161e-06,0.0010343258103541022,15.0
596,4.270188183574387e-06,229.935546025152,4.220439338839501e-06,0.0010360962560186867,15.0
597,4.275993958509728e-06,229.33787277329932,4.227342695285849e-06,0.0010380368172934922,15.0
598,4.266031824116361e-06,228.04332119445993,4.218454181221477e-06,0.0010396593333733826,15.0
599,4.260445097210008e-06,227.0154661859368,4.213845043395786e-06,0.0010412103508291783,15.0
600,4.2690467301183305e-06,226.6313867262484,4.223398420193343e-06,0.001043000450240264,16.0
601,4.273877765326499e-06,225.9844228885909,4.229304942863915e-06,0.0010449258833562535,15.0
602,4.263445332533613e-06,224.67803534493947,4.219911803608789e-06,0.00104653575537507,15.0
603,4.258689338580808e-06,223.693972008614,4.216102028337092e-06,0.0010480947060116054,15.0
604,4.267689068792674e-06,223.31446254950748,4.226043651377235e-06,0.0010499049436450646,16.0
605,4.271499051161996e-06,222.6175563835884,4.230905502985914e-06,0.0010518145021333905,15.0
606,4.260672220221503e-06,221.30344742648413,4.221083261415036e-06,0.0010534128381380595,15.0
607,4.256765302989796e-06,220.36225928148232,4.218093132337023e-06,0.0010549809643508113,15.0
608,4.26610299024054e-06,219.9833144242741,4.228363790618347e-06,0.0010568118570473133,16.0
609,4.268803138056152e-06,219.23371268125288,4.232090789725834e-06,0.0010587048654708078,15.0
610,4.257691937072623e-06,217.9179149863216,4.2219486336465825e-06,0.0010602920505035866,15.0
611,4.254651712905125e-06,217.0184363978128,4.2197978077278995e-06,0.0010618709413742968,15.0
612,4.264279230612843e-06,216.63662270106514,4.230350256319703e-06,0.0010637233649522715,16.0
613,4.265784360265273e-06,215.8321942344189,4.232855571983231e-06,0.0010655986322407466,15.0
614,4.254464556777037e-06,214.5185351100709,4.22246914273646e-06,0.0010671755239663502,15.0
615,4.252348249816394e-06,213.6616037109674,4.221216484342474e-06,0.0010687666463735617,15.0
616,4.262194122611098e-06,213.27205569322126,4.231980514096557e-06,0.001070642244514583,16.0
617,4.262410718367279e-06,212.4107452455444,4.233168437056438e-06,0.0010724979454522032,15.0
618,4.250975501966909e-06,211.1037592070544,4.222630826156877e-06,0.0010740653653317945,15.0
619,4.249850579723513e-06,210.2903675339493,4.222345599692101e-06,0.0010756706352229276,15.0
620,4.259805623111761e-06,209.886006496693,4.233214588269272e-06,0.001077572124827334,16.0
621,4.258630198018967e-06,208.9657875170379,4.2329788363290095e-06,0.0010794057925649846,15.0
622,4.247189401229537e-06,207.67050339476216,4.222399954789029e-06,0.0010809647874419639,15.0
623,4.247152693308976e-06,206.90272185462808,4.223180843819365e-06,0.0010825865263789638,15.0
624,4.257054697444632e-06,206.4734981896114,4.23399690547845e-06,0.0010845179678015385,16.0
625,4.254380306746832e-06,205.4927101914835,4.232230527397931e-06,0.0010863265214205709,15.0
626,4.243097070686137e-06,204.21640488856463,4.221773587947551e-06,0.0010878782799175234,15.0
627,4.24425014012013e-06,203.49577489742737,4.22372453348071e-06,0.0010895199111239063,15.0
628,4.253873647095272e-06,203.02861285827248,4.234258666928296e-06,0.0010914861179165034,17.0
629,4.249583205117698e-06,201.9861161574065,4.230841779022104e-06,0.0010932648837145196,15.0
630,4.2386849804439705e-06,200.73839323099045,4.220734647537386e-06,0.001094811323138236,15.0
631,4.241143107600641e-06,200.06612446489763,4.223973956719841e-06,0.0010964778144471584,15.0
632,4.250173081276568e-06,199.54330807932732,4.233913289671139e-06,0.0010984855723022442,17.0
633,4.244141425186922e-06,198.4384761343463,4.228717118358187e-06,0.0011002285873722303,15.0
634,4.233964372360059e-06,197.23286440514772,4.219296922631577e-06,0.0011017729312707448,15.0
635,4.2378763481781885e-06,196.6105579167486,4.223977077658186e-06,0.0011034711024486411,15.0
636,4.245853824874639e-06,196.0259370328113,4.232849384361084e-06,0.0011054900632959197,15.0
637,4.238161185741004e-06,194.8647445644096,4.225952706400013e-06,0.001107198114323823,15.0
638,4.229033656714812e-06,193.713149426534,4.217549983165883e-06,0.0011087446259121024,15.0
639,4.234258144764761e-06,193.13025104292595,4.223532636140925e-06,0.0011104781625588022,15.0
640,4.240871390976253e-06,192.4868297971442,4.231010409647296e-06,0.0011124751394324577,15.0
641,4.231781444321031e-06,191.28114933573207,4.2226772214961806e-06,0.001114153649918449,15.0
642,4.223802860379309e-06,190.18421898048376,4.2153946869415744e-06,0.0011157069096579652,16.0
643,4.230097627723245e-06,189.62819424290265,4.222438484583845e-06,0.0011174747367802744,15.0
644,4.235139145937373e-06,188.9189585828569,4.228312748780179e-06,0.0011194491278855377,15.0
645,4.22495892640032e-06,187.68303562312693,4.218849934623377e-06,0.001121101356935337,15.0
646,4.218202867213074e-06,186.64043946244564,4.212764044229378e-06,0.001122665048599342,16.0
647,4.225344571158521e-06,186.09962681302312,4.220646319237507e-06,0.0011244671281944124,16.0
648,4.228679905390183e-06,185.32172628350008,4.224780427933849e-06,0.0011264173733713705,15.0
649,4.217642230081425e-06,184.0657282909822,4.214421294588635e-06,0.0011280467952186242,15.0
650,4.21218298982443e-06,183.0771810676197,4.20960892249053e-06,0.001129624112818872,15.0
651,4.219911943453227e-06,182.53828200506055,4.218070380853027e-06,0.0011314616632557145,16.0
652,4.221462615428329e-06,181.69231258236942,4.220383033227515e-06,0.0011333846907435766,15.0
653,4.209783596314311e-06,180.42538680557078,4.2093442966097395e-06,0.0011349942619150021,15.0
654,4.205677465517729e-06,179.4893796067778,4.205864351692568e-06,0.0011365890232424162,15.0
655,4.213743060003623e-06,178.93921539680073,4.214654887864295e-06,0.0011384649402279097,16.0
656,4.213402507746202e-06,178.02517085863465,4.215036398400054e-06,0.0011403568597465796,15.0
657,4.201314391783624e-06,176.75667346480682,4.203551174612997e-06,0.0011419494508734655,15.0
658,4.1986490518080526e-06,175.87268958322875,4.201493953394657e-06,0.0011435657553048556,15.0
659,4.206743672186768e-06,175.2954718047163,4.210306283985374e-06,0.001145484611688912,16.0
660,4.2043722895537305e-06,174.3126551092566,4.208613565875111e-06,0.001147340674692461,15.0
661,4.192170810733545e-06,173.05405608076583,4.19697879538723e-06,0.0011489190705255116,15.0
662,4.191034834151845e-06,172.22059673747134,4.196435836730005e-06,0.001150562629640704,15.0
663,4.198767538217172e-06,171.59668215737332,4.204879198559225e-06,0.0011525313575725163,17.0
664,4.194129838373126e-06,170.54098595193233,4.200873252985244e-06,0.0011543465356009435,15.0
665,4.182257545809197e-06,169.30885378553415,4.189533454596002e-06,0.001155913856321802,15.0
666,4.182823423049166e-06,168.52686627380655,4.1906807562160515e-06,0.0011575918013360497,15.0
667,4.189709790134093e-06,167.83256590258958,4.198270113047004e-06,0.0011596197435124196,17.0
668,4.182531584945344e-06,166.69978963574044,4.191672586897693e-06,0.0011613871723805146,15.0
669,4.171530954810478e-06,165.51192345836105,4.181173884695939e-06,0.0011629500096959585,15.0
670,4.173990136478341e-06,164.7810913731876,4.184207229001194e-06,0.0011646726723279295,15.0
671,4.179223953199107e-06,164.00941972810037,4.190114411070128e-06,0.001166710227633717,15.0
672,4.169858127338776e-06,162.8171074056938,4.181278046504505e-06,0.0011684304165247791,15.0
673,4.160164632125062e-06,161.6841165996251,4.172060977269728e-06,0.001169998872646475,16.0
674,4.164128207944178e-06,160.9826266497419,4.176592530493862e-06,0.0011717733396837302,15.0
675,4.16732220015456e-06,160.1409958481693,4.1804141669417056e-06,0.00117377887595371,15.0
676,4.156229376624748e-06,158.90667147954136,4.169802186103315e-06,0.0011754592147376092,15.0
677,4.148044890382956e-06,157.82951168293602,4.162072987460437e-06,0.001177042594125568,16.0
678,4.152995757961614e-06,157.13419402586098,4.167583851273943e-06,0.001178870369640695,16.0
679,4.1538429427587e-06,156.21627458244842,4.169009127229924e-06,0.0011808393242803037,15.0
680,4.141485885839606e-06,154.9570867681147,4.157086972324391e-06,0.001182485820332329,15.0
681,4.134974215056673e-06,153.93533087859964,4.151013041825359e-06,0.0011840921408588947,16.0
682,4.140347943650646e-06,153.22112672997264,4.156936385270496e-06,0.0011859774633297213,16.0
683,4.1385252132009934e-06,152.22098095678555,4.155637899833171e-06,0.0011879048630791084,15.0
684,4.125405408250417e-06,150.95442908118136,4.1429102558208836e-06,0.001189523417076422,15.0
685,4.120815282419756e-06,149.99099323830438,4.138743656114586e-06,0.0011911591849835274,16.0
686,4.126019074458963e-06,149.23192110326642,4.144483604002539e-06,0.0011931086974081581,16.0
687,4.121283768515865e-06,148.14893489781278,4.140214068502347e-06,0.0011949862975772561,15.0
688,4.107925819054592e-06,146.8912765764228,4.127209473835622e-06,0.0011965844461604281,15.0
689,4.105300458645669e-06,145.97849346899423,4.124996463165945e-06,0.0011982613500272417,16.0
690,4.109624423348145e-06,145.14369910998263,4.129839335886329e-06,0.0012002859828556692,17.0
691,4.101784614560718e-06,143.98122386289594,4.122402284799904e-06,0.0012021025083026656,15.0
692,4.088899864060929e-06,142.7524531517593,4.109837712770268e-06,0.0012036907477834188,15.0
693,4.088324757945947e-06,141.88189333239063,4.10966727712595e-06,0.0012054243969588877,15.0
694,4.090773208265684e-06,140.9530613762169,4.112600548243014e-06,0.0012074926250514784,15.0
695,4.079862983746422e-06,139.7186226159123,4.102028796088097e-06,0.001209245386798236,15.0
696,4.068410395168071e-06,138.5431068336165,4.090871656864368e-06,0.0012108387156806255,16.0
697,4.069522774713905e-06,137.6904177479193,4.092380986720531e-06,0.0012126452735301873,15.0
698,4.069098216360092e-06,136.67723229077663,4.092380018722755e-06,0.0012146738577240206,15.0
699,4.055952353015889e-06,135.39895584785222,4.07951460883437e-06,0.0012163728837976077,15.0
700,4.04635222106354e-06,134.2794268365393,4.070191218490964e-06,0.001217988558693751,16.0
701,4.048158485301186e-06,133.40522049999257,4.072379642888833e-06,0.0012198736125705345,16.0
702,4.044472420646499e-06,132.30561799197093,4.069050422878393e-06,0.0012218499399571242,15.0
703,4.029779674916457e-06,131.00357517941745,4.054585988889657e-06,0.0012235074563600916,15.0
704,4.022209110196236e-06,129.93350844304274,4.047276965841723e-06,0.0012251627288199466,16.0
705,4.0237322354461e-06,128.99947248180368,4.04915952275756e-06,0.0012271354877872165,16.0
706,4.016341499253669e-06,127.81081133972248,4.042053123286244e-06,0.0012290469757149582,15.0
707,4.001075329408828e-06,126.51238528667336,4.0269708948132425e-06,0.0012306749483487187,15.0
708,3.995699906826639e-06,125.48375279003696,4.0218443605736964e-06,0.0012323877117283145,16.0
709,3.995463891767567e-06,124.43258166696316,4.0219333517932285e-06,0.0012344686309221028,17.0
710,3.984009350919084e-06,123.15837097317345,4.0106853299068615e-06,0.0012362984168714877,15.0
711,3.969405164304348e-06,121.8924159502274,3.99623085687763e-06,0.0012379166339205262,15.0
712,3.966066622227182e-06,120.88143560159043,3.993128529622391e-06,0.0012397146864131946,16.0
713,3.962788755513632e-06,119.73016204020486,3.990111403877044e-06,0.0012417956848583313,15.0
714,3.947911329449673e-06,118.39370550466789,3.975368164096221e-06,0.001243549904008407,15.0
715,3.93493458950116e-06,117.17134710107692,3.962516361142552e-06,0.0012451900091443604,16.0
716,3.932361758978893e-06,116.12496353200073,3.960156092097181e-06,0.0012470932498178072,16.0
717,3.925091297545018e-06,114.88182319745245,3.953066013669678e-06,0.001249111926051362,15.0
718,3.907982604266157e-06,113.51563234169677,3.936029603598341e-06,0.0012508069351943756,16.0
719,3.897148284507432e-06,112.33348216485268,3.925300192920873e-06,0.0012524970467112748,16.0
720,3.893446925473562e-06,111.18407160755449,3.921769562087793e-06,0.0012545243636721934,17.0
721,3.881457947036052e-06,109.84641077683449,3.909873639084817e-06,0.0012564588343261273,16.0
722,3.863415118671436e-06,108.47816941161844,3.891851945904734e-06,0.0012581193952624678,16.0
723,3.854699750734761e-06,107.3128364124248,3.883219983433589e-06,0.0012598928748706957,16.0
724,3.847818236881152e-06,106.00622747960671,3.876444081700185e-06,0.001262037788969556,15.0
725,3.830935823209026e-06,104.58793704872616,3.859565824410397e-06,0.0012638685640847347,16.0
726,3.813741130860976e-06,103.24627327327548,3.842354755642871e-06,0.001265534908660252,16.0
727,3.805905933644248e-06,102.03199480464141,3.834567494699594e-06,0.001267441193818155,16.0
728,3.7944426109273086e-06,100.63200055113009,3.823117254388783e-06,0.001269517093660172,15.0
729,3.774070100588896e-06,99.16825375784644,3.802672950937447e-06,0.0012712657954809155,16.0
730,3.758748304417813e-06,97.85113822286476,3.7873037938354958e-06,0.0012729867706994268,16.0
731,3.749099816288609e-06,96.49863770048792,3.7776388147325887e-06,0.0012750521932705227,16.0
732,3.731849092845991e-06,94.99982643237757,3.7603005813144954e-06,0.001277026415140343,16.0
733,3.7097733830166494e-06,93.52252159668514,3.7380909336669896e-06,0.0012787305438554718,16.0
734,3.696002184718576e-06,92.18543289696493,3.724232314441929e-06,0.0012805619024788394,16.0
735,3.6816092570932393e-06,90.65155944875477,3.7097253164792916e-06,0.0012827292805629574,15.0
736,3.6585885344509736e-06,89.07640066125677,3.6865196467650195e-06,0.0012845823938192613,16.0
737,3.6368435172575216e-06,87.60046588050541,3.664589778490111e-06,0.0012863093987638323,16.0
738,3.6223077074627e-06,86.1453734181762,3.6498961027262435e-06,0.001288314095985431,16.0
739,3.6015764565848505e-06,84.50827039559462,3.628940177066535e-06,0.0012903831370568945,16.0
740,3.574300972610078e-06,82.88167902082368,3.601394140996507e-06,0.001292156393217818,17.0
741,3.542691421510298e-06,81.04629908820037,3.5694302295035356e-06,0.001294122582950045,17.0
742,3.492452842308729e-06,78.45225825286663,3.5185919729088343e-06,0.0012966787209003653,16.0
743,3.429920958015237e-06,75.71874439472622,3.4553583480732286e-06,0.0012989962698035694,18.0
744,3.363513867664183e-06,72.95027381014378,3.3881997389030037e-06,0.0013012252997680425,19.0
745,3.2821871428321318e-06,69.53181841587171,3.3058866332127837e-06,0.0013040031065874595,20.0
746,3.195445290618332e-06,66.09306941078646,3.218112262922345e-06,0.0013066273973954443,18.0
747,3.111997055019314e-06,62.92870009969673,3.133693366719222e-06,0.00130892112680305,20.0
748,3.0160339871112973e-06,59.25942484334107,3.036553388138788e-06,0.001311605932797439,21.0
749,2.915500201042663e-06,55.53658311384468,2.9347921123587464e-06,0.001314238001000815,18.0
750,2.8211686771345016e-06,52.1912790918513,2.8393435534730615e-06,0.0013164912427064289,20.0
751,2.7149021838406057e-06,48.40978540614145,2.7317696467589886e-06,0.0013190473990903626,22.0
752,2.607892721694984e-06,44.710678094046564,2.623453843873438e-06,0.0013214757517167831,18.0
753,2.5077342660023058e-06,41.37343941803515,2.522104856199005e-06,0.0013235845071182797,21.0
754,2.393902998106436e-06,37.57911116502849,2.406878573076539e-06,0.0013259832191764834,17.0
755,2.2883297193907224e-06,34.18611295327355,2.300042607172248e-06,0.0013280583988112332,19.0
756,2.185318323270919e-06,30.948900438714258,2.195809956440033e-06,0.0013299977599467454,21.0
757,2.078150953110886e-06,27.61010678821443,2.087354440481322e-06,0.0013319849856443418,18.0
758,1.979366194170777e-06,24.65752631160284,1.9874247651541487e-06,0.0013336867116227392,20.0
759,1.8760379686053024e-06,21.584951688893923,1.8828817288121079e-06,0.001335450619274573,17.0
760,1.782010751494524e-06,18.886098623101372,1.7877790982603547e-06,0.0013369656638890183,18.0
761,1.6864311723387838e-06,16.1883105156763,1.6911135526830563e-06,0.0013384640032222974,20.0
762,1.60110826988151e-06,13.841395433630531,1.6048398252851437e-06,0.0013397508884248903,18.0
763,1.5165352514689658e-06,11.570056410259717,1.5193482301271859e-06,0.0013409815648914548,19.0
764,1.4429218210224983e-06,9.637060880254916,1.4449623355710988e-06,0.0013420201948919348,17.0
765,1.3731050802750916e-06,7.84384123062059,1.374457054228966e-06,0.0013429757046493536,14.0
766,1.3133590902127842e-06,6.343778636950703,1.3141921003306204e-06,0.0013437701836862656,15.0
767,1.2623495153267155e-06,5.070570876221739,1.262852628570847e-06,0.0013444431984897464,


==> GEO-T0-WHL.csv <==
t,u,F,cmod,fracture_dissipation,N_iter
0,0.0,0.0,0.0,0.0,1.0
1,6.000000000000002e-08,9.785112771869017,9.011167358625631e-09,1.175861630287045e-13,1.0
2,2.069878240278463e-06,337.20621703025665,3.2444628711818757e-07,1.9355715046920353e-07,3.0
3,3.4648305431195835e-06,562.8472348703375,6.054454045645243e-07,2.1799003941642694e-06,5.0
4,4.167096100934012e-06,674.3937010959776,8.31409603154552e-07,6.7584939042968364e-06,7.0
5,4.439276988270519e-06,715.7345446395976,1.0014539423218872e-06,1.2490187596974068e-05,11.0
6,4.496582392830246e-06,722.4899534505846,1.1215965574487484e-06,1.8049732656914453e-05,16.0
7,4.44472886096277e-06,713.6343941980032,1.1327402238371418e-06,1.9231325401997346e-05,37.0
8,4.398135176395618e-06,705.739716721436,1.1399998820660485e-06,2.015186225345711e-05,15.0
9,4.375475742171361e-06,701.6483931482901,1.1536853206708124e-06,2.115413948489775e-05,15.0
10,4.376997528483425e-06,701.2988806774779,1.1777988467338933e-06,2.2455328148093036e-05,15.0
11,4.382192430558653e-06,701.3557818517739,1.2091461710731475e-06,2.415795519940622e-05,16.0
12,4.373311871350448e-06,699.261607357657,1.2322410506111415e-06,2.563703746320578e-05,15.0
13,4.367991674733867e-06,697.7733113383132,1.2541162465658947e-06,2.7034543129818012e-05,15.0
14,4.377505073063344e-06,698.5625049156483,1.2822451635789887e-06,2.863435411021542e-05,15.0
15,4.387054325088595e-06,699.227149006534,1.3138072936437492e-06,3.0521841174454555e-05,17.0
16,4.378627472824274e-06,697.1689005915752,1.334768481060956e-06,3.209620121031054e-05,16.0
17,4.3707341986367055e-06,695.2521038334116,1.353427164107577e-06,3.354480258496096e-05,15.0
18,4.377836984922033e-06,695.6321975966891,1.378464477325904e-06,3.518780291779167e-05,16.0
19,4.38560673689602e-06,696.0076553503535,1.4061573366613017e-06,3.707535667583861e-05,17.0
20,4.376843672444272e-06,693.8976322914033,1.4241046219452966e-06,3.8658487024675114e-05,16.0
21,4.368941722525124e-06,691.976400441042,1.4403720766292505e-06,4.012517684641415e-05,15.0
22,4.376355352914637e-06,692.3942474472756,1.463331351469027e-06,4.178210957189066e-05,15.0
23,4.384856136825279e-06,692.8711226239681,1.4890126765281256e-06,4.3688715963807744e-05,16.0
24,4.376616412960206e-06,690.8427116447003,1.5050357045239595e-06,4.528740097871431e-05,15.0
25,4.368322602109231e-06,688.862253461784,1.5192638724734794e-06,4.6760353666985834e-05,14.0
26,4.375459212584877e-06,689.2321713553534,1.5403925770640992e-06,4.8415193534482314e-05,14.0
27,4.384416796106282e-06,689.7674602641611,1.564670241177031e-06,5.033833026646262e-05,16.0
28,4.37666467590272e-06,687.8149758197872,1.5793544034404317e-06,5.1951270584534194e-05,15.0
29,4.367915946229497e-06,685.7670582217846,1.591996122130644e-06,5.342813593965534e-05,14.0
30,4.37461000618484e-06,686.063893021436,1.6117229416347367e-06,5.5079902353093456e-05,14.0
31,4.383988691738168e-06,686.653995123395,1.6349643263406165e-06,5.701371576970549e-05,15.0
32,4.376735141231773e-06,684.7802909301278,1.6486495831254087e-06,5.8636953933211e-05,15.0
33,4.36759993187461e-06,682.6777521528252,1.6599969444223852e-06,6.011448145487774e-05,14.0
34,4.373888506409927e-06,682.9100087267383,1.6785528085256102e-06,6.175858414312385e-05,14.0
35,4.383598026943613e-06,683.5410429478846,1.7010227377434365e-06,6.370133871029426e-05,15.0
36,4.376781603050293e-06,681.7360142907162,1.7139550735665132e-06,6.533451235615373e-05,15.0
37,4.36729905310052e-06,679.5852907298058,1.7242429269856639e-06,6.681314132826044e-05,14.0
38,4.373186141382622e-06,679.7533909239124,1.741853132735636e-06,6.845123453479474e-05,13.0
39,4.383162435933922e-06,680.4158157117367,1.7637114110341667e-06,7.0400966075725e-05,15.0
40,4.376745543802807e-06,678.6738837445129,1.776027570920681e-06,7.204215654385604e-05,14.0
41,4.366974553486737e-06,676.4847509603075,1.7854092911666046e-06,7.352152846510474e-05,14.0
42,4.372508539099696e-06,676.5966029279813,1.8022159894996505e-06,7.51539141291484e-05,13.0
43,4.382693734248912e-06,677.2828100547872,1.8235450806685015e-06,7.710683194883505e-05,16.0
44,4.376650487956239e-06,675.5995048461872,1.8353546607912979e-06,7.875582937276926e-05,14.0
45,4.36662580460625e-06,673.3777044291235,1.8439382459898801e-06,8.023598813038313e-05,14.0
46,4.37182224700206e-06,673.4358842616335,1.8600393171147984e-06,8.186333956391746e-05,13.0
47,4.382154087124766e-06,674.1408597307201,1.8808226937206316e-06,8.3808722762301e-05,16.0
48,4.376547327510406e-06,672.5246380938622,1.8922550384954372e-06,8.546700457317513e-05,14.0
49,4.366245825419938e-06,670.2668495978926,1.900100078614273e-06,8.694821249959173e-05,14.0
50,4.371037842653337e-06,670.2619920313864,1.915516312718039e-06,8.856957113992259e-05,13.0
51,4.381529231778161e-06,670.9882161943601,1.935819622672732e-06,9.050582313832934e-05,16.0
52,4.376439529614588e-06,669.4502609773008,1.9469839654037894e-06,9.217454707519136e-05,14.0
53,4.365850563514325e-06,667.1552093393777,1.954131882110345e-06,9.365687459496175e-05,14.0
54,4.3701662902869845e-06,667.0773524886979,1.968862365512251e-06,9.527123446209407e-05,13.0
55,4.380823634345108e-06,667.8262653800216,1.988734139756092e-06,9.719681755857468e-05,15.0
56,4.37633666200503e-06,666.3782525973901,1.999733364261895e-06,9.88773969926231e-05,14.0
57,4.365454375100923e-06,664.045253752372,2.0062198039224234e-06,0.00010036126856567096,14.0
58,4.369219384813693e-06,663.8841634859933,2.020251932201531e-06,0.00010196770391886023,13.0
59,4.380035211601131e-06,664.6550060778287,2.039725725185172e-06,0.00010388125305793538,15.0
60,4.376239003705775e-06,663.3087736657765,2.0506571235966984e-06,0.00010557513758229154,14.0
61,4.365069696637387e-06,660.9389295129577,2.0565163247099314e-06,0.00010706112904788934,14.0
62,4.3682068737103945e-06,660.684098167244,2.069827867264907e-06,0.00010865876947493036,13.0
63,4.379161582919099e-06,661.4742740132914,2.0889248539800843e-06,0.00011055896670566767,15.0
64,4.376141391695801e-06,660.2410482864622,2.0998801168757167e-06,0.00011226762166259907,14.0
65,4.364708400798469e-06,657.8379237438136,2.1051509908599177e-06,0.00011375651402798393,14.0
66,4.367139950857127e-06,657.4788258173219,2.1177143538163775e-06,0.00011534466030881107,13.0
67,4.378200750380334e-06,658.2837347412137,2.1364452301893855e-06,0.00011723032557954993,15.0
68,4.37601911082714e-06,657.1711099863745,2.147502649189045e-06,0.00011895530632153228,14.0
69,4.364379298215308e-06,654.743259207569,2.1522374788333437e-06,0.00012044787036313376,14.0
70,4.366028576225068e-06,654.2696261879441,2.1640216348384604e-06,0.00012202601618637421,14.0
71,4.377154886438139e-06,655.0835997445782,2.182388462432157e-06,0.00012389589208316854,15.0
72,4.375882082044137e-06,654.100309771259,2.1936264930204854e-06,0.00012563850820223978,14.0
73,4.364091155808679e-06,651.6558306682131,2.1978780633588806e-06,0.0001271358779069225,14.0
74,4.364896272966955e-06,651.059711986373,2.2088560583119984e-06,0.00012870359033555312,14.0
75,4.3760276614527065e-06,651.8742337443448,2.2268471429404257e-06,0.00013055639107226668,15.0
76,4.3757322356484745e-06,651.0287006185653,2.23834095848413e-06,0.00013231774270092568,14.0
77,4.363858965832007e-06,648.5774383553522,2.242168975496945e-06,0.0001338212245887742,14.0
78,4.363753945579861e-06,647.8503038466673,2.2523099480044386e-06,0.00013537831148012925,14.0
79,4.374816630213149e-06,648.6547906367138,2.2699059824642473e-06,0.00013721320952199645,15.0
80,4.375541720601307e-06,647.9517222894492,2.2817141584921876e-06,0.000138993964501001,14.0
81,4.36367284908745e-06,645.5060075094345,2.2851880118898517e-06,0.00014050492579039653,14.0
82,4.362614458672853e-06,644.6426641724628,2.2944723373818345e-06,0.000142051554542719,14.0
83,4.373529435682288e-06,645.4256993155702,2.3116505079212427e-06,0.00014386820056940187,15.0
84,4.375287293250031e-06,644.865344059287,2.3238118121334824e-06,0.00014566861605681792,14.0
85,4.363522211659338e-06,642.4392501762281,2.3270073585011196e-06,0.0001471882862808196,14.0
86,4.361491774286976e-06,641.438066268626,2.3354282017542e-06,0.0001487249389649634,14.0
87,4.372181797561988e-06,642.1885145122707,2.3521646564118768e-06,0.0001505232981083846,14.0
88,4.374949844679288e-06,641.7661502524622,2.3646953940671663e-06,0.00015234326218819437,14.0
89,4.363395426836586e-06,639.3747700349313,2.367691879492343e-06,0.00015387258203291432,14.0
90,4.360399609326531e-06,638.2377365771646,2.3752564068196594e-06,0.00015540002391464336,14.0
91,4.370790505667864e-06,638.9448773767402,2.3915278356219095e-06,0.00015718049662896095,14.0
92,4.374516112678073e-06,638.6516377497278,2.404423185504961e-06,0.00015901946341200836,14.0
93,4.36327666891145e-06,636.3095997580152,2.4072983058664587e-06,0.00016055907722608453,14.0
94,4.359347408856627e-06,635.0423061501831,2.4140277461046625e-06,0.00016207823216202223,14.0
95,4.369375684468892e-06,635.6970009008877,2.4298148652666126e-06,0.00016384150405024966,14.0
96,4.374001022555003e-06,635.5236108633666,2.44306181422144e-06,0.0001656984050099799,14.0
97,4.363133887379192e-06,633.238428146194,2.445869192011691e-06,0.00016724911945186817,14.0
98,4.358339173770516e-06,631.8516360361228,2.4518051214169314e-06,0.00016876089334464474,14.0
99,4.367944470418981e-06,632.4451476032323,2.467089463986927e-06,0.00017050806242548534,14.0
100,4.373406568447306e-06,632.3818596024308,2.480668133861512e-06,0.0001723815009777483,14.0
101,4.362956444897135e-06,630.1592766543456,2.4834523869405135e-06,0.00017394373083397575,14.0
102,4.357364747413742e-06,628.6635761192433,2.488638622602453e-06,0.00017544924643522552,14.0
103,4.366516522745822e-06,629.1915775171738,2.5034161448681297e-06,0.00017718144724892748,14.0
104,4.3727388532235175e-06,629.226868039448,2.517296141398096e-06,0.00017906992955993206,14.0
105,4.362741087969795e-06,627.0713827899274,2.520094478329711e-06,0.0001806436627628043,14.0
106,4.356420771968207e-06,625.4771657164405,2.524576027627535e-06,0.00018214412797762925,14.0
107,4.365110418656947e-06,625.938521798559,2.5388536819098667e-06,0.0001838625379450216,14.0
108,4.372006475599159e-06,626.0596266918916,2.5529959879578675e-06,0.00018576450673237234,14.0
109,4.362477875742156e-06,623.9731654298449,2.55583293414758e-06,0.0001873493873582519,14.0
110,4.355503519787321e-06,622.2915845606948,2.559659284068354e-06,0.0001888459740106625,14.0
111,4.363739097084584e-06,622.6875383564085,2.5734526650231182e-06,0.00019055181285187507,14.0
112,4.37121921449939e-06,622.8813986359208,2.5878141309578243e-06,0.00019246576775710334,14.0
113,4.362158873775842e-06,620.8634229565997,2.5907023880249636e-06,0.0001940612340122747,14.0
114,4.354613113192836e-06,619.1067321335964,2.593927679679259e-06,0.00019555486792719568,14.0
115,4.362407319590898e-06,619.4391035969305,2.6072550181066903e-06,0.00019724949733085763,14.0
116,4.370387109225326e-06,619.6935780968821,2.6217934475096903e-06,0.00019917398214422822,14.0
117,4.361779307725822e-06,617.7414413267113,2.6247363646943157e-06,0.00020077949466334744,14.0
118,4.353741386787996e-06,615.921312762463,2.627413219825139e-06,0.0002022709438144039,14.0
119,4.361116619069382e-06,616.1932945349399,2.6402975828469777e-06,0.0002039556639676754,14.0
120,4.369519369696496e-06,616.4975242442308,2.6549729136123573e-06,0.00020588917909712578,14.0
121,4.3613382117392055e-06,614.6073155889346,2.6579652256246417e-06,0.0002075038977055499,14.0
122,4.352881516028666e-06,612.7345031953155,2.660143172936537e-06,0.00020899376794256553,15.0
123,4.359866381097255e-06,612.9501118135183,2.672611091971573e-06,0.0002106698850306643,14.0
124,4.36862353557998e-06,613.2944188688366,2.687387675620742e-06,0.00021261120754587215,14.0
125,4.360836866186245e-06,611.4614261280594,2.690419030958747e-06,0.00021423424330593654,15.0
126,4.352025315279958e-06,609.5452067008667,2.692142855574429e-06,0.0002157231311658223,15.0
127,4.358654330438773e-06,609.7093084521301,2.704223468929962e-06,0.00021739177680725754,14.0
128,4.367706331255378e-06,610.0853594913459,2.7190700481950002e-06,0.0002193398057194318,14.0
129,4.360276018629713e-06,608.3040264017129,2.722126091393196e-06,0.00022097044065969663,15.0
130,4.351168433636995e-06,606.3529497890858,2.7234370963272697e-06,0.00022245868292679539,15.0
131,4.357477261526724e-06,606.4705302080389,2.7351600026560186e-06,0.00022412090253128537,14.0
132,4.366773611866335e-06,606.8713231483808,2.750050062347943e-06,0.00022607467164866414,14.0
133,4.35966091370556e-06,605.1361701111588,2.75311400711174e-06,0.00022771201109139417,15.0
134,4.350306995653657e-06,603.1574212893642,2.7540483468362316e-06,0.00022919989049267265,15.0
135,4.35632903744482e-06,603.2331052006264,2.765441529170653e-06,0.00023085667727888758,14.0
136,4.365828664093697e-06,603.653010094337,2.7803536190797122e-06,0.00023281529780075849,14.0
137,4.358994634310204e-06,601.958587724325,2.783407663958596e-06,0.00023445849932089802,15.0
138,4.34943772224888e-06,599.9584080489759,2.7839977067539587e-06,0.00023594621179618102,15.0
139,4.355207933775457e-06,599.9970192495424,2.7950897526513605e-06,0.00023759843705535057,14.0
140,4.364874649265843e-06,600.4311029873506,2.810005059515471e-06,0.00023956114882551428,14.0
141,4.358281983654197e-06,598.7722453957542,2.8130316169561875e-06,0.00024120943348208602,15.0
142,4.348558386857369e-06,596.7558393465924,2.8133055490984756e-06,0.0002426971307327812,15.0
143,4.354110724016508e-06,596.7620392727819,2.8241241372171394e-06,0.0002443455585605334,14.0
144,4.3639136392630815e-06,597.2061199961711,2.839026811129119e-06,0.0002463117364776151,14.0
145,4.35752737536692e-06,595.5780296849621,2.842009094043598e-06,0.0002479643706810339,15.0
146,4.347667625975965e-06,593.5497566659608,2.841991537806098e-06,0.0002494521583964702,15.0
147,4.353033655000752e-06,593.5278517635006,2.8525626065801736e-06,0.0002510974584509595,14.0
148,4.362945019270542e-06,593.9782014372854,2.867438358039231e-06,0.0002530665483246346,15.0
149,4.356735018402825e-06,592.3767806204568,2.870362108422054e-06,0.000254722882919749,15.0
150,4.346764752415196e-06,590.3402802314303,2.8700748474379196e-06,0.0002562108442722102,15.0
151,4.351973402320306e-06,590.2941972108573,2.8804221976197265e-06,0.0002578535872164949,14.0
152,4.361963728721013e-06,590.748950596656,2.8952363149032095e-06,0.000259820571138756,16.0
153,4.355940669314482e-06,589.1752753103686,2.89811738336578e-06,0.00026148086729135134,15.0
154,4.34585724285364e-06,587.1303250619586,2.8975634219232017e-06,0.0002629690542135574,15.0
155,4.35089954169007e-06,587.0591391094534,2.9076830086257108e-06,0.0002646090951509499,14.0
156,4.360967152210151e-06,587.518802547749,2.9224326739471116e-06,0.00026657211184750887,16.0
157,4.355157133773326e-06,585.9759250579648,2.925297741545134e-06,0.0002682367955984062,15.0
158,4.3449490157710254e-06,583.9211099637101,2.9244737589408524e-06,0.00026972526781468374,15.0
159,4.349801611143085e-06,583.822099393354,2.934350570885929e-06,0.00027136221023322203,14.0
160,4.359952809518642e-06,584.2876574808932,2.9490436619311623e-06,0.0002733207023221915,16.0
161,4.354386822174334e-06,582.7791634552062,2.951923334244242e-06,0.0002749903435771597,15.0
162,4.344042200329271e-06,580.7130433551048,2.950825445726709e-06,0.00027647918783472856,15.0
163,4.348678432561323e-06,580.5831131631427,2.960441530586873e-06,0.00027811259511946365,14.0
164,4.358918924540721e-06,581.0554825898207,2.9750852421807934e-06,0.0002800659502295102,16.0
165,4.35363207022568e-06,579.5854083154949,2.9780133037172258e-06,0.00028174118603108746,15.0
166,4.343139323481114e-06,577.5065791311077,2.9766374048774763e-06,0.00028323052140046115,15.0
167,4.347529085684013e-06,577.3422516827693,2.9859717202992015e-06,0.00028485991725608016,14.0
168,4.357863442412061e-06,577.8222125219713,3.0005721580508407e-06,0.0002868074664575764,16.0
169,4.352894959306621e-06,576.3950365356408,3.003585675846042e-06,0.00028848900065001846,15.0
170,4.342243351813406e-06,574.3022174262233,3.001927988085878e-06,0.0002899789875586662,15.0
171,4.346353032279581e-06,574.0996306665847,3.0109563551449225e-06,0.0002916038648458157,14.0
172,4.3567839980917245e-06,574.5877331037929,3.0255181211602744e-06,0.000293544893925725,16.0
173,4.3521770225852586e-06,573.2083331244249,3.0286573621643604e-06,0.00029523349678607083,15.0
174,4.341357534564067e-06,571.100467787205,3.0267150906972683e-06,0.0002967243490848022,15.0
175,4.345150166691149e-06,570.8553993785245,3.0354103081610556e-06,0.0002983441819046651,14.0
176,4.355677892717325e-06,571.3518654321872,3.0499359706697194e-06,0.0003002779378036213,16.0
177,4.351478967491895e-06,570.0254527822979,3.0532440526575707e-06,0.0003019744240321005,15.0
178,4.3404853618787644e-06,567.9018404222538,3.051016212017061e-06,0.00030346641716610435,15.0
179,4.343921075545609e-06,567.6097700157542,3.059348379919408e-06,0.00030508067486364744,14.0
180,4.35454229956548e-06,568.1143821678984,3.0738379420858602e-06,0.0003070063910123606,16.0
181,4.3508004335768965e-06,566.8463733797929,3.0773602000267565e-06,0.00030871161111540045,15.0
182,4.339630452290968e-06,564.7068128898648,3.0748485577394712e-06,0.0003102050900409095,15.0
183,4.342662876094239e-06,564.3624266018975,3.0827827224565768e-06,0.0003118133164830006,14.0
184,4.353374494065387e-06,564.8750251130402,3.0972359534526773e-06,0.00031373016190538186,16.0
185,4.350139885969029e-06,563.6708803693839,3.101018986224518e-06,0.00031544497807874626,15.0
186,4.338796404126415e-06,561.5158072116476,3.098228977584341e-06,0.00031694035989082535,15.0
187,4.341380976395762e-06,561.1141274595932,3.1057307395659438e-06,0.0003185420920903428,14.0
188,4.352172007507497e-06,561.6335012002486,3.1201419211745844e-06,0.0003204493253465917,16.0
189,4.349494513580131e-06,560.4985448521272,3.124232343672599e-06,0.0003221745644530023,15.0
190,4.337986567690344e-06,558.3291472312145,3.1211739373841825e-06,0.00032367234185130654,15.0
191,4.3400798755461365e-06,557.8654201870603,3.1282091853741566e-06,0.000325267159980841,14.0
192,4.3509335295894e-06,558.3896187570525,3.1425682651809527e-06,0.0003271641128668141,15.0
193,4.348855545499862e-06,557.328091054464,3.14700779751419e-06,0.00032890060988320034,15.0
194,4.337203628588701e-06,555.1470047286874,3.143699212386993e-06,0.0003304012770761038,15.0
195,4.338764372832059e-06,554.6168004777213,3.150235019658467e-06,0.0003319888480519364,14.0
196,4.349659272911546e-06,555.1434140928417,3.164527617166472e-06,0.00033387457690690783,15.0
197,4.3482318880655e-06,554.1605988211104,3.169364396245518e-06,0.0003356231906742497,15.0
198,4.3364573418719646e-06,551.9704660729017,3.165824996096207e-06,0.0003371273708268094,15.0
199,4.337439485646699e-06,551.3688412402311,3.1718243605863985e-06,0.00033870736225663235,14.0
200,4.3483490712360284e-06,551.8948505635271,3.1860319149961374e-06,0.0003405809634615624,15.0
201,4.347614768456759e-06,550.9948207890774,3.1913082042823554e-06,0.00034234252499328987,14.0
202,4.335749273543008e-06,548.7995242095386,3.1875652526230854e-06,0.0003438508924190182,15.0
203,4.336109080498911e-06,548.121890857467,3.1929924586421273e-06,0.0003454230468806994,14.0
204,4.34699729343077e-06,548.642992411772,3.207089947071689e-06,0.00034728388770325605,15.0
205,4.346981984406742e-06,547.827739833701,3.2128352462419212e-06,0.00034905904675148515,15.0
206,4.33507359082721e-06,545.6331442505824,3.2089284920681996e-06,0.00035057229887269136,15.0
207,4.334777705207191e-06,544.8762227500806,3.213755588249843e-06,0.0003521365568331978,14.0
208,4.345605992062732e-06,545.3877899716459,3.2277161216847672e-06,0.0003539842592765494,15.0
209,4.346325108689025e-06,544.6579894488839,3.233951803641758e-06,0.00035577348291732336,15.0
210,4.33442756977184e-06,542.4706075274112,3.229925486078716e-06,0.00035729223652047735,15.0
211,4.3334523991515e-06,541.6323432993112,3.2341317989456844e-06,0.0003588486863201819,14.0
212,4.3441798715186605e-06,542.1294573578666,3.247926646421133e-06,0.0003606830218710084,15.0
213,4.345641415506343e-06,541.4849920392818,3.254667244129966e-06,0.00036248644095313097,15.0
214,4.33380889184593e-06,539.3112653717776,3.2505665184769724e-06,0.00036401132628960256,15.0
215,4.33214205583242e-06,538.3909662305562,3.254140349970924e-06,0.0003655602384381167,14.0
216,4.342727723700228e-06,538.8687117820956,3.267740161246599e-06,0.00036738113523908324,15.0
217,4.34492919887259e-06,538.3082326138583,3.274991646588226e-06,0.0003691986902855276,15.0
218,4.33321287141289e-06,536.1541489899494,3.2708597329900247e-06,0.0003707302683004137,15.0
219,4.330853855932757e-06,535.1525496898871,3.273798654189101e-06,0.00037227205957024976,14.0
220,4.34125871410752e-06,535.6062600892564,3.287175420545969e-06,0.0003740796311148198,15.0
221,4.344183034785126e-06,535.1266845871359,3.2949320810112967e-06,0.0003759111318899735,14.0
222,4.33263208349283e-06,532.9979311502847,3.2908108622899908e-06,0.00037744984215375355,15.0
223,4.329592275634477e-06,531.9171878258817,3.2931214213116526e-06,0.0003789850241190678,14.0
224,4.339781568358503e-06,532.3427362954424,3.3062497292631457e-06,0.00038077952636130543,15.0
225,4.343402253871836e-06,531.9400447709062,3.314496413765308e-06,0.00038262439385093193,14.0
226,4.332055838658121e-06,529.8409578115652,3.31042077090028e-06,0.0003841707166236326,15.0
227,4.328359828124719e-06,528.6848240952581,3.312119651000829e-06,0.00038569982541106776,15.0
228,4.338305135675364e-06,529.0787908328534,3.324980554289853e-06,0.00038748178123996135,15.0
229,4.342584907799377e-06,528.7477138817184,3.3336945197682153e-06,0.0003893394150677019,14.0
230,4.331477619322928e-06,526.6820908296258,3.3296955464480955e-06,0.00039089360930461806,15.0
231,4.327159527897542e-06,525.4553459589496,3.330807549460311e-06,0.0003924172766030694,15.0
232,4.336837429666251e-06,525.8149663952598,3.3433851395773046e-06,0.0003941873139302743,15.0
233,4.3417252644943645e-06,525.5486658329135,3.352531661669944e-06,0.0003960570781869406,14.0
234,4.330891147239354e-06,523.5202793773645,3.348639671468145e-06,0.000397619151521325,15.0
235,4.325990152376984e-06,522.2282447864461,3.3491938711216966e-06,0.00039913803863664656,15.0
236,4.335385872284233e-06,522.5517891099372,3.361478665365683e-06,0.0004008968742713306,15.0
237,4.340826587800825e-06,522.343107028523,3.3710185721035612e-06,0.00040277797644577173,14.0
238,4.330289644079635e-06,520.3545151822801,3.3672560108999452e-06,0.00040434779191856295,15.0
239,4.324850205466494e-06,519.0030628014446,3.3672860477596207e-06,0.0004058625608011015,15.0
240,4.333956525385438e-06,519.2897016594642,3.379274359255578e-06,0.0004076109935674657,15.0
241,4.339899080473233e-06,519.1321683155174,3.3891705167385245e-06,0.00040950247796507665,15.0
242,4.329667394418263e-06,517.1839895354848,3.3855474954253355e-06,0.0004110798646982132,15.0
243,4.323737144744984e-06,515.7792894433157,3.385089928738665e-06,0.0004125911460478975,15.0
244,4.332553980313314e-06,516.0290375557437,3.3967835584079456e-06,0.00041433002242384574,15.0
245,4.338944370568045e-06,515.9159094387978,3.4069959995910013e-06,0.00041623100058197406,15.0
246,4.329020143072152e-06,514.0081297958009,3.403517545538528e-06,0.00041781560457523084,15.0
247,4.322647869837511e-06,512.5564105750753,3.402610260804845e-06,0.0004193239782569758,15.0
248,4.331176323860601e-06,512.7693835979856,3.414012007006423e-06,0.00042105423282458543,15.0
249,4.337969196955464e-06,512.6951072296777,3.424506637815613e-06,0.00042296370662992324,15.0
250,4.3283442456655045e-06,510.82649384534693,3.4211694533529214e-06,0.0004245551470341795,15.0
251,4.321579095429478e-06,509.3339509251741,3.419851027167987e-06,0.0004260611300403099,15.0
252,4.32982913944261e-06,509.51132774581674,3.4309704920967442e-06,0.000427783650872968,15.0
253,4.336977987014469e-06,509.4702775599308,3.4417119126024725e-06,0.0004297006946520923,15.0
254,4.327635041165262e-06,507.6385591265047,3.438505250002375e-06,0.0004312985674021259,15.0
255,4.320527628321188e-06,506.1115036895913,3.4368157285823434e-06,0.000432802570639854,15.0
256,4.328515526010791e-06,506.2552007564657,3.4476674106729878e-06,0.0004345181965844254,15.0
257,4.335974225829116e-06,506.24185749458815,3.45862016629453e-06,0.0004364419690233394,15.0
258,4.326897115212369e-06,504.44494693421564,3.4555338173320784e-06,0.000438045828444346,15.0
259,4.319490566883848e-06,502.8887129329052,3.453507812287969e-06,0.00043954825403607424,15.0
260,4.327234635166952e-06,503.0008676751949,3.46410783712396e-06,0.0004412577869115799,15.0
261,4.334962274015361e-06,503.0104235690501,3.475240063296526e-06,0.00044318743148849006,15.0
262,4.326130564183877e-06,501.2457901213836,3.472260067760866e-06,0.0004447967975301834,15.0
263,4.318463387104634e-06,499.6651026994209,3.4699288538871547e-06,0.00044629800718678684,15.0
264,4.325982890842472e-06,499.74793669776574,3.480294139030718e-06,0.00044800221952053865,15.0
265,4.3339457860917845e-06,499.776486388781,3.4915794599778736e-06,0.0004499369246054039,15.0
266,4.325335369394232e-06,498.0412354348768,3.4886885268254843e-06,0.0004515512843214198,15.0
267,4.317444824319767e-06,496.4406292760792,3.486082612234156e-06,0.00045305156218969334,15.0
268,4.324763385508847e-06,496.4968635490101,3.496233528012861e-06,0.0004547511379421725,15.0
269,4.3329274587007935e-06,496.5404570624327,3.507645236367881e-06,0.00045669024718527474,15.0
270,4.324515881596343e-06,494.8319415927781,3.50482709245784e-06,0.0004583090739683171,15.0
271,4.316434880898354e-06,493.2153955096513,3.5019737438916456e-06,0.00045980865666039807,15.0
272,4.323574594251166e-06,493.24754068892565,3.5119295175246683e-06,0.00046150424694769553,15.0
273,4.331909619085269e-06,493.3027116058933,3.5234438093261704e-06,0.00046344716745883344,15.0
274,4.323674379937028e-06,491.6183200032941,3.5206819048464104e-06,0.0004650699515930927,15.0
275,4.315432327324549e-06,489.98936198098215,3.5176057836636295e-06,0.0004665690350729186,15.0
276,4.322414909917075e-06,489.99986449238463,3.5273853646342406e-06,0.0004682612338447032,15.0
277,4.330894263939002e-06,490.0635927337556,3.5389811863184595e-06,0.00047020743197828495,15.0
278,4.322813199263205e-06,488.4007667178322,3.5362591531709307e-06,0.0004718337369238519,15.0
279,4.314436430123376e-06,486.7625346604031,3.532982609015333e-06,0.0004733324745358918,15.0
280,4.321282717034759e-06,486.75372218178563,3.542604254133625e-06,0.0004750218157956794,15.0
281,4.329883151025144e-06,486.8233987632729,3.5542631628767778e-06,0.0004769708148535723,15.0
282,4.321935464804536e-06,485.1797816301595,3.551565488527176e-06,0.00047860020453975707,15.0
283,4.313446826346465e-06,483.53497683389065,3.5481082079077065e-06,0.00048009872469936577,15.0
284,4.320176442788867e-06,483.5090204990057,3.557589220016664e-06,0.00048178569016255345,15.0
285,4.328877542718826e-06,483.5823810780675,3.5692949726385767e-06,0.0004837370631885021,15.0
286,4.321043456678716e-06,481.95577269195786,3.5666067507869732e-06,0.00048536910648726853,15.0
287,4.312463219773406e-06,480.30677145031603,3.5629864553905653e-06,0.0004868675126914224,15.0
288,4.319098444256921e-06,480.26612482691985,3.572346349959476e-06,0.0004885525413889949,14.0
289,4.327878390588622e-06,480.34076341124756,3.584081455951329e-06,0.0004905059030358457,15.0
290,4.3201394748884615e-06,478.7291392788004,3.58138875426818e-06,0.0004921402055217283,15.0
291,4.311485479100599e-06,477.07801264303373,3.5776213013836758e-06,0.0004936385843313569,15.0
292,4.3180394675661705e-06,477.02407285806424,3.5868721728270537e-06,0.0004953220712536579,14.0
293,4.326886484982496e-06,477.09873562112165,3.598627304360898e-06,0.0004972770908832425,15.0
294,4.319225684947001e-06,475.50024620217226,3.595917208163474e-06,0.0004989132943480861,15.0
295,4.310513678319927e-06,473.84880339025096,3.5920168389312094e-06,0.0005004117174954577,15.0
296,4.316998159326383e-06,473.78280143992487,3.6011695808697878e-06,0.0005020940162451399,15.0
297,4.325902502568252e-06,473.8564645942706,3.6129370713063698e-06,0.0005040504026583814,15.0
298,4.318304183593675e-06,472.2694379877239,3.6101977320486337e-06,0.0005056881813930419,15.0
299,4.309548103525401e-06,470.61926276880206,3.6061772756096673e-06,0.0005071867065119766,15.0
300,4.315981350951617e-06,470.54315366909674,3.6152481938816147e-06,0.0005088681372879451,15.0
301,4.324927045490304e-06,470.6141048590171,3.627015174229318e-06,0.0005108256209719564,15.0
302,4.317377077771866e-06,469.0370521186892,3.6242359006204514e-06,0.0005124646813705783,15.0
303,4.308589166491058e-06,467.38951848549937,3.62010685540533e-06,0.0005139633565183335,15.0
304,4.314984122219052e-06,467.3046458049758,3.6291078729326242e-06,0.0005156442046144742,15.0
305,4.323960664534923e-06,467.3717940598143,3.6408659481734557e-06,0.0005176025510331334,15.0
306,4.3164462805092845e-06,465.8033901300518,3.638037104434909e-06,0.000519242630122195,15.0
307,4.3076373354039785e-06,464.1596929184181,3.6338098298860462e-06,0.0005207414965004842,15.0
308,4.314005688571045e-06,464.06725152332984,3.642751833044407e-06,0.0005224220162593642,15.0
309,4.323003840617644e-06,464.129652141266,3.6544936268022286e-06,0.0005243810184974298,15.0
310,4.315513555633156e-06,462.5687244674447,3.651606580054885e-06,0.0005260218816417879,15.0
311,4.306693138696542e-06,460.9299059297403,3.6472904518064114e-06,0.0005275209736532134,15.0
312,4.313045405843138e-06,460.83095273586105,3.6561833496741365e-06,0.0005292013916032525,15.0
313,4.322057024045224e-06,460.8877871874336,3.6679023656534644e-06,0.0005311608664181635,15.0
314,4.314580568289225e-06,459.3333069143642,3.664949434722378e-06,0.0005328023026401254,15.0
315,4.305757151424159e-06,457.70027426862003,3.660552958244221e-06,0.0005343016510764243,15.0
316,4.312102744825513e-06,457.59573644271137,3.6694057384897306e-06,0.0005359821712193222,15.0
317,4.321120649966303e-06,457.6462975862434,3.681096254126749e-06,0.0005379419543529614,15.0
318,4.313648825227008e-06,456.0973605524265,3.6780706071817756e-06,0.0005395837770422374,15.0
319,4.30482995317197e-06,454.4709064221986,3.673601539820997e-06,0.0005410834089047473,15.0
320,4.311177332510728e-06,454.3616013595729,3.682422380679626e-06,0.0005427642110363426,15.0
321,4.320195126739149e-06,454.40527121905683,3.6940793066118284e-06,0.0005447241575340458,15.0
322,4.31271975137894e-06,452.8610917974498,3.6909749143689453e-06,0.0005463661985371165,15.0
323,4.303912165958904e-06,451.2419094854187,3.6864403611939483e-06,0.000547866137997384,15.0
324,4.310268869875386e-06,451.12854728375413,3.695236665280823e-06,0.0005495473854854727,15.0
325,4.319280289383276e-06,451.1647260113369,3.7068549964030135e-06,0.0005515073722310501,15.0
326,4.311794657160098e-06,449.624685895714,3.703667028360539e-06,0.0005531494736357343,15.0
327,4.303004393681642e-06,448.0133808518776,3.6990735181931347e-06,0.0005546497439587703,15.0
328,4.309377183637586e-06,447.8965825709971,3.7078520215328413e-06,0.0005563315823992679,15.0
329,4.318376931511293e-06,447.92478018634137,3.719427540935588e-06,0.0005582914956722003,15.0
330,4.310874721881087e-06,446.3883052028063,3.7161514648636795e-06,0.0005599335225241638,15.0
331,4.302107246209521e-06,444.7854123808,3.7115050528287443e-06,0.0005614341436257695,15.0
332,4.308502176766933e-06,444.6657181537275,3.720271882984142e-06,0.0005631167038949235,15.0
333,4.317485628845418e-06,444.6855216031013,3.7318009172530255e-06,0.0005650764389956011,15.0
334,4.309960634554246e-06,443.15205403527705,3.7284322606335653e-06,0.0005667182762278658,15.0
335,4.301221350390453e-06,441.55809257997174,3.7237389589719687e-06,0.0005682192627656779,15.0
336,4.307643834339462e-06,441.4359689717718,3.732499689549386e-06,0.0005699026639880293,15.0
337,4.316606813000754e-06,441.4470168629358,3.743978920666094e-06,0.0005718621256387216,15.0
338,4.309052389459873e-06,439.9159561539571,3.740512804886208e-06,0.0005735036840454091,15.0
339,4.300346432149189e-06,438.3314074125129,3.7357784060459656e-06,0.0005750050480883617,15.0
340,4.306802196826447e-06,438.2073510282121,3.7445388670786622e-06,0.0005766893884366931,15.0
341,4.315740077088759e-06,438.2092356459214,3.755964577835353e-06,0.0005786485035604694,15.0
342,4.308152379017304e-06,436.6802888555198,3.7523984612678412e-06,0.0005802896745098389,15.0
343,4.299482716369582e-06,435.10539365568735,3.7476269169537724e-06,0.0005817914490588694,15.0
344,4.305977367210725e-06,434.97988296794415,3.756392831008267e-06,0.0005834768123903291,15.0
345,4.314886349990679e-06,434.9722906426352,3.7677619784942116e-06,0.0005854355069474464,15.0
346,4.307261503332901e-06,433.445161919506,3.764093278434032e-06,0.0005870762002682451,15.0
347,4.298631938940195e-06,431.88024525157437,3.759289243844049e-06,0.0005885784039028246,15.0
348,4.305169201459424e-06,431.75355302421275,3.768064723012071e-06,0.0005902648841451443,15.0
349,4.3140463205106025e-06,431.7362631436604,3.7793749525529164e-06,0.0005922230817978927,15.0
350,4.3063806006907536e-06,430.2106741179874,3.7756011918989655e-06,0.0005938632204427163,15.0
351,4.297794667906457e-06,428.65602578539324,3.770769087639836e-06,0.0005953658715296182,15.0
352,4.304376056868267e-06,428.5281890651189,3.7795563264826038e-06,0.0005970535787662144,15.0
353,4.3132204043959925e-06,428.50119997231445,3.79080704055884e-06,0.0005990111873276428,15.0
354,4.305510444692827e-06,426.9769130415458,3.7869260230599654e-06,0.0006006507008476334,15.0
355,4.296971459530352e-06,425.4327933246479,3.7820700800617064e-06,0.0006021538183123794,15.0
356,4.303600230449483e-06,425.30403291165266,3.7908727453691464e-06,0.0006038428303602675,15.0
357,4.31240901704664e-06,425.2671457649117,3.8020617165777536e-06,0.0006057997864544871,15.0
358,4.304650795640246e-06,423.7438583447865,3.798070652491595e-06,0.0006074386217629416,15.0
359,4.296162866347407e-06,422.2106036442261,3.79319578180375e-06,0.0006089422129360294,15.0
360,4.302841969751444e-06,422.08110526251704,3.8020172666502747e-06,0.0006106326033100247,15.0
361,4.31161248122097e-06,422.0341321978019,3.813142314308171e-06,0.0006125888495444066,15.0
362,4.303801837528272e-06,420.5115318655316,3.8090382626275485e-06,0.0006142269649312258,15.0
363,4.295369417689988e-06,418.9895059995257,3.8041496783329815e-06,0.0006157310314101414,15.0
364,4.302101549770194e-06,418.8594261512523,3.8129931445266485e-06,0.0006174228693712594,15.0
365,4.310831388976658e-06,418.802211219166,3.824052357899786e-06,0.0006193783592767026,15.0
366,4.302965688010569e-06,417.28014777448834,3.819833670311434e-06,0.0006210157022409406,15.0
367,4.294591639955743e-06,415.76954253660426,3.814935206562388e-06,0.0006225202628119415,15.0
368,4.301379282953652e-06,415.6390124175408,3.823803662728122e-06,0.0006242136151771896,15.0
369,4.3100660532169175e-06,415.5714109438587,3.834795040600283e-06,0.0006261682896267291,15.0
370,4.302142739232765e-06,414.0497449894505,3.830460115199463e-06,0.0006278048136382879,15.0
371,4.293830031509447e-06,412.5507573317643,3.8255556914175e-06,0.0006293098844381922,15.0
372,4.300675475861014e-06,412.41988577026154,3.834451940391986e-06,0.0006310048144349479,15.0
373,4.309316838363643e-06,412.34176106070123,3.8453735455473905e-06,0.0006329586213449255,15.0
374,4.301331961123318e-06,410.82021347588164,3.840919539496061e-06,0.0006345943063561863,15.0
375,4.293085047010015e-06,409.33318568796227,3.836014367670198e-06,0.0006360998818403578,15.0
376,4.299990428681411e-06,409.20206323065884,3.844941045571468e-06,0.0006377964499231479,15.0
377,4.308584084801136e-06,409.113287016398,3.855790975748026e-06,0.0006397493385390874,15.0
378,4.300535586874745e-06,407.5917771463957,3.851216670337396e-06,0.0006413841423738253,15.0
379,4.292357142359084e-06,406.1168618141404,3.8463144106806624e-06,0.0006428902417187295,15.0
380,4.299324329214251e-06,405.9855496302966,3.855273905744331e-06,0.0006445885070427484,15.0
381,4.307868145676211e-06,405.8860146827383,3.866050384337773e-06,0.0006465404262982621,15.0
382,4.29975410644828e-06,404.3644785016111,3.8613546594281954e-06,0.0006481743087084295,15.0
383,4.291646753292488e-06,402.9018166447898,3.856458918242152e-06,0.0006496809523042105,15.0
384,4.298674765556856e-06,402.7700888207864,3.86545109179779e-06,0.0006513810087833668,15.0
385,4.307169353730699e-06,402.6599643464845,3.876154754628104e-06,0.0006533318768080598,15.0
386,4.298987931554977e-06,401.1383485029602,3.871336540551061e-06,0.0006549647997812302,15.0
387,4.29095429397038e-06,399.68807509347863,3.866450920417067e-06,0.0006564720090489302,15.0
388,4.298044866393404e-06,399.5559774963695,3.875478005757937e-06,0.0006581739137903735,15.0
389,4.30648802248058e-06,399.4351542766912,3.886106991619004e-06,0.0006601236819906054,15.0
390,4.298237472417512e-06,397.9134176895636,3.881165285284494e-06,0.0006617556093588506,15.0
391,4.290280151431935e-06,396.4756593288459,3.876293360756075e-06,0.0006632634066237266,15.0
392,4.297434931499662e-06,396.34322614044885,3.885357504680669e-06,0.0006649672163341938,15.0
393,4.305824430383511e-06,396.21159783805524,3.895909913667938e-06,0.0006669158366946579,15.0
394,4.297503094314659e-06,394.6897109290258,3.890843769251089e-06,0.0006685467332025385,15.0
395,4.289624697709215e-06,393.2645887566962,3.885989114487784e-06,0.0006700551414661263,15.0
396,4.296845245121062e-06,393.13184232907565,3.8950923759529495e-06,0.0006717609133114986,15.0
397,4.305178841267938e-06,392.98930611265615,3.905566269712596e-06,0.0006737083372503998,15.0
398,4.296785101633703e-06,391.4672461757799,3.900374759611786e-06,0.0006753381688870095,15.0
399,4.288988273722893e-06,390.05487825883,3.895540975922332e-06,0.0006768472124737215,15.0
400,4.296276094503665e-06,389.9218327720495,3.90468535683945e-06,0.0006785550034282381,15.0
401,4.3045514887310365e-06,389.7682863527487,3.915078726978111e-06,0.0006805011818032514,15.0
402,4.296084004192142e-06,388.2460474292542,3.909761193158652e-06,0.0006821299401004684,15.0
403,4.288371212389607e-06,386.8465297117396,3.904951713242147e-06,0.0006836396439479127,15.0
404,4.2957277285219375e-06,386.71319040626577,3.914139122939288e-06,0.0006853495068987758,15.0
405,4.303942613360874e-06,386.5485456069997,3.9244499052192335e-06,0.0006872943698665135,15.0
406,4.295399685643026e-06,385.02609930872455,3.919005322973104e-06,0.0006889220323452435,15.0
407,4.287773797414568e-06,383.6395594807435,3.914223931940108e-06,0.0006904324183944175,15.0
408,4.295200368423173e-06,383.50592103110733,3.923456220912865e-06,0.0006921444103074563,15.0
409,4.303351808038007e-06,383.3300284779689,3.933681788121725e-06,0.0006940879106690359,15.0
410,4.294732506219701e-06,381.80742562671963,3.928109795384864e-06,0.0006957144396006274,15.0
411,4.287196246484509e-06,380.43396995870415,3.923360148067642e-06,0.0006972255348352514,15.0
412,4.294694224258995e-06,380.30002288703594,3.932639151042106e-06,0.000698939713823934,15.0
413,4.302778972770511e-06,380.1127090973925,3.9427765804192465e-06,0.0007008818116071543,15.0
414,4.294082589582831e-06,378.5900239952852,3.937077002369478e-06,0.0007025071658202975,15.0
415,4.286638763917443e-06,377.2297593766942,3.9323628217892885e-06,0.0007040189980955916,15.0
416,4.294209475315693e-06,377.0954881054705,3.941690345186818e-06,0.0007057354243521299,15.0
417,4.302224905667446e-06,376.89664666105165,3.951737245243514e-06,0.0007076760676502943,15.0
418,4.293449945373859e-06,375.373879443653,3.945909188497975e-06,0.0007093002204611299,15.0
419,4.286101530828477e-06,374.0269229171124,3.9412343436321214e-06,0.0007108128145533017,15.0
420,4.293746253114597e-06,373.89230308238905,3.950612141592541e-06,0.0007125315516233306,15.0
421,4.301689641596379e-06,373.6818266345638,3.960566009263208e-06,0.0007144706853180105,15.0
422,4.292834692008225e-06,372.1589895516824,3.954608635749516e-06,0.0007160936067778268,15.0
423,4.285584686066857e-06,370.82545103658094,3.9499770149363425e-06,0.0007176069922718791,15.0
424,4.293304769120127e-06,370.69045937185086,3.9594069060077715e-06,0.0007193281100066369,15.0
425,4.301171783526583e-06,370.4681033153704,3.9692637427856995e-06,0.0007212656882577703,15.0
426,4.292236850568075e-06,368.94534201561754,3.963177486841471e-06,0.0007228873310134032,15.0
427,4.285088325360401e-06,367.62532962042684,3.95859304700441e-06,0.0007244015407418864,15.0
428,4.292884978989727e-06,367.4899188364096,3.968076737093878e-06,0.000726125126225287,15.0
429,4.300669265565828e-06,367.25527356075406,3.977830641238112e-06,0.0007280611100025014,15.0
430,4.291656384588045e-06,365.73291763791985,3.971617784621153e-06,0.0007296814038878894,15.0
431,4.284612491123736e-06,364.42653837632315,3.967084552332966e-06,0.0007311964726868745,15.0
432,4.29248687645145e-06,364.29066255758977,3.976623666998101e-06,0.0007329225964794415,15.0
433,4.300185237990016e-06,364.0436097071685,3.986271616402525e-06,0.0007348569244237615,15.0
434,4.291093083443428e-06,362.5216819142396,3.979931374771013e-06,0.0007364758376367176,15.0
435,4.284157137304529e-06,361.22904890355113,3.975453525070594e-06,0.0007379918018653264,15.0
436,4.292110455368983e-06,361.0926622870728,3.985049717310754e-06,0.0007397205359127697,15.0
437,4.299719405550813e-06,360.83306544190793,3.994588401599097e-06,0.0007416531487758486,15.0
438,4.290546734301212e-06,359.31160083424527,3.988120044813122e-06,0.0007432706442370904,15.0
439,4.283721734071953e-06,358.03278793528403,3.983701466173244e-06,0.0007447875516843777,15.0
440,4.291755664171496e-06,357.89588452120444,3.993356818645313e-06,0.0007465189627280415,15.0
441,4.299271333163238e-06,357.62358065772526,4.0027825578087735e-06,0.0007484498066098524,15.0
442,4.290017054000898e-06,356.1026344966559,3.996185469850344e-06,0.000750065836863514,15.0
443,4.283305890178025e-06,354.8376960865021,3.991829951214783e-06,0.0007515837434165904,15.0
444,4.291422365096563e-06,354.7002876168415,4.001546775236261e-06,0.0007533178972632933,15.0
445,4.29883779747557e-06,354.41485575698147,4.010853002217004e-06,0.0007552469444719516,15.0
446,4.289503576459064e-06,352.8947270913054,4.004129104834143e-06,0.000756861431864625,15.0
447,4.282910144519442e-06,351.64380008319046,3.999841351492862e-06,0.0007583803794228212,15.0
448,4.2911103856964925e-06,351.5058267402663,4.009621309498047e-06,0.0007601173608899898,15.0
449,4.298419589985468e-06,351.20694932238365,4.018802303778439e-06,0.0007620445639007542,15.0
450,4.289004795922205e-06,349.6877287471884,4.011951410727095e-06,0.0007636574677800716,15.0
451,4.282534237601265e-06,348.45105112143455,4.007737276265926e-06,0.0007651774805984444,15.0
452,4.290819472462405e-06,348.312448921592,4.017582029553639e-06,0.0007669173785810852,15.0
453,4.298017966292219e-06,347.9999572928436,4.026633425325778e-06,0.0007688426610585538,15.0
454,4.288521276425096e-06,346.481679588627,4.019654696623259e-06,0.0007704539429278253,15.0
455,4.282177841978642e-06,345.2593940619374,4.015519228267769e-06,0.0007719750703039707,15.0
456,4.290549292349954e-06,345.1200933170131,4.025430426559509e-06,0.0007737179790190936,15.0
457,4.297632306467993e-06,344.7938086436233,4.034347557900313e-06,0.0007756412584535235,15.0
458,4.288052350641985e-06,343.2765078447976,4.027240096071611e-06,0.0007772508794029827,15.0
459,4.281840549877103e-06,342.06876681260326,4.023188587540706e-06,0.0007787731738483015,15.0
460,4.29029944271485e-06,341.9286933731236,4.033167879034679e-06,0.0007805191920296155,15.0
461,4.2972619757003744e-06,341.58842871697834,4.041945840661675e-06,0.00078244038636332,15.0
462,4.28759666363895e-06,340.0720676152955,4.034708096576651e-06,0.0007840483440514199,15.0
463,4.281521892771132e-06,338.8790904526316,4.030746662376819e-06,0.0007855718434102095,15.0
464,4.290069433657645e-06,338.7381716330003,4.040795648283203e-06,0.0007873210569563918,15.0
465,4.29690593022077e-06,338.3837099996293,4.04942898317613e-06,0.00078924007880778,15.0
466,4.287154022829305e-06,336.8683351467869,4.042060166279975e-06,0.0007908463445162355,15.0
467,4.281221326168115e-06,335.6902926855549,4.038194610778066e-06,0.0007923711052921558,15.0
468,4.289858703672811e-06,335.54844599135646,4.048314879660665e-06,0.0007941236123487354,15.0
469,4.296563315160869e-06,335.17956548274685,4.056797815166109e-06,0.0007960403620434679,15.0
470,4.2867234620582654e-06,333.6652247543478,4.049297000490838e-06,0.0007976448912172878,15.0
471,4.280938190865271e-06,332.5022964936469,4.04553342870102e-06,0.0007991709780219181,15.0
472,4.289666573257181e-06,332.3594253578928,4.05572656168321e-06,0.0008009268976185784,15.0
473,4.29623033255529e-06,331.97566387570606,4.064050366486386e-06,0.0008028413015266953,15.0
474,4.286303882453308e-06,330.4626339957813,4.056419137864317e-06,0.0008044440121844117,15.0
475,4.280671715330288e-06,329.31500897524694,4.052763975758356e-06,0.0008059714972646816,15.0
476,4.289492272774886e-06,329.1710104541141,4.0630315536174916e-06,0.0008077309565117175,15.0
477,4.29590728435511e-06,328.772020136754,4.071188451064711e-06,0.0008096429142642084,15.0
478,4.285894027625792e-06,327.26044676990267,4.06342693645012e-06,0.0008112437430410255,15.0
479,4.280419867660566e-06,326.12823174062163,4.059885896659877e-06,0.0008127727208389983,15.0
480,4.289334923016783e-06,325.98309171575636,4.0702305743267715e-06,0.0008145358388232158,15.0
481,4.295593779496939e-06,325.568589039943,4.078213197563524e-06,0.000816445228648562,15.0
482,4.285492492919156e-06,324.05853595456597,4.0703205680129095e-06,0.0008180441236897414,15.0
483,4.280180178192591e-06,322.94173347499776,4.066898371963401e-06,0.0008195747157904887,15.0
484,4.289193517272072e-06,322.7955472367796,4.077324181477953e-06,0.0008213416022703333,15.0
485,4.2952877722199925e-06,322.3651894750789,4.085124137453473e-06,0.0008232482970480055,15.0
486,4.285097737483679e-06,320.8567651145987,4.077100025745525e-06,0.0008248451973244653,15.0
487,4.279954167267703e-06,319.7556110501715,4.073804277803353e-06,0.0008263774966870823,15.0
488,4.289066962342047e-06,319.60824820309745,4.0843128062695065e-06,0.0008281483080699308,15.0
489,4.294983340494164e-06,319.1613357452223,4.0919170907970865e-06,0.0008300522161936462,15.0
490,4.284708058140183e-06,317.6549873292161,4.083765100008626e-06,0.0008316470094299333,15.0
491,4.279740652912193e-06,316.56973675808877,4.0806039156694875e-06,0.0008331811170233105,15.0
492,4.288954020579994e-06,316.4210528812236,4.091196701848918e-06,0.0008349560247406853,15.0
493,4.294678563083909e-06,315.9568713160708,4.098591590172765e-06,0.0008368570411867127,15.0
494,4.2843215696932105e-06,314.453041498619,4.090315372684947e-06,0.0008384496134216415,15.0
495,4.279538338099762e-06,313.3839712428017,4.087297446704197e-06,0.0008399856399300594,15.0
496,4.288853320923436e-06,313.2338070935449,4.097975956932692e-06,0.0008417648295974199,15.0
497,4.2943741688554815e-06,312.75184754460656,4.1051496384922445e-06,0.0008436628023352039,15.0
498,4.283936190296115e-06,311.25075182053183,4.096750199846564e-06,0.0008452530703828345,15.0
499,4.2793457948159135e-06,310.19816266871914,4.093884872641886e-06,0.0008467911378468275,15.0
500,4.288763369710753e-06,310.0463449567012,4.104650506851856e-06,0.0008485748092412726,15.0
501,4.294068960113852e-06,309.54615961894166,4.111591383312278e-06,0.0008504695568231016,15.0
502,4.283549629218392e-06,308.04792731416825,4.1030686923231025e-06,0.0008520574491907584,15.0
503,4.279161459635456e-06,307.0121466630561,4.100366023860188e-06,0.0008535976578597604,15.0
504,4.288680203035602e-06,306.8583047899509,4.111217906879958e-06,0.0008553860621438563,16.0
505,4.293760206593185e-06,306.3395841075523,4.117915473848808e-06,0.0008572773831176048,15.0
506,4.28315939015622e-06,304.8443630057636,4.109269717409055e-06,0.0008588628255257456,15.0
507,4.278980540181269e-06,303.8255074488224,4.106737620639836e-06,0.0008604054014008009,15.0
508,4.288606658860687e-06,303.6698548525824,4.1176821109221056e-06,0.0008621986972544409,16.0
509,4.293442046466841e-06,303.13165634424894,4.124117535158861e-06,0.0008640864132779688,15.0
510,4.282762719928156e-06,301.63983480530163,4.115351848574778e-06,0.0008656692860665436,15.0
511,4.278802700465445e-06,300.6381763298107,4.1130005593675e-06,0.0008672144170781342,15.0
512,4.288538411765511e-06,300.4805945156834,4.124040305304247e-06,0.0008690128475934647,16.0
513,4.29311201361084e-06,299.92217788042853,4.130196372016092e-06,0.0008708967468790901,15.0
514,4.282356583371668e-06,298.43409560306816,4.121313354723632e-06,0.0008724769344765037,15.0
515,4.278627516983548e-06,297.45006851722053,4.1191556297407356e-06,0.0008740248031879576,15.0
516,4.288473296832987e-06,297.2902896898458,4.130291637086751e-06,0.0008758286604459797,16.0
517,4.292768016376072e-06,296.71098239616225,4.1361510952938066e-06,0.00087770847746374,15.0
518,4.281937741175874e-06,295.22688424470147,4.127152264967751e-06,0.0008792858850798575,15.0
519,4.278452932726242e-06,294.26096583659586,4.125202041336958e-06,0.0008808366973197186,15.0
520,4.288408964595899e-06,294.0986894041841,4.136434978635511e-06,0.000882646296891642,16.0
521,4.29240599360093e-06,293.4977541167221,4.141978895662213e-06,0.0008845217343886242,15.0
522,4.281502651420354e-06,292.0179167122117,4.132866275397766e-06,0.0008860962681826499,15.0
523,4.278276800729347e-06,291.070637173456,4.131138879418215e-06,0.0008876502551835734,15.0
524,4.2883428677613215e-06,290.9055173658129,4.142469035458172e-06,0.0008894659486500107,16.0
525,4.292021337802347e-06,290.28213549219055,4.147676397071037e-06,0.0008913366731899204,15.0
526,4.281047469073284e-06,288.80688412143616,4.138452748875294e-06,0.0008929082358599983,15.0
527,4.278096862105721e-06,287.87883292498884,4.136965091493861e-06,0.0008944656589727098,15.0
528,4.288272251383735e-06,287.71047086572275,4.148392281966636e-06,0.0008962878396444818,16.0
529,4.291608902064148e-06,287.0637294674391,4.153239660459259e-06,0.0008981534751020187,15.0
530,4.280568024451078e-06,285.5934498579898,4.1439086968354435e-06,0.0008997219664536004,15.0
531,4.277910790504902e-06,284.6852856482929,4.142679530444105e-06,0.0009012831224448046,15.0
532,4.288193301736289e-06,284.51315370175735,4.154202152542907e-06,0.0009031122493487185,16.0
533,4.291162928848489e-06,283.8420927248509,4.158664115177454e-06,0.0009049723547226896,15.0
534,4.280059747887795e-06,282.3772412331317,4.1492307106836155e-06,0.0009065376733222441,15.0
535,4.277716248457724e-06,281.48970970677755,4.148281016758344e-06,0.0009081028990323861,15.0
536,4.288097673040391e-06,281.31282137358687,4.159891694435652e-06,0.0009099395776542745,16.0
537,4.290671895266251e-06,280.6163632752796,4.163939595376118e-06,0.0009117936392656779,15.0
538,4.2795177544825065e-06,279.1578543371763,4.154415034259438e-06,0.0009133556083314576,15.0
539,4.277510954337389e-06,278.2917996246928,4.153768400754335e-06,0.0009149252935382258,15.0
540,4.287986668772217e-06,278.10942171126936,4.165463199834275e-06,0.0009167701213454989,16.0
541,4.290132397481368e-06,277.3862685506973,4.169063693769462e-06,0.0009186175769516536,15.0
542,4.278936813122906e-06,275.93484581673675,4.1594575623879815e-06,0.0009201760765298415,15.0
543,4.277292681568559e-06,275.0912234277129,4.15914059022378e-06,0.0009217506745137485,15.0
544,4.28785729684779e-06,274.90254914385287,4.170914832948865e-06,0.0009236043206519884,16.0
545,4.289536734256726e-06,274.15121299322965,4.17402983412192e-06,0.0009254445257145132,15.0
546,4.278306121627172e-06,272.70736395062977,4.164348782304365e-06,0.0009269995141073084,15.0
547,4.277059390920895e-06,271.8876216373304,4.16439667076143e-06,0.0009285794929809493,15.0
548,4.28770542687498e-06,271.6916749597532,4.176243668375239e-06,0.0009304427273427456,16.0
549,4.2888713832173256e-06,270.9101644062462,4.178825801453291e-06,0.0009322750230837224,15.0
550,4.277618513620634e-06,269.47478526694965,4.1690826599416596e-06,0.0009338264102912753,15.0
551,4.27680951375532e-06,268.6806162611202,4.169536191706146e-06,0.0009354122977184523,15.0
552,4.28752656207826e-06,268.4761888566273,4.1814464465103336e-06,0.0009372860268689219,16.0
553,4.28812855169537e-06,267.6625068607269,4.183444846671867e-06,0.0009391095489147936,15.0
554,4.276865289508483e-06,266.2363564165755,4.173651668036073e-06,0.0009406573547098092,15.0
555,4.27654208007205e-06,265.4697952682966,4.174559337593454e-06,0.0009422497803865195,15.0
556,4.287313861902804e-06,265.25522896723436,4.186517705287934e-06,0.0009441351415347825,16.0
557,4.287287217265429e-06,264.4066555278571,4.187867430047212e-06,0.0009459489399339838,15.0
558,4.276044562040488e-06,262.9917023742141,4.178054917308099e-06,0.0009474930589575153,15.0
559,4.276252153863055e-06,262.2543576994823,4.179462531840463e-06,0.0009490929288645738,15.0
560,4.287058753254253e-06,262.0277149455567,4.191450360092297e-06,0.0009509912564132092,16.0
561,4.2863255571603215e-06,261.1409637991882,4.192073164465344e-06,0.0009527941726958697,15.0
562,4.2751521940912925e-06,259.7402098709248,4.182289388594478e-06,0.0009543344411324497,15.0
563,4.275938233361032e-06,259.03361778113447,4.184245605238494e-06,0.0009559429383036198,15.0
564,4.28675501375e-06,258.7926144369021,4.196239667227832e-06,0.0009578557884917867,16.0
565,4.285231512405404e-06,257.8643707955228,4.196051273334479e-06,0.0009596463427825908,15.0
566,4.274181611828724e-06,256.48095574240693,4.186349945049331e-06,0.0009611827702520055,15.0
567,4.2755996078330325e-06,255.8067387135345,4.188909462997044e-06,0.0009628014101384637,15.0
568,4.286394581674737e-06,255.54855877236108,4.2008793066585715e-06,0.0009647306846502872,16.0
569,4.283985151629707e-06,254.57511510568068,4.199784190030659e-06,0.0009665070941305778,15.0
570,4.273127174710812e-06,253.21281747220675,4.190233307533676e-06,0.0009680398738917588,15.0
571,4.275255046430787e-06,252.57377570365648,4.193475072590973e-06,0.0009696704883377619,14.0
572,4.28596738858577e-06,252.29372405109862,4.205361347780286e-06,0.0009716185390255786,16.0
573,4.282555056625609e-06,251.2705492508149,4.203241992838522e-06,0.0009733786209170099,15.0
574,4.271985490468416e-06,249.93453236494003,4.193937400904541e-06,0.0009749081634687656,15.0
575,4.274904024137555e-06,249.33322898333688,4.197943650384923e-06,0.0009765530334717998,15.0
576,4.285450027085723e-06,249.02510950107438,4.209665092151071e-06,0.0009785228999755471,17.0
577,4.280915262421061e-06,247.94805212097998,4.206400770001887e-06,0.0009802639112640558,15.0
578,4.270755154136599e-06,246.6444307479933,4.197463033924998e-06,0.0009817911666820966,15.0
579,4.27458108127446e-06,246.0851034651435,4.202351789723688e-06,0.000983453061919694,15.0
580,4.284789405899399e-06,245.73749390981945,4.213741085332098e-06,0.000985448617558493,17.0
581,4.279022682322307e-06,244.60358279567237,4.209220211153293e-06,0.0009871670377017828,15.0
582,4.269457068779122e-06,243.3416130847632,4.200833489037014e-06,0.000988693458852039,15.0
583,4.274306716196594e-06,242.8277667535119,4.20672304215973e-06,0.0009903760773805862,15.0
584,4.283892345563788e-06,242.43436781857363,4.217484618268729e-06,0.0009923772566764663,15.0
585,4.276968937834063e-06,241.24988314715569,4.211779411623512e-06,0.0009940726936860645,15.0
586,4.268117084052951e-06,240.0342432153377,4.204064239205977e-06,0.0009956007025249776,15.0
587,4.273966646266693e-06,239.5624138001734,4.210933514296444e-06,0.0009973052480640853,15.0
588,4.282737337797217e-06,239.1227907411996,4.220863351290533e-06,0.0009992919635945163,15.0
589,4.274860621166546e-06,237.89944383615946,4.214174659872249e-06,0.0010009672646496685,15.0
590,4.26674716157528e-06,236.7295206941448,4.207158299512598e-06,0.001002498772658883,15.0
591,4.273433600160802e-06,236.28960377411715,4.214847425804013e-06,0.001004224258630577,15.0
592,4.2813198397638124e-06,235.8010002666546,4.223875700420169e-06,0.0010061967324552306,15.0
593,4.272668992026947e-06,234.549126142872,4.216380480784863e-06,0.0010078539172580377,15.0
594,4.265312472343175e-06,233.42416444817584,4.210083805754533e-06,0.0010093902566473386,15.0
595,4.272697789414067e-06,233.00766547047016,4.218457200941606e-06,0.0010111360074437073,15.0
596,4.279669201038552e-06,232.4696974493278,4.226552565376417e-06,0.0010130942929254638,15.0
597,4.270375800308369e-06,231.19682695089506,4.218381006845255e-06,0.0010147349676635459,15.0
598,4.263787402614875e-06,230.1157141605219,4.2128174017523885e-06,0.0010162773754499523,15.0
599,4.271764639329053e-06,229.71589777461716,4.221770057535203e-06,0.0010180430946910045,15.0
600,4.277795004928916e-06,229.1286463058488,4.228904981019056e-06,0.0010199868668933265,15.0
601,4.267946889239628e-06,227.83951444328255,4.2201445128828524e-06,0.0010216129727474413,15.0
602,4.262148197300612e-06,226.80179166449238,4.215337416496072e-06,0.0010231623672772592,15.0
603,4.270630150147439e-06,226.41319892577928,4.224783516289004e-06,0.0010249478219328616,15.0
604,4.275683516459592e-06,225.77635813271544,4.230920664210717e-06,0.0010268766079453442,15.0
605,4.265345272866221e-06,224.4744873008428,4.2216356121969855e-06,0.0010284896323515921,15.0
606,4.260374361353199e-06,223.4805622501737,4.217624698378939e-06,0.0010300468191152372,15.0
607,4.269273550181044e-06,223.097587846,4.227478229452826e-06,0.0010318524322878654,16.0
608,4.273314024693497e-06,222.41107126221704,4.232580124828423e-06,0.0010337655078520743,15.0
609,4.262555156041855e-06,221.10017861251836,4.2228397397316636e-06,0.0010353667493593456,15.0
610,4.25843620809031e-06,220.14949245765683,4.219651065929638e-06,0.001036932863733763,15.0
611,4.267687881653255e-06,219.7678858230532,4.229848271373657e-06,0.0010387591436359517,16.0
612,4.270628591565723e-06,219.02900858294433,4.2338268086927195e-06,0.0010406558521413188,15.0
613,4.259559863175449e-06,217.71517918653922,4.223740981437483e-06,0.0010422457317758396,15.0
614,4.256308751340747e-06,216.80648899722496,4.221392510665482e-06,0.0010438223299583653,15.0
615,4.265863480294283e-06,216.42275540787904,4.231884871943322e-06,0.0010456701032660746,16.0
616,4.267617375911675e-06,215.62923564840196,4.234651409668979e-06,0.0010475493508259077,15.0
617,4.256320561014854e-06,214.31666280953257,4.224301679860398e-06,0.0010491286637936434,15.0
618,4.253986346371239e-06,213.45037641952504,4.2228442319180944e-06,0.0010507172458832034,15.0
619,4.263780403849098e-06,213.06012555853962,4.233569173448793e-06,0.0010525879406196557,16.0
620,4.264254147960776e-06,212.20983366011242,4.235028340228815e-06,0.001054448061353128,15.0
621,4.252820904150845e-06,210.9030039845152,4.224506251714396e-06,0.0010560176186717857,15.0
622,4.251467503115328e-06,210.0799726374598,4.224005576809109e-06,0.0010576200442335454,15.0
623,4.261394538546139e-06,209.6763369228524,4.234858507539355e-06,0.0010595161750518015,16.0
624,4.260488985884585e-06,208.76742395585703,4.234908549866028e-06,0.0010613547604011264,15.0
625,4.249021650781642e-06,207.4710115040563,4.2243165549608454e-06,0.001062915636624702,15.0
626,4.248744908946248e-06,206.69333431022687,4.224870341950569e-06,0.001064534089496777,15.0
627,4.258655199751311e-06,206.26703454867493,4.235704269927466e-06,0.0010664593141471509,16.0
628,4.256260549832928e-06,205.297659005911,4.23423346310628e-06,0.0010682733393475446,15.0
629,4.244915095886433e-06,204.01866289433985,4.223727598873712e-06,0.0010698266493055766,15.0
630,4.245814289848056e-06,203.2878752432549,4.225437486283942e-06,0.0010714643615952577,15.0
631,4.255486790702554e-06,202.8259327795893,4.236032055139094e-06,0.0010734236575444397,17.0
632,4.251494368876797e-06,201.79523077196288,4.23292912522316e-06,0.0010752086906428147,15.0
633,4.2404850647869575e-06,200.542737296546,4.222724056202625e-06,0.0010767562100977796,15.0
634,4.242670327558052e-06,199.85993906224388,4.225703185676781e-06,0.0010784179034254303,15.0
635,4.251814095233606e-06,199.345873372557,4.2357691223885905e-06,0.00108041775126614,17.0
636,4.246091126115737e-06,198.252749107959,4.230897729834766e-06,0.001082168014576108,15.0
637,4.235734003791617e-06,197.03952590619005,4.22131041304724e-06,0.0010837127062279784,15.0
638,4.239356605453941e-06,196.40668593073823,4.225713650513524e-06,0.0010854047160530759,15.0
639,4.247531166878511e-06,195.82902547143595,4.234801569268384e-06,0.0010874276938734916,15.0
640,4.240087367385566e-06,194.67726712203438,4.228169149051838e-06,0.0010891416791158058,15.0
641,4.230749640835501e-06,193.51710720540572,4.219568793432137e-06,0.0010906877590528146,15.0
642,4.235749264629264e-06,192.92658249810893,4.225339430471965e-06,0.0010924155190062661,15.0
643,4.242577127286969e-06,192.2908063989529,4.2330503099378605e-06,0.0010944166226175226,15.0
644,4.233682982411872e-06,191.09249552045557,4.224927781870568e-06,0.0010961001254278517,15.0
645,4.225490026270352e-06,189.98723848422236,4.217443112301955e-06,0.0010976522207145297,16.0
646,4.2315987390285535e-06,189.42523898423215,4.224314241036961e-06,0.0010994146971094378,15.0
647,4.236879303554701e-06,188.72470392052944,4.230445937413635e-06,0.001101393156127892,15.0
648,4.226838605786412e-06,187.49384809598578,4.221137037457019e-06,0.001103049760783527,15.0
649,4.219859320003439e-06,186.44282634656412,4.214840038325928e-06,0.0011046118409213485,16.0
650,4.226860245635463e-06,185.89807030363897,4.2225954165435905e-06,0.0011064087257304494,15.0
651,4.2304374572215576e-06,185.1288196185411,4.226989750207911e-06,0.0011083632246076688,15.0
652,4.2194985992383344e-06,183.87639423935187,4.216743279469952e-06,0.0011099962901618653,15.0
653,4.2138122827039e-06,182.87954520527856,4.211715922519627e-06,0.0011115715634166053,15.0
654,4.2214389141758655e-06,182.3384496371587,4.220089476609836e-06,0.0011134038986068398,16.0
655,4.22323663714753e-06,181.50110603307672,4.222667473163777e-06,0.001115331559421351,15.0
656,4.211617506657676e-06,180.23629134257303,4.21170200127053e-06,0.0011169442372338664,15.0
657,4.207281070224799e-06,179.29216216030778,4.2080038933746645e-06,0.0011185364719396864,15.0
658,4.215288598764167e-06,178.74191872940793,4.2167512636694296e-06,0.0011204068236159276,16.0
659,4.215195636117645e-06,177.83619582920497,4.217398565230769e-06,0.0011223038987496906,15.0
660,4.203127448926402e-06,176.56833429790498,4.205946200930532e-06,0.0011238990942766976,15.0
661,4.200225868864774e-06,175.6763240003326,4.203665018506599e-06,0.001125512335968023,15.0
662,4.208301789292622e-06,175.1009358856712,4.2124740575261e-06,0.0011274251885026489,16.0
663,4.206195182959703e-06,174.12686492751718,4.211064126058712e-06,0.0011292868582586987,15.0
664,4.193962512543362e-06,172.86699654171363,4.199410667352785e-06,0.0011308673837642684,15.0
665,4.1925816835747085e-06,172.02558671492022,4.198635335138755e-06,0.0011325071725023655,15.0
666,4.200348315937342e-06,171.40608091854972,4.207128535151158e-06,0.0011344691170550114,16.0
667,4.195997427622852e-06,170.35970266523012,4.203427046476298e-06,0.0011362904174443743,15.0
668,4.184032606799094e-06,169.12412019653542,4.192006784430972e-06,0.0011378592143238653,15.0
669,4.184333277311486e-06,168.3338956922392,4.192901596907152e-06,0.0011395324655458924,15.0
670,4.1913289407730585e-06,167.64763510892433,4.200616776811946e-06,0.0011415524468519648,17.0
671,4.184450437374554e-06,166.5241614685022,4.1943362055623525e-06,0.0011433269306407093,15.0
672,4.173274564227059e-06,165.33009182556108,4.183673836689544e-06,0.0011448901565507554,15.0
673,4.175457729040883e-06,164.59138830050978,4.186444231402496e-06,0.0011466066868274136,15.0
674,4.180887671164734e-06,163.82550367958638,4.192568485557629e-06,0.0011486481575170727,15.0
675,4.17173825358169e-06,162.63968438826737,4.18396443344455e-06,0.0011503742118416744,15.0
676,4.161837369084199e-06,161.49984744036954,4.174551286834953e-06,0.00115194189652126,15.0
677,4.165609133503692e-06,160.79387709844522,4.1789052721916035e-06,0.0011537102552263854,15.0
678,4.169019902845392e-06,159.95850158376723,4.182964433511802e-06,0.0011557203100228783,15.0
679,4.158079629978481e-06,158.72862917467674,4.172519736439357e-06,0.0011574054999492665,15.0
680,4.149674854117694e-06,157.64472516488524,4.164581568160061e-06,0.001158987023620892,16.0
681,4.154496901480357e-06,156.94735866524812,4.169979032920682e-06,0.0011608088509576506,15.0
682,4.155581718132709e-06,156.03628099597265,4.171662307276317e-06,0.0011627826278262192,15.0
683,4.1433106643319365e-06,154.77941749368185,4.1598398018873e-06,0.001164433085614588,15.0
684,4.136563836406147e-06,153.75079881737597,4.1535423182590105e-06,0.0011660368095145566,16.0
685,4.141869534593217e-06,153.03696734268368,4.1594141828608586e-06,0.0011679160311566321,16.0
686,4.14030115526228e-06,152.04398601195362,4.158389883624034e-06,0.0011698487785157695,15.0
687,4.127208472591457e-06,150.77797552650244,4.145702086148438e-06,0.0011714704365806655,15.0
688,4.122366281635007e-06,149.80742541766782,4.141295553534118e-06,0.0011731030190742832,16.0
689,4.127563316715196e-06,149.05131122437595,4.1470463332001536e-06,0.0011750458480527767,16.0
690,4.123095029917323e-06,147.97551075862987,4.143062957141384e-06,0.0011769295996032375,15.0
691,4.109696953833715e-06,146.71642061921648,4.130030147054123e-06,0.001178529911734114,15.0
692,4.1068235214767045e-06,145.79738336943066,4.127581885051261e-06,0.001180202357752281,16.0
693,4.111210368930009e-06,144.9685257996923,4.1325062439347615e-06,0.0011822194208658877,17.0
694,4.103647294669556e-06,143.8131078952861,4.125364064225726e-06,0.0011840429388945014,15.0
695,4.090634112915431e-06,142.58044813111078,4.112682243311707e-06,0.0011856320395009134,15.0
696,4.089804559622793e-06,141.70422180155177,4.112271065206669e-06,0.0011873597834061982,15.0
697,4.092414728967815e-06,140.77932651620475,4.11538830874161e-06,0.0011894316638111223,15.0
698,4.081700522229398e-06,139.54973507784126,4.1050286064389734e-06,0.0011911901099744952,15.0
699,4.070055994076819e-06,138.36891166230498,4.0936904123549346e-06,0.0011927828035390776,15.0
700,4.07101724079393e-06,137.5143274202851,4.095064316472315e-06,0.0011945831894204664,15.0
701,4.070782886608976e-06,136.50566247487424,4.095275184957041e-06,0.0011966162271129942,15.0
702,4.057756185418338e-06,135.23013327850808,4.08254317099265e-06,0.0011983198557242642,15.0
703,4.047950838621876e-06,134.10565903553132,4.0730258833253206e-06,0.0011999333729632257,16.0
704,4.049667088867266e-06,133.23167411117265,4.075141669481835e-06,0.0012018122920495545,16.0
705,4.04619378769939e-06,132.13695035827078,4.072045883348352e-06,0.0012037938596498423,15.0
706,4.031549556897005e-06,130.83597126731166,4.05764264629144e-06,0.0012054546590398027,15.0
707,4.02375728800591e-06,129.76094336435276,4.050124110613707e-06,0.0012071068657612501,16.0
708,4.025270696949835e-06,128.830132431839,4.052015953514682e-06,0.0012090728968735284,16.0
709,4.018118683492318e-06,127.64682697443749,4.045167635849156e-06,0.0012109903290793895,15.0
710,4.002805164027394e-06,126.34689338531258,4.0300494744217225e-06,0.0012126205878781444,15.0
711,3.997203034922772e-06,125.31388789988473,4.0247096716734e-06,0.0012143289620957572,16.0
712,3.997072866426335e-06,124.27040120269365,4.024925118026337e-06,0.0012164017507922422,17.0
713,3.985852741842663e-06,123.0009091710938,4.0139289070026645e-06,0.001218238448503702,15.0
714,3.971100143762999e-06,121.73132597781338,3.999336664160847e-06,0.00121985695956484,15.0
715,3.967558185068177e-06,120.71787789614966,3.996046131237905e-06,0.00122164847764391,16.0
716,3.964443259273488e-06,119.56982692078002,3.993214253145336e-06,0.0012237338145599205,15.0
717,3.949708690015466e-06,118.23600558451133,3.978628477666036e-06,0.0012254934967223597,15.0
718,3.936532532835027e-06,117.0096037983091,3.965588164335203e-06,0.0012271317852937218,16.0
719,3.933873141217567e-06,115.9646221127987,3.963159189784546e-06,0.0012290280479087341,16.0
720,3.926807731151192e-06,114.72541764494312,3.956295032807592e-06,0.0012310521734681375,15.0
721,3.909736205892362e-06,113.35941095351117,3.9393080540632195e-06,0.0012327513236520236,15.0
722,3.898679304571348e-06,112.17349271752764,3.928368133178076e-06,0.001234437921960365,16.0
723,3.89501255134669e-06,111.02966928190513,3.924892227856233e-06,0.0012364572826860305,16.0
724,3.883236533803146e-06,109.69549707196408,3.913227768490396e-06,0.001238398525811079,15.0
725,3.865133973914142e-06,108.32587394184904,3.89515702699029e-06,0.0012400609420588683,16.0
726,3.856215415837675e-06,107.15851751719318,3.886336059482705e-06,0.001241828816203376,16.0
727,3.849426978886837e-06,105.8533729589842,3.8796753359723814e-06,0.0012439771706926532,15.0
728,3.832683228035646e-06,104.43707578579199,3.862950553823962e-06,0.0012458137081746254,16.0
729,3.8153388950475015e-06,103.09303751460487,3.8456001844084485e-06,0.0012474791215450283,16.0
730,3.807416338401563e-06,101.88052787772405,3.8377429717734595e-06,0.0012493789011252757,16.0
731,3.796105154816007e-06,100.48312213182335,3.826465063158887e-06,0.0012514593191359042,15.0
732,3.775777948320556e-06,99.01980382969025,3.8060777143614016e-06,0.0012532120610539554,16.0
733,3.7602671212932575e-06,97.70039358613508,3.7905311534062427e-06,0.0012549301141031297,16.0
734,3.750663525659887e-06,96.35386292978116,3.7809311793452284e-06,0.0012569880412617615,16.0
735,3.733579092281432e-06,94.85725736294684,3.7637760405441185e-06,0.0012589683550509535,16.0
736,3.711438856205004e-06,93.37889421154641,3.7415114511786967e-06,0.0012606741097046916,16.0
737,3.697525565335085e-06,92.04229737484204,3.727525272105939e-06,0.0012624998311018259,16.0
738,3.6832137129824607e-06,90.50964154425864,3.7131194959521774e-06,0.0012646706368993053,15.0
739,3.660284124430732e-06,88.9354939344827,3.690017122281161e-06,0.0012665287348388914,16.0
740,3.638399440095566e-06,87.45847765463793,3.667957264333914e-06,0.0012682541388979993,16.0
741,3.6238383486087614e-06,86.0075137787363,3.653256161353314e-06,0.0012702521601301918,16.0
742,3.6032429751849914e-06,84.37224662920232,3.6324526949008997e-06,0.0012723261778746873,16.0
743,3.576005078951493e-06,82.74707426767793,3.60495323405323e-06,0.0012741015061597978,17.0
744,3.544550482296312e-06,80.92180110978506,3.573155843928717e-06,0.0012760595320598,17.0
745,3.49453744657552e-06,78.3357902351295,3.5225530018486622e-06,0.0012786158266401364,16.0
746,3.432102485038282e-06,75.60559054038694,3.45941483019547e-06,0.0012809376484787334,18.0
747,3.365752742531217e-06,72.84432777593575,3.3923096128597103e-06,0.0012831630391984625,19.0
748,3.284812044149416e-06,69.44591449089651,3.3103823853342206e-06,0.0012859289806229687,20.0
749,3.1979706282555823e-06,66.00505495933683,3.2224957968967877e-06,0.0012885612317209885,18.0
750,3.1144713570172792e-06,62.84387236661383,3.1380122361257863e-06,0.0012908556362986865,20.0
751,3.0188399340857464e-06,59.19355198786735,3.041195938766281e-06,0.00129352965297796,21.0
752,2.918150106538708e-06,55.46773845224549,2.9392599022817486e-06,0.0012961698202999792,18.0
753,2.823740356092254e-06,52.124612700801976,2.8437135002782544e-06,0.0012984251838320444,20.0
754,2.7179077062550938e-06,48.36505244167149,2.7365593481492964e-06,0.001300969796293814,22.0
755,2.610677664417493e-06,44.66131604774773,2.627996080548702e-06,0.0013034067759541078,18.0
756,2.510476873770344e-06,41.32807608668559,2.5265792798044653e-06,0.0013055162915850257,21.0
757,2.396475834802752e-06,37.53426737582788,2.4111531797680852e-06,0.0013079183186707108,17.0
758,2.290679420730497e-06,34.13765576071891,2.3040602477601363e-06,0.0013100001493996703,19.0
759,2.1877979968921637e-06,30.910791232156367,2.199927686990873e-06,0.0013119359832640496,21.0
760,2.0804265698708983e-06,27.569972440423705,2.0912304674394382e-06,0.0013139281930843196,19.0
761,1.9815203686199364e-06,24.61815779261035,1.9911413074308894e-06,0.0013156326286295384,20.0
762,1.877957452995324e-06,21.544241138723706,1.8863209796735166e-06,0.0013174000906327546,18.0
763,1.7837890712412752e-06,18.84481339578889,1.791033464039881e-06,0.001318918499502566,18.0
764,1.6884358995019938e-06,16.158819478034008,1.6945496494771354e-06,0.00132041265285458,20.0
765,1.6029574389342974e-06,13.810150617054468,1.6080665773229198e-06,0.0013217032279549724,18.0
766,1.5185544387798891e-06,11.54802686816519,1.52268286692506e-06,0.0013229309834276138,20.0
767,1.4448021497537797e-06,9.613066487402866,1.4480777767938257e-06,0.00132397294336601,17.0
768,1.3746070281995904e-06,7.813691932649006,1.3770785087075284e-06,0.0013249334810560745,14.0
769,1.3147816562113966e-06,6.313063457231728,1.3165727380703713e-06,0.0013257299773917193,15.0
770,1.2635330554925033e-06,5.035890648770703,1.2647390475380034e-06,0.001326406436489217,


==> GEO-T1-NEU.csv <==
t,u,F,cmod,fracture_dissipation,N_iter
0,0.0,0.0,0.0,0.0,0.0
1,6.000000000000002e-08,9.8896386914057,5.7219618023874824e-09,0.0,1.0
2,5.406729673092237e-06,889.5574555465139,5.824079672349766e-07,3.5019139935961e-06,6.0
3,5.866245572091815e-06,958.5843248402329,8.806749335768425e-07,2.24697468987894e-05,8.0
4,5.565164309957086e-06,905.7102438683412,9.971567195353407e-07,3.33913893533136e-05,10.0
5,5.224146416298322e-06,848.1170990473087,1.034199983931338e-06,3.92648097281894e-05,11.0
6,4.916265740842158e-06,796.6865572632976,1.0407019806335612e-06,4.30613959866494e-05,13.0
7,4.687165389285821e-06,758.385941999467,1.0448624776613918e-06,4.59503746687684e-05,15.0
8,4.552287344002662e-06,735.4275001854118,1.063049863136521e-06,4.8608901678978504e-05,15.0
9,4.480643328165343e-06,722.7221343875478,1.0918196883100921e-06,5.11877269975966e-05,15.0
10,4.430866014829989e-06,713.6880952420378,1.1182976667335574e-06,5.3444657284850196e-05,17.0
11,4.408025915782019e-06,709.0501553594836,1.147777753480816e-06,5.55726346608237e-05,15.0
12,4.413500969260326e-06,708.8856445134611,1.1860579650316704e-06,5.78816248710657e-05,15.0
13,4.419565543863052e-06,708.7377201678521,1.225863021550911e-06,6.03669653045485e-05,13.0
14,4.403883720224228e-06,705.2673593029253,1.253069914467692e-06,6.24865063793935e-05,13.0
15,4.388945821701245e-06,702.001320074443,1.2768619275899892e-06,6.44149599710027e-05,13.0
16,4.3953054066568186e-06,702.0746648060465,1.3080919793398724e-06,6.64912903600929e-05,13.0
17,4.406351926162727e-06,702.7502227321684,1.3441722336345032e-06,6.88931489602125e-05,12.0
18,4.396779880802911e-06,700.292802804094,1.368488783239497e-06,7.0951893941385e-05,13.0
19,4.383465135183722e-06,697.3432521705611,1.3880674770599625e-06,7.27787922935103e-05,13.0
20,4.387770243111414e-06,697.1405108404263,1.4141902823077123e-06,7.47291920486204e-05,13.0
21,4.396910755650609e-06,697.5563091833964,1.445225237353104e-06,7.70113788614456e-05,12.0
22,4.388466910812767e-06,695.3357228116105,1.4657212427490465e-06,7.89557218607962e-05,13.0
23,4.376679237032013e-06,692.6825165819487,1.482150924409419e-06,8.06839796521555e-05,13.0
24,4.381394344562327e-06,692.5762072967145,1.5054278309868416e-06,8.25546529284834e-05,13.0
25,4.390914355134365e-06,693.0822920224989,1.5334636551116548e-06,8.475062451159871e-05,12.0
26,4.3835885338652125e-06,691.0811435994909,1.5513992299664065e-06,8.66125456728821e-05,13.0
27,4.372877460668505e-06,688.6349015816193,1.5657072924600211e-06,8.82776766298289e-05,13.0
28,4.378015608895345e-06,688.616934876844,1.5869903317421215e-06,9.00911377585663e-05,13.0
29,4.3877281809444406e-06,689.1746352272562,1.6128501774537545e-06,9.222236201343991e-05,12.0
30,4.3806665700845e-06,687.2459109401664,1.6287789648021837e-06,9.40274564608017e-05,13.0
31,4.370801944424111e-06,684.9620133147612,1.6415465141653616e-06,9.56447943217325e-05,13.0
32,4.376272195559403e-06,685.0093403602108,1.661436250455453e-06,9.74198488448401e-05,13.0
33,4.385985361285135e-06,685.5796939306068,1.68569341613375e-06,9.95064768929952e-05,12.0
34,4.378982698445211e-06,683.6831372856336,1.7000861162449938e-06,0.00010127212432442791,13.0
35,4.369544214375031e-06,681.4868037413206,1.7116583111744932e-06,0.0001028590621466329,13.0
36,4.375288955816205e-06,681.5847418899898,1.7305323912873242e-06,0.0001046075982480508,13.0
37,4.384837949330248e-06,682.1357939546677,1.7535306502328083e-06,0.0001066640583616806,12.0
38,4.377857502433314e-06,680.2613366736953,1.7666943510241835e-06,0.0001083996822588055,13.0
39,4.368704862515643e-06,678.1270420570984,1.7772732406426513e-06,0.000109962931818789,13.0
40,4.374536438601175e-06,678.2428341765161,1.795295704709977e-06,0.0001116923237528673,13.0
41,4.383944628241416e-06,678.775216409532,1.8172838570644886e-06,0.00011372611358786661,12.0
42,4.376999781827369e-06,676.9215856168089,1.8294465339457478e-06,0.0001154390017050124,13.0
43,4.367926400229965e-06,674.8132871771616,1.8391587147373725e-06,0.0001169866336080096,14.0
44,4.373846390379933e-06,674.9451193096904,1.8564928737960494e-06,0.0001187012104290149,13.0
45,4.383142786171608e-06,675.4611423976635,1.8776496553765509e-06,0.00012071775254471711,12.0
46,4.376230911020361e-06,673.6253575295885,1.8889669771731657e-06,0.000122413477197112,14.0
47,4.3671980062615e-06,671.5351070075169,1.897925004937153e-06,0.0001239493569634902,14.0
48,4.373145270896182e-06,671.6713754863027,1.9146729057858936e-06,0.0001256538034974929,13.0
49,4.382381293199528e-06,672.1776019523975,1.935134663483201e-06,0.0001276564911021601,12.0
50,4.375488555301044e-06,670.3553972535706,1.945718124902698e-06,0.00012933953821721712,14.0
51,4.366466294016938e-06,668.2772527787446,1.9540015726063625e-06,0.0001308665075201398,14.0
52,4.372414060489682e-06,668.4127863561016,1.9702313049096256e-06,0.00013256312851028828,13.0
53,4.381602607342984e-06,668.9095964014931,1.990100401676654e-06,0.0001345556971737621,12.0
54,4.374700994257202e-06,667.0950123825342,2.0000257121349396e-06,0.0001362296507129721,14.0
55,4.365696321084433e-06,665.0291793376852,2.0077057235393118e-06,0.0001377494674297886,14.0
56,4.371627405116784e-06,665.1606837360472,2.0234676991206937e-06,0.0001394397597239485,13.0
57,4.380785626034704e-06,665.6495401143621,2.042823162026591e-06,0.0001414249023973267,12.0
58,4.373877758032688e-06,663.8418208001826,2.052158017491575e-06,0.0001430922688121385,14.0
59,4.36487581733872e-06,661.7852660784175,2.059282981047546e-06,0.00014460652178967639,14.0
60,4.370780703149191e-06,661.9108253210447,2.074618121198759e-06,0.0001462915806153086,13.0
61,4.379924132748316e-06,662.3932117599775,2.093522645094745e-06,0.00014827131073755939,12.0
62,4.373022361743236e-06,660.5933774945769,2.102325391425712e-06,0.00014993392076624522,14.0
63,4.364004157762727e-06,658.5426026035685,2.108931312256898e-06,0.0001514439307346097,14.0
64,4.369878157660148e-06,658.6611823284125,2.1238737469215206e-06,0.0001531245534709842,13.0
65,4.3790214017764e-06,659.1386638391951,2.14237819022518e-06,0.0001551003186654536,12.0
66,4.3721372108359005e-06,657.3477902259089,2.1506971713904886e-06,0.00015675954604644249,14.0
67,4.3630941779182855e-06,655.3011028645203,2.156815949279326e-06,0.0001582662106197181,14.0
68,4.368929840155974e-06,655.4113141833026,2.171392624387613e-06,0.0001599430817859981,13.0
69,4.378078918553003e-06,655.8842781067287,2.1895363514548256e-06,0.0001619160029972849,13.0
70,4.3712271214732e-06,654.1040553817301,2.1974151963834814e-06,0.0001635729375674935,14.0
71,4.362153385160821e-06,652.0602751489081,2.2030745004268914e-06,0.0001650769649188254,14.0
72,4.367942095536137e-06,652.1606042676055,2.2173074226325667e-06,0.0001667506970415979,13.0
73,4.377114643546689e-06,652.6312998777335,2.2351299865917374e-06,0.00016872160687549808,13.0
74,4.370297369230021e-06,650.8616279237802,2.242600534114478e-06,0.0001703770267313029,14.0
75,4.361189668408165e-06,648.8200589669999,2.2478249096008622e-06,0.0001718789514209389,14.0
76,4.366925138893992e-06,648.9094476437729,2.2617328774036964e-06,0.0001735499345090371,14.0
77,4.376131292592137e-06,649.3790445730443,2.2792662139983013e-06,0.00017551951903102252,13.0
78,4.369353824298739e-06,647.6203729016088,2.2863581341601195e-06,0.0001771740323408124,14.0
79,4.360210328339455e-06,645.5805876728174,2.2911697648011494e-06,0.0001786742873898613,14.0
80,4.365896404206355e-06,645.6595272834224,2.3047742907582953e-06,0.0001803428725466441,14.0
81,4.375133716572463e-06,646.127353596603,2.3220409697250626e-06,0.0001823116822370764,13.0
82,4.3684005618064205e-06,644.3800961647202,2.3287801114274543e-06,0.0001839657064074131,14.0
83,4.359220845787543e-06,642.3419270957745,2.3331992112322807e-06,0.0001854646229993905,14.0
84,4.364857827305154e-06,642.4104053391432,2.3465176817419475e-06,0.00018713108370009603,14.0
85,4.37412837064806e-06,642.8765550139804,2.3635391548387014e-06,0.00018909948018495303,13.0
86,4.367441383489565e-06,641.1407571370357,2.369947885005852e-06,0.00019075336843617393,14.0
87,4.358225811259202e-06,639.1041824080819,2.3739931201619943e-06,0.0001922512180654622,14.0
88,4.363814373643912e-06,639.1622501283545,2.3870416283028185e-06,0.0001939158088007374,14.0
89,4.3731186900702905e-06,639.6266280096175,2.403836448661753e-06,0.000195884066900748,13.0
90,4.366478616276612e-06,637.9022199962851,2.4099343139375976e-06,0.0001975380634555986,14.0
91,4.357228437568159e-06,635.8673762399399,2.4136230641941017e-06,0.0001990350552300765,14.0
92,4.362770120442019e-06,635.915228853623,2.426416621293445e-06,0.0002006979871422761,14.0
93,4.372107591196051e-06,636.3776020692825,2.443000834455468e-06,0.0002026663101428046,13.0
94,4.365513800911701e-06,634.6643418029258,2.4488049266349817e-06,0.0002043205971163312,14.0
95,4.356230651063838e-06,632.6314348958406,2.45215343344798e-06,0.0002058169076162322,14.0
96,4.361727346401008e-06,632.6693212855101,2.4647061020690122e-06,0.000207478379475351,14.0
97,4.371096825741614e-06,633.129416710141,2.481093759908495e-06,0.0002094468937359426,13.0
98,4.364547945380264e-06,631.4269883833867,2.4866190884556587e-06,0.0002111015831334706,14.0
99,4.35523397286181e-06,629.3963134829446,2.4896426020104236e-06,0.0002125973499670267,14.0
100,4.360688055759203e-06,629.4245579564343,2.50196759890625e-06,0.0002142575373368037,14.0
101,4.370087407246539e-06,629.8819735275209,2.51817087683821e-06,0.00021622634556642882,13.0
102,4.363581244368542e-06,628.189965373029,2.5234306572725883e-06,0.0002178815085140638,14.0
103,4.354238920671041e-06,626.1618724332232,2.526143551122523e-06,0.00021937684220619418,14.0
104,4.359653149772941e-06,626.1808566900856,2.538253395808539e-06,0.00022103590872018112,14.0
105,4.369079996312057e-06,626.6351809352284,2.5542830490723917e-06,0.0002230050637527708,13.0
106,4.3626137934766245e-06,624.9531219534152,2.55928894971296e-06,0.00022466073460181528,14.0
107,4.353245716442745e-06,622.9279819409774,2.5617047580988704e-06,0.0002261557285795173,14.0
108,4.358623134097478e-06,622.9381275704766,2.5736112778101366e-06,0.0002278138240459356,14.0
109,4.368075087741537e-06,623.3889671374851,2.589476893196549e-06,0.00022978335153988718,13.0
110,4.361645349167212e-06,621.7162970931446,2.5942390832238366e-06,0.0002314395394806567,14.0
111,4.352254251982179e-06,619.6945024907208,2.5963706014470824e-06,0.0002329342707384127,14.0
112,4.357597982410265e-06,619.6962374285382,2.6080850225612484e-06,0.0002345915421630449,14.0
113,4.367072237604996e-06,620.1431506054066,2.6237950582129833e-06,0.0002365614524838172,13.0
114,4.360675429703218e-06,618.4793243724904,2.62832265186829e-06,0.00023821814008759352,14.0
115,4.351264160461964e-06,616.4612858177602,2.630181972487484e-06,0.0002397126691142973,14.0
116,4.356577610679153e-06,616.4550794078077,2.6417149516513948e-06,0.0002413692456284951,14.0
117,4.366071100849097e-06,616.897599675614,2.657276778375762e-06,0.0002433395334069864,13.0
118,4.359703612416024e-06,615.2420752747604,2.6615779646475636e-06,0.00024499669096397883,14.0
119,4.3502750185675615e-06,613.228201756829,2.6631765236591236e-06,0.000246491068608077,14.0
120,4.355561592214877e-06,613.2145170194609,2.67453813490481e-06,0.00024814707595371613,14.0
121,4.365071244257158e-06,613.6521882209361,2.6899583521305623e-06,0.00025011772505248095,13.0
122,4.358729340918785e-06,612.00441826471,2.6940404672713583e-06,0.00025177531357477013,14.0
123,4.3492862364332434e-06,609.9951116721325,2.6953890942864556e-06,0.00025326958275552193,14.0
124,4.354549455708458e-06,609.9744271351059,2.7065888912080835e-06,0.0002549251328923924,14.0
125,4.364072257283932e-06,610.4068124556611,2.721873385756986e-06,0.0002568961173752427,13.0
126,4.357752203793364e-06,608.7662614100919,2.7257430242207192e-06,0.00025855408906248523,14.0
127,4.348297329941807e-06,606.7619101709043,2.726851959273851e-06,0.0002600482868704771,14.0
128,4.353540627448812e-06,606.7346852016794,2.7378989952541085e-06,0.0002617034896083443,14.0
129,4.363068546767044e-06,607.1606505953276,2.75304985877169e-06,0.000263674767915403,14.0
130,4.356771798364373e-06,605.5275251586711,2.756716179173892e-06,0.0002653330752589259,14.0
131,4.347307844474509e-06,603.5285079650765,2.7575951192765713e-06,0.0002668272315162611,14.0
132,4.3525345945989465e-06,603.4951893957681,2.7684979594768645e-06,0.0002684821901210374,14.0
133,4.36206969832838e-06,603.9150315753084,2.783522998007506e-06,0.0002704537375440687,14.0
134,4.355787726037103e-06,602.2881365243838,2.786988385076666e-06,0.00027211231804806453,14.0
135,4.346317288642936e-06,600.2948155550101,2.7876465195703277e-06,0.0002736064580742899,14.0
136,4.351530811540021e-06,600.2558395519887,2.7984132673489616e-06,0.000275261266737249,14.0
137,4.361070467764737e-06,600.6691992608581,2.81331682035263e-06,0.00027723304387586425,14.0
138,4.3547997515585215e-06,599.0480561014712,2.816586201119495e-06,0.0002788918402084462,14.0
139,4.345325318630109e-06,597.0607746104371,2.8170322347150666e-06,0.0002803859859294322,14.0
140,4.350528796125152e-06,597.0165525680248,2.827670561647551e-06,0.00028204073575332627,14.0
141,4.360070464190043e-06,597.4230872994632,2.8424565834834047e-06,0.0002840127059946072,14.0
142,4.353807633709799e-06,595.8072456589668,2.8455344773643213e-06,0.0002856716605481423,14.0
143,4.344331585867678e-06,593.8263283129486,2.8457766649583818e-06,0.00028716578553041175,14.0
144,4.34952809371477e-06,593.7772536172157,2.8562938150555054e-06,0.0002888206054511815,14.0
145,4.359069385488687e-06,594.1766478058094,2.8709658861175007e-06,0.0002907927304204026,14.0
146,4.352811223009459e-06,592.5656846650653,2.8738564612586822e-06,0.0002924517869646377,14.0
147,4.343335833756927e-06,590.5914377838402,2.8739026390846894e-06,0.000293945951962873,14.0
148,4.348528339079902e-06,590.5378861350329,2.884305447315704e-06,0.0002956008726358404,14.0
149,4.358067006684875e-06,590.9298480505819,2.898866842171216e-06,0.0002975731144821415,14.0
150,4.35181046718709e-06,589.3233700387356,2.9015739625034367e-06,0.0002992322181873114,14.0
151,4.342337885964609e-06,587.3560787056064,2.901431572488037e-06,0.0003007264842416671,14.0
152,4.347529178317178e-06,587.2983961837222,2.91172649781986e-06,0.0003023815333614795,14.0
153,4.35706312376302e-06,587.6826589963139,2.9261802300237983e-06,0.00030435385441578253,14.0
154,4.350805342353527e-06,586.0803028637271,2.928707493351153e-06,0.0003060129519409007,14.0
155,4.341337357580671e-06,584.1201809748454,2.9283840205248964e-06,0.0003075073275788075,14.0
156,4.346530354559863e-06,584.0587467438112,2.9385767572043446e-06,0.0003091625768614103,14.0
157,4.35605759936524e-06,584.4350631153128,2.952925594980216e-06,0.0003111349416535681,14.0
158,4.349795884018053e-06,582.8364937876861,2.9552763676014966e-06,0.0003127939821861434,14.0
159,4.340334454399606e-06,580.8837939984761,2.9547785349658805e-06,0.0003142884322489233,14.0
160,4.345531640867261e-06,580.8189052068084,2.9648748612619614e-06,0.0003159439927284684,14.0
161,4.355050324220641e-06,581.1870466200767,2.9791213574599845e-06,0.0003179163682063087,14.0
162,4.348782159031052e-06,579.5919574491483,2.98129880148016e-06,0.0003195753027929323,14.0
163,4.339329130688966e-06,577.6469134020141,2.9806330132106614e-06,0.000321069883785426,14.0
164,4.344532875602487e-06,577.578849487121,2.9906383881427163e-06,0.00032272576769653573,14.0
165,4.354041270961855e-06,577.9386094513056,3.0047848975485645e-06,0.0003246981203220145,14.0
166,4.347764296179237e-06,576.3467183611758,3.0067919924762107e-06,0.00032635690344396377,14.0
167,4.338321425982169e-06,574.4095485346958,3.005964349778065e-06,0.0003278516246783661,14.0
168,4.3435339414699205e-06,574.3385639166688,3.015883943731525e-06,0.000329507888246551,14.0
169,4.353030426549392e-06,574.6897523525655,3.029932646947399e-06,0.0003314801868007255,14.0
170,4.346742447964886e-06,573.1008033947326,3.0317722126569367e-06,0.0003331387747158444,14.0
171,4.337311399370132e-06,571.1717106274834,3.0307885360047415e-06,0.0003346336445563831,14.0
172,4.342534772365124e-06,571.0980401377207,3.040627248704053e-06,0.0003362903403717594,14.0
173,4.352017827799091e-06,571.4404834555488,3.054580164045598e-06,0.00033826255477321086,14.0
174,4.345716798844167e-06,569.8542435630602,3.0562548756120573e-06,0.00033992090646709774,14.0
175,4.336299154829903e-06,567.9334170034326,3.05512072816177e-06,0.00034141593240982337,14.0
176,4.341535336484023e-06,567.857274050211,3.0648832025150735e-06,0.0003430731111455671,14.0
177,4.351003537172363e-06,568.1908136565955,3.078742202270645e-06,0.0003450452126173934,14.0
178,4.3446875543902455e-06,566.6070719440479,3.080254604767279e-06,0.0003467032430200133,14.0
179,4.33528482315429e-06,564.694689066392,3.0789752997339557e-06,0.00034819847544338624,14.0
180,4.34053565049524e-06,564.6162690610604,3.0886659450562466e-06,0.00034985618547224,14.0
181,4.349987647454536e-06,564.9407575370197,3.1024327754558716e-06,0.0003518281491831024,14.0
182,4.343654934366903e-06,563.3593226552429,3.1037852932783737e-06,0.0003534858674170549,14.0
183,4.334268610230448e-06,561.4555531957354,3.102365998862596e-06,0.0003549812709278865,14.0
184,4.339535757055463e-06,561.37502898056,3.111988939926078e-06,0.0003566395549569754,14.0
185,4.348970293730689e-06,561.6903354969337,3.125665208925939e-06,0.0003586113523167171,14.0
186,4.342619200262042e-06,560.1110353464219,3.126860161398424e-06,0.0003602687238876538,14.0
187,4.333250648545325e-06,558.216030756176,3.125305779452348e-06,0.00036176430514895904,14.0
188,4.338535743142873e-06,558.1335661830275,3.1348649827195753e-06,0.0003634232051299561,14.0
189,4.34795161792995e-06,558.4395677533813,3.148452188218829e-06,0.0003653948118392144,14.0
190,4.341580612112206e-06,556.8622480672121,3.1494917995037107e-06,0.0003670518042035091,14.0
191,4.33223113550674e-06,554.9761491397869,3.147807038695494e-06,0.000368547569569968,14.0
192,4.337535718370129e-06,554.8918943397925,3.1573062820020362e-06,0.0003702071249718717,14.0
193,4.346931794982127e-06,555.1884786178817,3.170805816724352e-06,0.0003721785174691159,14.0
194,4.3405394468396565e-06,553.6130005816361,3.171692218474626e-06,0.00037383510011255013,14.0
195,4.331210294312507e-06,551.7359385052184,3.1698816122285898e-06,0.0003753310559801718,14.0
196,4.336535816236735e-06,551.6500294770618,3.179324494009222e-06,0.0003769913048457843,14.0
197,4.345916215332235e-06,551.9377581832367,3.1927414857398625e-06,0.0003789624717323649,13.0
198,4.339495982820541e-06,550.3633315224084,3.193472886942853e-06,0.00038061860524580063,14.0
199,4.330188364958856e-06,548.4954298758638,3.1915408143036036e-06,0.00038211475797167834,14.0
200,4.335536201471405e-06,548.4079909839411,3.200930768036821e-06,0.0003837757361943267,14.0
201,4.344894523194569e-06,548.6860779447171,3.21426249617164e-06,0.0003857466452230065,13.0
202,4.338450515364281e-06,547.11328193959,3.2148447696298548e-06,0.0003874023114324001,14.0
203,4.329165602778048e-06,545.2546567135171,3.212795460290609e-06,0.0003888986672956774,14.0
204,4.3345370577585695e-06,545.1658009023505,3.222135768234633e-06,0.0003905604095169321,14.0
205,4.343872298139381e-06,545.4341565676298,3.235383331865313e-06,0.0003925310398953365,13.0
206,4.337403347843966e-06,543.8628924098454,3.235818368350337e-06,0.0003941862126042171,14.0
207,4.328142275866848e-06,542.0136525671902,3.2336559157719925e-06,0.0003956827781034785,14.0
208,4.333538589325866e-06,541.9234827237613,3.2429497184325277e-06,0.000397345317326475,14.0
209,4.342849782383603e-06,542.1820241995151,3.256114136045754e-06,0.00039931564897917435,13.0
210,4.3363547936189375e-06,540.6122040353138,3.256403753790329e-06,0.0004009703031288447,14.0
211,4.327118667089184e-06,538.772452334981,3.2541321235876025e-06,0.00040246708472438343,14.0
212,4.3325410195225095e-06,538.681061675496,3.2633824314452355e-06,0.00040413045304538083,14.0
213,4.341827232623784e-06,538.9297122225507,3.276464636453016e-06,0.00040610046620454286,13.0
214,4.335305173021455e-06,537.3612580155939,3.276610585299955e-06,0.0004077545778963141,14.0
215,4.326095070436719e-06,535.531091555649,3.2742336252194068e-06,0.0004092515821190373,14.0
216,4.3315445915679504e-06,535.4385650659358,3.283443327844241e-06,0.0004109158103251301,14.0
217,4.340805021090326e-06,535.6772661029461,3.2964442565789842e-06,0.0004128854859105306,13.0
218,4.334254813661181e-06,534.1100956232349,3.2964481464061284e-06,0.0004145390324226106,14.0
219,4.325071791744877e-06,532.289606478874,3.2939695952320227e-06,0.0004160362658907138,14.0
220,4.330549608257313e-06,532.1960270041143,3.303141503093186e-06,0.00041770138376137254,14.0
221,4.339783630271248e-06,532.4247442577808,3.316062137112458e-06,0.0004196707030163947,13.0
222,4.3332040345626e-06,530.8587546164744,3.315925400405449e-06,0.0004213236669098905,14.0
223,4.32404913096065e-06,529.0480300017721,3.313348901635198e-06,0.0004228211363411053,14.0
224,4.329556315763718e-06,528.9534735366278,3.3224856612369112e-06,0.0004244871686658387,14.0
225,4.338763064996139e-06,529.1721433226193,3.335326723477068e-06,0.0004264561136420344,13.0
226,4.332153118898793e-06,527.6072622587009,3.3350510940042986e-06,0.0004281084924868929,14.0
227,4.323027359731205e-06,525.8063860898029,3.3323801893637342e-06,0.0004296062047218287,14.0
228,4.328564986849911e-06,525.710933395199,3.3414841983237226e-06,0.00043127316107075334,14.0
229,4.337743546478957e-06,525.9194858363145,3.354246304608523e-06,0.000433241717585172,13.0
230,4.331102495137671e-06,524.355678823638,3.3538333235969522e-06,0.0004348934873340584,14.0
231,4.322006889829394e-06,522.5647304388123,3.3510714702381887e-06,0.0004363914494656272,14.0
232,4.32757592635204e-06,522.4684388379052,3.360145224240355e-06,0.0004380593571889384,14.0
233,4.336725408670268e-06,522.6668097497264,3.372828936526806e-06,0.0004400275118526024,13.0
234,4.330052507002235e-06,521.1040436778951,3.372280087982496e-06,0.00044167865034349643,14.0
235,4.3209880617786685e-06,519.3230999904773,3.3694306669004654e-06,0.00044317686957290905,14.0
236,4.326589444092356e-06,519.2260217452144,3.378476565449036e-06,0.0004448457544534149,14.0
237,4.335709040412046e-06,519.4141602355987,3.391082424872553e-06,0.0004468134894843303,13.0
238,4.329003518765349e-06,517.8523993608585,3.3903990960949442e-06,0.0004484639782106676,14.0
239,4.31997123380996e-06,516.0815342373276,3.3874654143856332e-06,0.0004499624619499526,14.0
240,4.325605878517187e-06,515.9837172602788,3.3964857942362086e-06,0.0004516323497235847,14.0
241,4.33469478147195e-06,516.1615741412606,3.4090142788999562e-06,0.0004535996480010223,13.0
242,4.327955902578647e-06,514.6007882952332,3.408197802357322e-06,0.0004552494686620312,14.0
243,4.318956773347221e-06,512.8400728406878,3.4051830980868703e-06,0.0004567482243487059,14.0
244,4.324625572935543e-06,512.7415601895793,3.414180229913055e-06,0.0004584191407935509,14.0
245,4.3336829791820976e-06,512.9090885700568,3.426631760304373e-06,0.0004603859852823441,13.0
246,4.326910029370031e-06,511.34925190792285,3.425683413752684e-06,0.0004620351199185998,14.0
247,4.317945056362561e-06,509.5987556982306,3.4225908663714703e-06,0.0004635341549924617,14.0
248,4.323648882344239e-06,509.4995860418462,3.4315669579281006e-06,0.0004652061258753541,14.0
249,4.332673989566024e-06,509.6567409501391,3.4439418980726385e-06,0.0004671724996579925,13.0
250,4.32586628273667e-06,508.0978324592339,3.442862912293912e-06,0.0004688209304917682,14.0
251,4.316936465682847e-06,506.3576226252845,3.439695642958957e-06,0.0004703202528051993,14.0
252,4.322676173064364e-06,506.2578309434242,3.4486528428424356e-06,0.00047199330362840793,14.0
253,4.331668177045293e-06,506.4045689822773,3.4609515003492184e-06,0.0004739591899373989,13.0
254,4.3248250490586615e-06,504.84657166451456,3.459743060101555e-06,0.000475606899434693,14.0
255,4.315931393409547e-06,503.1167138796626,3.456504137346967e-06,0.0004771065168531551,14.0
256,4.32170782345161e-06,503.01633172343384,3.4654445403150722e-06,0.00047878067310127295,14.0
257,4.330665918026042e-06,503.1526113634928,3.4776671678502514e-06,0.0004807460546756036,13.0
258,4.323786723188938e-06,501.5955117872332,3.476330410899798e-06,0.00048239302561001304,14.0
259,4.314929206741416e-06,499.87594284962404,3.473022058011779e-06,0.0004838929622634493,14.0
260,4.320744221596894e-06,499.7751257638591,3.4819485061970098e-06,0.0004855682333945519,14.0
261,4.329667595390789e-06,499.90090669082014,3.4940953039562457e-06,0.0004875330930872464,13.0
262,4.32275170586905e-06,498.3446950168096,3.492631322866465e-06,0.0004891793082229765,14.0
263,4.313930878952171e-06,496.63542147151605,3.4892561454662326e-06,0.0004906795805910875,14.0
264,4.319785766108001e-06,496.5342508848473,3.498171009194198e-06,0.0004923559840795331,14.0
265,4.328673599927148e-06,496.6494937898822,3.510242124900929e-06,0.0004943203047236909,13.0
266,4.321720402656772e-06,495.0941632272952,3.508651970599242e-06,0.000495965747120806,14.0
267,4.312937270545546e-06,493.3952458154065,3.5052128733377467e-06,0.0004974663642547366,14.0
268,4.318832864083953e-06,493.2937451037501,3.5141181391383842e-06,0.0004991439251552702,14.0
269,4.327684331508834e-06,493.39841195494574,3.5261136697245985e-06,0.000501107689181032,13.0
270,4.320693226053527e-06,491.8439584770211,3.5243983516434674e-06,0.0005027523421359853,14.0
271,4.311948800268802e-06,490.1554560767986,3.5208982014301193e-06,0.0005042533139693876,14.0
272,4.317885932379639e-06,490.0536468156933,3.5297958166009522e-06,0.000505932056943016,14.0
273,4.326700199408988e-06,490.1477008315794,3.5417158104568856e-06,0.0005078952464214349,13.0
274,4.319670595533084e-06,488.5941230343049,3.5398762951790546e-06,0.0005095390931155454,14.0
275,4.310965908233698e-06,486.9160948353671,3.5363179300426574e-06,0.0005110404292140753,14.0
276,4.316945400509706e-06,486.813995237941,3.5452098033980365e-06,0.0005127203797332858,14.0
277,4.325721612396346e-06,486.8973992616632,3.557054251803327e-06,0.0005146829766930239,13.0
278,4.318653498679168e-06,485.34478946771577,3.555091798794732e-06,0.0005163260003679137,15.0
279,4.3099890336802765e-06,483.6772034008458,3.55147769976847e-06,0.0005178277105880161,14.0
280,4.316011704645445e-06,483.57482957538605,3.5603657056294444e-06,0.0005195088941401826,14.0
281,4.324748992977863e-06,483.6475469437822,3.5721345506329685e-06,0.0005214708806008801,13.0
282,4.3176412142594485e-06,482.0958154171773,3.57004970887589e-06,0.0005231130649272753,15.0
283,4.309018620892289e-06,480.4388226903987,3.5663830024272415e-06,0.000524615159365481,14.0
284,4.31508528948508e-06,480.3361891620899,3.5752689833856547e-06,0.0005262976011705404,14.0
285,4.323782769778393e-06,480.39818367977136,3.5869621165897568e-06,0.0005282589586908876,13.0
286,4.316634757190511e-06,478.847335353022,3.584755734809485e-06,0.0005299002874000717,15.0
287,4.308055128456024e-06,477.2009949037695,3.581039189891231e-06,0.0005314027760026078,14.0
288,4.314166605830096e-06,477.0981131474985,3.5899249559337515e-06,0.0005330865022769884,14.0
289,4.32282338069014e-06,477.1493493960065,3.601542222682784e-06,0.0005350472123195506,13.0
290,4.315634573759016e-06,475.5993915928167,3.5992151143337663e-06,0.0005366876687684758,15.0
291,4.307099015071904e-06,473.9637610001152,3.5954514759106307e-06,0.0005381905623652691,14.0
292,4.313256114648867e-06,473.86064101363814,3.60433881068287e-06,0.0005398755992223135,14.0
293,4.321871255628129e-06,473.9010823057616,3.6158799973009607e-06,0.0005418356428872743,13.0
294,4.314641110129736e-06,472.35202586302387,3.61343294751432e-06,0.0005434752098989694,15.0
295,4.306150747917645e-06,470.7271624666507,3.6096249434184094e-06,0.0005449785195651863,14.0
296,4.312354287156903e-06,470.6238127162463,3.618515608855527e-06,0.0005466648936541247,14.0
297,4.320926841274622e-06,470.653422154285,3.6299804479877576e-06,0.0005486242516218673,13.0
298,4.313654814266443e-06,469.10527925656174,3.627414206313905e-06,0.0005502629121055477,15.0
299,4.30521079945857e-06,467.49124049018565,3.6235645520894828e-06,0.0005517666491807621,14.0
300,4.311461593850812e-06,467.3876673165068,3.63246028294376e-06,0.0005534543875366819,14.0
301,4.319990579561126e-06,467.40640721264504,3.643848452638808e-06,0.0005554130403570635,13.0
302,4.312676138563209e-06,465.8591927909353,3.64116373896106e-06,0.0005570507765624166,15.0
303,4.304279647047746e-06,464.2560360783876,3.6372751401472308e-06,0.000558554952828315,14.0
304,4.310578512466641e-06,464.1522437713504,3.646177649007355e-06,0.0005602440832483347,14.0
305,4.319062932300695e-06,464.1600776137079,3.6574887814331832e-06,0.0005622020102281427,13.0
306,4.311704644525743e-06,462.61370598392904,3.654685537548096e-06,0.0005638388158834861,15.0
307,4.303357770429394e-06,461.0215895492891,3.6507614299220415e-06,0.000565343432591691,14.0
308,4.309705524611893e-06,460.9175806264957,3.659672408698424e-06,0.0005670339834405474,14.0
309,4.318144353254255e-06,460.9144715141354,3.6709060827073857e-06,0.0005689911634007258,13.0
310,4.310738984838703e-06,459.36865768672743,3.6679827132233e-06,0.0005706270551908566,15.0
311,4.3024456549686765e-06,457.7879411148611,3.6640280337459137e-06,0.0005721320907602026,14.0
312,4.308843122423302e-06,457.6837169056629,3.6729491580331315e-06,0.0005738240906355116,14.0
313,4.317235299311169e-06,457.66962678405133,3.6841048947444134e-06,0.0005757805020292743,13.0
314,4.309782267330511e-06,456.12438902002714,3.681061953300955e-06,0.0005774154631392707,15.0
315,4.301543788203801e-06,454.5551302343946,3.6770794579563445e-06,0.0005789209300241817,14.0
316,4.307991796402171e-06,454.45069042147975,3.6860123839169725e-06,0.0005806144080313664,14.0
317,4.3163362300204025e-06,454.4255808394432,3.6970896501190654e-06,0.0005825700285332399,13.0
318,4.3088349468128735e-06,452.8809386013677,3.6939276528893493e-06,0.0005842040415113366,15.0
319,4.300651745164504e-06,451.32312531605004,3.6899192115851138e-06,0.0005857099526912859,15.0
320,4.307148027139679e-06,451.2181055419767,3.6988630604683894e-06,0.0005874049406882334,15.0
321,4.315447604989131e-06,451.1823683120914,3.7098646861422023e-06,0.0005893597500269042,13.0
322,4.307897442456607e-06,449.63833847023545,3.706584084497596e-06,0.000590992796951403,15.0
323,4.299771801470039e-06,448.0921002077742,3.702553344709654e-06,0.0005924991660768954,15.0
324,4.306320356798628e-06,447.98686745756754,3.7115123099681777e-06,0.0005941956937806046,15.0
325,4.314569882918889e-06,447.94002720558115,3.722434221043185e-06,0.0005961496647766541,13.0
326,4.306970253607907e-06,446.39663199688505,3.719035474562686e-06,0.0005977817285074697,15.0
327,4.298903586659428e-06,444.8620284343603,3.714985209563276e-06,0.0005992885693235554,15.0
328,4.30550526027865e-06,444.7565780744571,3.7239609053039055e-06,0.0006009866674104605,15.0
329,4.313703518285371e-06,444.6985921259719,3.73480238304671e-06,0.0006029397761623713,13.0
330,4.306053834616148e-06,443.1558551955992,3.731285923233667e-06,0.0006045708395406937,15.0
331,4.298047593480384e-06,441.6329466352172,3.7272189163246297e-06,0.000606078166282327,15.0
332,4.304703224407274e-06,441.52727092376284,3.7362129366021187e-06,0.0006077778669791908,15.0
333,4.3128489708273775e-06,441.4580976070714,3.746973211281424e-06,0.0006097300875852613,13.0
334,4.305148628636989e-06,439.9160428497282,3.7433394262763185e-06,0.0006113601323136365,15.0
335,4.2972043187205946e-06,438.40489159632176,3.739258485917894e-06,0.0006128679598422727,15.0
336,4.303914763619061e-06,438.29898239847125,3.74827242370378e-06,0.0006145692962640077,15.0
337,4.312006693271563e-06,438.21857659858557,3.758950649600658e-06,0.0006165206030084141,13.0
338,4.304255087620902e-06,436.6772293358794,3.7551999012005876e-06,0.0006181496106758534,15.0
339,4.296374251954e-06,435.1778978142151,3.7511078493373097e-06,0.0006196579546892344,15.0
340,4.303140380234593e-06,435.0717462692332,3.760143291101564e-06,0.0006213609603576232,15.0
341,4.311177135352323e-06,434.9800610432918,3.7707385525740404e-06,0.0006233113266400116,13.0
342,4.303373655985941e-06,433.4394477312211,3.766871172887366e-06,0.0006249392783658676,15.0
343,4.295557886906682e-06,431.9519997138538,3.762770854409109e-06,0.0006264481550460239,15.0
344,4.302380569138883e-06,431.84559448467166,3.771829373532572e-06,0.0006281528651058621,15.0
345,4.310356979766249e-06,431.74222182728624,3.7823372841282187e-06,0.0006301022372904097,14.0
346,4.302504776540412e-06,430.20273183544845,3.7783569672721843e-06,0.000631729135982619,15.0
347,4.2947557159691526e-06,428.727232234927,3.77425125193563e-06,0.0006332385621773456,15.0
348,4.30163596416552e-06,428.62056261926045,3.783334584177196e-06,0.0006349450380231742,15.0
349,4.309554332752349e-06,428.5058269297232,3.7937574397831775e-06,0.0006368933885474046,14.0
350,4.301648942422104e-06,426.96711567053933,3.789661013247406e-06,0.000638519193265453,15.0
351,4.2939682381619706e-06,425.5036260242493,3.78555275887303e-06,0.00064002918659063,15.0
352,4.300906808250198e-06,425.39665976196983,3.7946623578945434e-06,0.0006417374745238717,15.0
353,4.308765736175132e-06,425.270527607416,3.8049991149376354e-06,0.0006436847612192601,14.0
354,4.300806548514396e-06,423.7326261735234,3.800786840349188e-06,0.0006453094527833368,15.0
355,4.293195903888376e-06,422.2812093343029,3.7966789375406062e-06,0.0006468200319579323,15.0
356,4.300193641864702e-06,422.1739262131966,3.805816307696301e-06,0.0006485301688232515,15.0
357,4.3079916273194e-06,422.0363516766561,3.816065834583554e-06,0.0006504763609456811,14.0
358,4.299977965866746e-06,420.49928642699456,3.811737891902496e-06,0.0006520999193577357,15.0
359,4.292439163925728e-06,419.06000907665606,3.8076332848217962e-06,0.0006536111035239841,15.0
360,4.299496953089279e-06,418.9523891938204,3.816799954319443e-06,0.0006553231296594164,15.0
361,4.307232390786626e-06,418.8033209858204,3.826961003416055e-06,0.0006572681936396544,14.0
362,4.299162663453282e-06,417.26702195576115,3.822516762900332e-06,0.0006588906184920545,15.0
363,4.291698487300395e-06,415.84005295902045,3.818419242768008e-06,0.0006604024072638854,15.0
364,4.298817220480344e-06,415.7320742893694,3.827616737638998e-06,0.0006621163654038605,15.0
365,4.30648841233557e-06,415.5714571197364,3.837687954371477e-06,0.0006640602650932243,14.0
366,4.298361616481299e-06,414.0359205179774,3.83312726727196e-06,0.0006656815435776796,15.0
367,4.29097433394714e-06,412.62136671998326,3.829040175751513e-06,0.0006671939500372132,15.0
368,4.298154927374187e-06,412.51300832027806,3.838270026144126e-06,0.0006689098815015036,15.0
369,4.305760078487984e-06,412.34078093557713,3.848249952265299e-06,0.0006708525819644252,14.0
370,4.297575511835641e-06,410.8060375551153,3.843572905268277e-06,0.0006724726935985735,15.0
371,4.290267155457674e-06,409.4039751079183,3.839499371050631e-06,0.000673985737682942,15.0
372,4.297510540057537e-06,409.295214054234,3.8487631114976336e-06,0.0006757036868444534,15.0
373,4.3050477553746765e-06,409.11131052503396,3.858650177087985e-06,0.000677645151697298,14.0
374,4.296804715312722e-06,407.57739361010334,3.853856834208337e-06,0.0006792640741930496,15.0
375,4.289577379252717e-06,406.18789897052517,3.849800031301019e-06,0.0006807777780641807,15.0
376,4.2968844860078505e-06,406.07870917118447,3.859099186473619e-06,0.0006824977918755502,15.0
377,4.304351781579439e-06,405.88306011369633,3.868891719080395e-06,0.0006844379835328906,14.0
378,4.296049553979201e-06,404.35000373961674,3.863982114529617e-06,0.0006860556940388413,15.0
379,4.28890449807976e-06,402.9730636350605,3.859944470903004e-06,0.0006875700942576649,15.0
380,4.296277194617712e-06,402.8635096158733,3.869281383042555e-06,0.0006892922097940453,15.0
381,4.303672462956093e-06,402.6560400794042,3.87897757639861e-06,0.0006912310875924372,14.0
382,4.295310336901235e-06,401.1238809027757,3.873951727341306e-06,0.0006928475619439567,15.0
383,4.288246675281945e-06,399.7592628092835,3.869933758071458e-06,0.0006943627302952361,15.0
384,4.295689076974954e-06,399.64963056985226,3.87931275095523e-06,0.0006960869502789229,15.0
385,4.303010114519244e-06,399.43026252161684,3.888910689296213e-06,0.0006980244714534357,14.0
386,4.294586062121481e-06,397.8989099760686,3.8837674229502886e-06,0.0006996397002317435,15.0
387,4.287607367405396e-06,396.5468234752863,3.879773568011549e-06,0.0007011556491424905,15.0
388,4.295120527026803e-06,396.4370845865718,3.8891962646580565e-06,0.0007028820239524624,15.0
389,4.302365010155317e-06,396.2057344972505,3.898693902238345e-06,0.0007048181446405971,14.0
390,4.293873141866765e-06,394.6747267476069,3.8934285727011524e-06,0.0007064321632541427,15.0
391,4.286983408358967e-06,393.33541332304895,3.889463649968013e-06,0.000707948904063386,15.0
392,4.294571916463928e-06,393.22588052181976,3.898934821473525e-06,0.000709677443696727,15.0
393,4.301737395606972e-06,392.98245979623755,3.908329975159344e-06,0.0007116121176011318,14.0
394,4.293176837134127e-06,391.4518330285782,3.9029423674016905e-06,0.0007132249019779873,15.0
395,4.286375375221972e-06,390.1250715161372,3.8990070082957935e-06,0.0007147425033032543,15.0
396,4.294043596605411e-06,390.0160244797826,3.908531242746121e-06,0.0007164732230542288,15.0
397,4.301127475738842e-06,389.76043765977624,3.917821573876832e-06,0.0007184064021258837,14.0
398,4.292497328318036e-06,388.2302286818413,3.912311431307783e-06,0.0007200179264132643,15.0
399,4.285786738208145e-06,386.91611355653583,3.908409190171378e-06,0.000721536420056705,15.0
400,4.2935338154428e-06,386.80731795138524,3.9179864060547374e-06,0.0007232694066878135,15.0
401,4.300535431666002e-06,386.5396641295658,3.927171287427219e-06,0.0007252010119939792,14.0
402,4.291834745951199e-06,385.009906995339,3.921538292356425e-06,0.000726811250914003,15.0
403,4.285217770433216e-06,383.7085395075795,3.917672845881142e-06,0.000728330669121712,15.0
404,4.2930412444878015e-06,383.59960750916775,3.927301496758142e-06,0.0007300660361346922,15.0
405,4.299961393788973e-06,383.3201290113324,3.936381606629937e-06,0.000731995964423649,14.0
406,4.291189176165745e-06,381.7908571619448,3.930625382264513e-06,0.0007336048901842244,15.0
407,4.284668718140215e-06,380.50234535779464,3.9268005494204075e-06,0.0007351252680351825,15.0
408,4.292569769818487e-06,380.39323911758765,3.936482342304549e-06,0.0007368630816569493,15.0
409,4.299405468031886e-06,380.10182169087807,3.945454939033719e-06,0.0007387912728487068,14.0
410,4.290560707629807e-06,378.5730697944861,3.93957507542907e-06,0.0007403988565870471,15.0
411,4.284139801313941e-06,377.2975256329815,3.935794792514881e-06,0.0007419202317006175,15.0
412,4.292119632172906e-06,377.18820534745333,3.945531445393585e-06,0.0007436605607241303,15.0
413,4.298867704346165e-06,376.8847259015209,3.954393588236639e-06,0.0007455869523320248,14.0
414,4.289949372531155e-06,375.3565298274318,3.948389642918548e-06,0.0007471931641656602,15.0
415,4.28363120034325e-06,374.0940702834185,3.944657979791681e-06,0.0007487155766498421,15.0
416,4.291691033058468e-06,373.9844939818266,3.9544512226333726e-06,0.0007504584928517275,15.0
417,4.2983481007203045e-06,373.66882032058163,3.963199758128019e-06,0.0007523830193396553,14.0
418,4.289355144292935e-06,372.141216245389,3.957071251308865e-06,0.0007539878291154095,15.0
419,4.283143048427202e-06,370.8919639505206,3.953392422503754e-06,0.0007555113213803206,15.0
420,4.291284129830435e-06,370.7820876211479,3.9632440004495635e-06,0.0007572568996792897,15.0
421,4.297846598618589e-06,370.4540783069848,3.971875549597191e-06,0.0007591794917291867,14.0
422,4.288777948846594e-06,368.9271042516494,3.9656219703361345e-06,0.0007607828675230914,15.0
423,4.282675459782209e-06,367.691189309691,3.962000363375969e-06,0.0007623074846128258,15.0
424,4.2908990418407896e-06,367.5809645213038,3.971912021212835e-06,0.0007640558044902112,15.0
425,4.297358871336087e-06,367.2400861611045,3.9804191020623705e-06,0.0007659764352679942,14.0
426,4.288217663596618e-06,365.7141652715429,3.974043765119999e-06,0.0007675782953973024,15.0
427,4.282228486254053e-06,364.49172280032576,3.970483931631498e-06,0.000769104086517949,15.0
428,4.290535837898044e-06,364.38109709524286,3.980457432501568e-06,0.000770855233323231,15.0
429,4.296887630512256e-06,364.0270756883133,3.988834931080169e-06,0.0007727738394060192,14.0
430,4.287674091819923e-06,362.5023623934193,3.9823385018775225e-06,0.0007743741340554346,15.0
431,4.281802159753613e-06,361.2935377611331,3.978845202963019e-06,0.0007759011500271162,15.0
432,4.290194550116136e-06,361.18245387322656,3.988882300455204e-06,0.0007776552134186817,15.0
433,4.2964338261608615e-06,360.8151126540089,3.997125908019776e-06,0.0007795717134860616,14.0
434,4.287146963850216e-06,359.2916527522751,3.990507924810562e-06,0.0007811704056064776,15.0
435,4.281396443450001e-06,358.09660031739793,3.9870861411880565e-06,0.0007826987008478908,15.0
436,4.289868936550989e-06,357.98443906084253,3.997182872877024e-06,0.0007844558589289466,15.0
437,4.295997101805828e-06,357.6041410909406,4.005293668817955e-06,0.0007863700889024394,14.0
438,4.286635852718813e-06,356.0819774983218,3.9985535892212e-06,0.0007879671398105238,15.0
439,4.281011261793427e-06,354.9008696609274,3.995208632428965e-06,0.0007894967725306375,15.0
440,4.289562184845658e-06,354.78731012371503,4.005364000493763e-06,0.000791257166110574,15.0
441,4.29557702518324e-06,354.3940995650102,4.013339726848447e-06,0.0007931689972385663,14.0
442,4.286140510412343e-06,352.87329136534953,4.006477172955903e-06,0.0007947643710848179,15.0
443,4.280646482645534e-06,351.7062966428888,4.0032144714343624e-06,0.0007962954064699878,15.0
444,4.289276928339401e-06,351.59126539071383,4.013430003479383e-06,0.0007980591395525349,15.0
445,4.295173079669125e-06,351.1849213149208,4.021265466111993e-06,0.0007999684687689147,14.0
446,4.285660012303998e-06,349.66546602208564,4.014279745279151e-06,0.0008015621944051442,15.0
447,4.280301869671046e-06,348.5128041051525,4.011105358143903e-06,0.0008030946860105544,15.0
448,4.289012941367338e-06,348.39624661390593,4.021382525090902e-06,0.0008048618186270622,15.0
449,4.294784674604335e-06,347.97653440149327,4.029072151098078e-06,0.000806768534390239,14.0
450,4.285194072714409e-06,346.45849086900245,4.021962751567424e-06,0.000808360568021338,15.0
451,4.279976063222324e-06,345.320263830571,4.018881776712072e-06,0.0008098946099845305,15.0
452,4.28876995552463e-06,345.20219012641167,4.029223126310939e-06,0.0008116652472817128,15.0
453,4.29441109283956e-06,344.76885535945485,4.036760884694166e-06,0.0008135692305145908,14.0
454,4.2847419810161135e-06,343.252285573761,4.0295272898115934e-06,0.0008151595272605039,15.0
455,4.279666827072492e-06,342.1284452114657,4.026543421862353e-06,0.0008166952537826474,15.0
456,4.2885476133650885e-06,342.00902255476143,4.036953242678438e-06,0.000818469475377071,15.0
457,4.294051493652983e-06,341.5617904448618,4.04433260914762e-06,0.0008203705976103273,14.0
458,4.284302946442591e-06,340.0467635676546,4.036974335583257e-06,0.0008219591101644068,15.0
459,4.279376734008872e-06,338.93754383262603,4.034094385601024e-06,0.0008234966084475414,15.0
460,4.288345495177243e-06,338.8166637819683,4.044574209272326e-06,0.0008252745572714891,15.0
461,4.293704901313364e-06,338.3552347046404,4.0517880942306e-06,0.0008271726809649409,14.0
462,4.28387606744673e-06,336.8418293146245,4.044304715050266e-06,0.0008287593585145398,15.0
463,4.279105329926907e-06,335.7474820684048,4.041535930807922e-06,0.000830298723291907,15.0
464,4.288163061744634e-06,335.6250206784548,4.052087209752804e-06,0.0008320805558520032,15.0
465,4.29337022790075e-06,335.1490747473858,4.059127958313748e-06,0.00083397552929465,14.0
466,4.283460314519266e-06,333.63737628895285,4.051519092245326e-06,0.000835560319856256,15.0
467,4.278852086003323e-06,332.55817386061125,4.048869209703595e-06,0.0008371016539033267,15.0
468,4.2879997168438215e-06,332.43399307054557,4.059493329977988e-06,0.000838887540724093,15.0
469,4.2930462032731565e-06,331.943180627914,4.066352602509922e-06,0.0008407792011169182,14.0
470,4.283054508409955e-06,330.4332841122972,4.058617943636426e-06,0.0008423620507176928,15.0
471,4.278619062957989e-06,329.36970581724523,4.056097837552414e-06,0.0008439054668616474,14.0
472,4.287854799932944e-06,329.2434731923582,4.066793554232709e-06,0.0008456955882625707,15.0
473,4.292731396505487e-06,328.73741135155376,4.0734622336067015e-06,0.0008475837574482752,14.0
474,4.28265396346218e-06,327.22914027779484,4.0655984201174575e-06,0.0008491646639335097,15.0
475,4.278400278160389e-06,326.1816086202267,4.063217624005374e-06,0.0008507102314550905,14.0
476,4.287727540716312e-06,326.0533416911765,4.073988728380009e-06,0.000852504782844195,15.0
477,4.292424193448151e-06,325.5316110547994,4.08045684191042e-06,0.0008543892673021677,14.0
478,4.282260228065924e-06,324.02506049784296,4.072463452422568e-06,0.0008559681778168154,15.0
479,4.278197597574808e-06,322.993950870226,4.070231922005272e-06,0.0008575160263568776,14.0
480,4.287617063676202e-06,322.8634663404904,4.081079560399125e-06,0.0008593152208584292,15.0
481,4.292122771215633e-06,322.32560706278764,4.087336175910511e-06,0.0008611958087719955,14.0
482,4.281871940186074e-06,320.820911230963,4.079213215214029e-06,0.0008627726639688712,15.0
483,4.278010186150585e-06,319.8066087904891,4.077141440458938e-06,0.000864322941665982,14.0
484,4.2875223866782605e-06,319.67370167000433,4.088066620528208e-06,0.0008661270116735241,15.0
485,4.2918249844059415e-06,319.1192005964965,4.0940996353478865e-06,0.0008680034716002262,14.0
486,4.281487300982889e-06,317.6165220363888,4.085847428832092e-06,0.0008695782080691006,15.0
487,4.277837195585854e-06,316.6194533116285,4.083946838871649e-06,0.0008711310776711731,14.0
488,4.287442415872195e-06,316.483887401347,4.094950338301164e-06,0.0008729402804869112,15.0
489,4.291516105961663e-06,315.9112012176147,4.100734642279616e-06,0.0008748124952651587,14.0
490,4.281104337046383e-06,314.41170988152334,4.092365579407738e-06,0.000876384902002591,15.0
491,4.277677687842094e-06,313.43234421604654,4.090648629798024e-06,0.0008779405452457615,14.0
492,4.287373899441214e-06,313.29367964736963,4.101729077799408e-06,0.0008797551699498219,16.0
493,4.291205598136301e-06,312.70234598764586,4.107251467439832e-06,0.000881622855760539,14.0
494,4.280720871876072e-06,311.2062692490853,4.098766975181608e-06,0.0008831928615504327,15.0
495,4.277530635241576e-06,310.24512370480505,4.097247259714447e-06,0.0008847514792833316,14.0
496,4.287319623687583e-06,310.10322565609016,4.108406845532668e-06,0.0008865718396696427,16.0
497,4.290890375823181e-06,309.4923587876237,4.113648493172424e-06,0.0008884346932799939,14.0
498,4.280334485751239e-06,307.9999721876297,4.105050629833153e-06,0.0008900022210199083,15.0
499,4.277395028008535e-06,307.05762346196576,4.103743145522253e-06,0.0008915640406534648,14.0
500,4.287276067053514e-06,306.9121387834225,4.114981695193264e-06,0.0008933904851458405,16.0
501,4.290565642716134e-06,306.2808242434819,4.119922434790358e-06,0.0008952481983373176,14.0
502,4.279942585849059e-06,304.7925739238327,4.111215352259104e-06,0.0008968131332653807,15.0
503,4.2772698186766905e-06,303.8696617066709,4.110136635887847e-06,0.0008983784129924326,14.0
504,4.287240921286132e-06,303.72011001609644,4.121452819336121e-06,0.000900211373628502,16.0
505,4.290227699537053e-06,303.0674207391055,4.126070991297638e-06,0.000902063550919318,14.0
506,4.279542297232243e-06,301.58380088940277,4.117259650746538e-06,0.0009036257795907233,15.0
507,4.277154000342675e-06,300.68104344495623,4.116428101217086e-06,0.0009051948140642716,14.0
508,4.287212642634586e-06,300.5268933132392,4.127820065550746e-06,0.000907034759406005,16.0
509,4.289873530576426e-06,299.8518798215244,4.1320924687405406e-06,0.0009088809346967463,14.0
510,4.279130482116326e-06,298.373350256484,4.123181754548704e-06,0.0009104403751167256,15.0
511,4.277046618232463e-06,297.4915596342462,4.122617942777379e-06,0.0009120134973603028,14.0
512,4.2871897648535855e-06,297.3322318843324,4.134083332387562e-06,0.000913860932893556,16.0
513,4.289498178681099e-06,296.63376984466106,4.1379832959472624e-06,0.000915700606102215,14.0
514,4.27870379284051e-06,295.1608914591857,4.128979659129375e-06,0.000917257174644679,15.0
515,4.276946883693191e-06,294.30098803007314,4.128706712094667e-06,0.0009188347663402976,14.0
516,4.287170238291768e-06,294.13578969958735,4.140241971016984e-06,0.000920690268766553,16.0
517,4.289095020344747e-06,293.4125294232431,4.143738265373697e-06,0.0009225228772778437,14.0
518,4.278258643446389e-06,291.9460605086708,4.13465110771254e-06,0.0009240764814863027,15.0
519,4.276854182828588e-06,291.1090872313213,4.1346951238878555e-06,0.000925658986255661,14.0
520,4.2871517610728415e-06,290.9371781907718,4.146295094283594e-06,0.0009275232206089196,16.0
521,4.288645486808147e-06,290.1867086567966,4.149340653702173e-06,0.000929348265662132,14.0
522,4.277791204069832e-06,288.7284542342547,4.140193569411052e-06,0.0009308986598873094,15.0
523,4.276768224332888e-06,287.91559768893427,4.140584196339002e-06,0.0009324866007327818,14.0
524,4.28713180069954e-06,287.73594744280973,4.1522416058205054e-06,0.0009343603439017534,16.0
525,4.288154221109447e-06,286.9565642463109,4.154795987044915e-06,0.0009361770671772428,14.0
526,4.277296330102215e-06,285.5075317874043,4.145603311919947e-06,0.0009377241937983988,15.0
527,4.276689215463137e-06,284.7202325588518,4.146375512710735e-06,0.0009393181731174686,14.0
528,4.287107568131416e-06,284.53157044716136,4.158080196796776e-06,0.0009412023268242632,16.0
529,4.287612245647213e-06,283.7212628218288,4.160096807933931e-06,0.0009430099391133807,14.0
530,4.276760667536872e-06,282.2820676120279,4.150868773457458e-06,0.000944553892833938,15.0
531,4.276618345462442e-06,281.52266400792587,4.152071701710705e-06,0.0009461544787580568,14.0
532,4.287075895851263e-06,281.32338300305844,4.1638093072135665e-06,0.0009480501032206341,16.0
533,4.287008589893434e-06,280.47983831705596,4.165233647347534e-06,0.0009498475848094298,14.0
534,4.276189502419067e-06,279.05218792441997,4.155996238335221e-06,0.0009513883489321797,15.0
535,4.276557811959026e-06,278.3225670870436,4.157676386387959e-06,0.0009529964054217992,14.0
536,4.287032925925125e-06,278.11059544773605,4.1694267476971725e-06,0.0009549047853418704,16.0
537,4.286330068022399e-06,277.23114893376226,4.170194844275618e-06,0.0009566909004869801,15.0
538,4.275578560719216e-06,275.81721510022027,4.160982900652115e-06,0.0009582285047147432,15.0
539,4.276511407136691e-06,275.11958180516615,4.1631948787331854e-06,0.0009598451052171484,14.0
540,4.286973801105366e-06,274.8921996312108,4.174929509646829e-06,0.0009617678242526913,16.0
541,4.28555990122314e-06,273.9736335034896,4.1749655037551745e-06,0.0009635410694730539,15.0
542,4.274924079819064e-06,272.57635530530524,4.165826606982042e-06,0.0009650756308241646,15.0
543,4.276485544115277e-06,271.9133119819215,4.168635274194218e-06,0.0009667021219443004,14.0
544,4.286891977113434e-06,271.66685221416077,4.1803131897917606e-06,0.0009686412044046447,16.0
545,4.2846773543649006e-06,270.705358358913,4.179527767290339e-06,0.0009703998073337036,15.0
546,4.274219726124693e-06,269.3283484077504,4.170523900326296e-06,0.0009719316535821288,15.0
547,4.276480638721901e-06,268.702564971639,4.174001171695395e-06,0.0009735698354685002,14.0
548,4.286775714284439e-06,268.4325762657871,4.185568640807365e-06,0.0009755275149586183,15.0
549,4.28364042812403e-06,267.4227351434411,4.183842229244324e-06,0.0009772695811292155,15.0
550,4.2734382506051695e-06,266.07018914898646,4.17505024105317e-06,0.000978799462067001,15.0
551,4.276506409974714e-06,265.48632906744416,4.1793045799720005e-06,0.000980451449636476,14.0
552,4.2866217645094864e-06,265.18741391829053,4.190695693203166e-06,0.0009824305093857617,16.0
553,4.282399445881005e-06,264.12141102567074,4.187862412290295e-06,0.0009841537275192772,15.0
554,4.272603190184904e-06,262.8019096414476,4.179430964386494e-06,0.0009856822872716818,15.0
555,4.276594484591202e-06,262.2645511333229,4.18457952356316e-06,0.000987350889273266,15.0
556,4.286402695011261e-06,261.9276591427707,4.19567061143681e-06,0.0009893545893136868,16.0
557,4.2809549939086434e-06,260.7999869432629,4.191591254981116e-06,0.0009910561254974676,15.0
558,4.271749894163501e-06,259.5234902084478,4.1837040709894116e-06,0.0009925848517177397,15.0
559,4.276764430516758e-06,259.0353694970488,4.1898495399791704e-06,0.0009942742397476064,15.0
560,4.286000402955803e-06,258.6605449191545,4.200354905235708e-06,0.0009962690727416093,14.0
561,4.279481276241452e-06,257.4814517172421,4.195179808699752e-06,0.0009979508368765557,15.0
562,4.270929202891943e-06,256.249865287467,4.187900690158013e-06,0.0009994816956751154,15.0
563,4.276810781462197e-06,255.79995841429198,4.194891856613751e-06,0.0010011921196071204,15.0
564,4.28539763442842e-06,255.38669217388238,4.204730042779467e-06,0.0010031712296002032,14.0
565,4.27799751853817e-06,254.1679516728716,4.198646347372194e-06,0.0010048356295162884,15.0
566,4.2701138105543804e-06,252.9805112858303,4.191993186887932e-06,0.0010063700904888522,15.0
567,4.276727318034519e-06,252.560131015035,4.199697929587303e-06,0.0010081002149332776,15.0
568,4.284636853722566e-06,252.107500841557,4.208840628831722e-06,0.0010100640561158296,14.0
569,4.276482949876686e-06,250.85693178412728,4.20197354908937e-06,0.0010117131472461216,15.0
570,4.269275574283168e-06,249.7125584649038,4.195956699106536e-06,0.0010132523505995406,15.0
571,4.276517796072842e-06,249.31508867965132,4.204273903934989e-06,0.0010150010424645373,15.0
572,4.283718020430084e-06,248.82205813729647,4.212688826991993e-06,0.0010169499763057702,14.0
573,4.274922884455983e-06,247.54658677929316,4.2051491973955324e-06,0.0010185852991910615,15.0
574,4.268397857635953e-06,246.44416888320112,4.1997768482601085e-06,0.0010201301716437324,15.0
575,4.276179921118598e-06,246.0637376316637,4.2086196630720974e-06,0.001021896966634652,15.0
576,4.28261927204302e-06,245.52820465667645,4.216255097929561e-06,0.001023831387303422,14.0
577,4.27328278338836e-06,244.233929138878,4.208141378273077e-06,0.0010254541611596957,15.0
578,4.267462566410119e-06,243.1734375074505,4.203437649466504e-06,0.0010270052902936965,15.0
579,4.275710299296475e-06,242.8050709184348,4.2127335796338384e-06,0.001028790013124638,15.0
580,4.2813365585017245e-06,242.2250997237805,4.219536904178293e-06,0.0010307101217591683,14.0
581,4.271553453019034e-06,240.9177962309868,4.2109425408946255e-06,0.0010323211502367212,15.0
582,4.266454736151063e-06,239.8987513295933,4.2069259183245565e-06,0.0010338792752387085,15.0
583,4.27510378883903e-06,239.53805618331486,4.216612070415771e-06,0.0010356820373022373,15.0
584,4.279883609696388e-06,238.91313032510047,4.222548885573467e-06,0.0010375875022948914,14.0
585,4.269716453632769e-06,237.59645072258397,4.213535964302868e-06,0.001039187831751351,15.0
586,4.265361165673649e-06,236.61860137607292,4.210230089058709e-06,0.0010407537027731758,15.0
587,4.274351165927249e-06,236.26144701030105,4.2202473735190165e-06,0.0010425748221373438,16.0
588,4.2782463729527774e-06,235.5909989157724,4.225278222616006e-06,0.001044465049404051,14.0
589,4.267746260370487e-06,234.26774059266413,4.215897739085904e-06,0.0010460559002637613,15.0
590,4.264170521388583e-06,233.3315879368925,4.213340227259645e-06,0.0010476302803100977,15.0
591,4.273449102642477e-06,232.97437181104036,4.223637304055437e-06,0.0010494701623691778,16.0
592,4.2764032566385445e-06,232.25699644656746,4.227704488455322e-06,0.0010513443334639898,14.0
593,4.265634030592486e-06,230.9308165166272,4.218019816750422e-06,0.001052926316620288,15.0
594,4.262867692325963e-06,230.03621557302915,4.2162423301496694e-06,0.0010545104023127084,15.0
595,4.2723842617739335e-06,229.6752788441025,4.2267698001647e-06,0.0010563700226992193,16.0
596,4.274321544433744e-06,228.90875187338852,4.229796153983694e-06,0.0010582271551084503,14.0
597,4.263358836962364e-06,227.58386654278945,4.2198824199567854e-06,0.0010598007237753084,15.0
598,4.261431593151957e-06,226.730354909536,4.2189166861084746e-06,0.001061396209751948,14.0
599,4.271143544848834e-06,226.36251304434865,4.22963306710207e-06,0.0010632766791526483,16.0
600,4.271972954423147e-06,225.54422024195125,4.231525853280097e-06,0.0010651153400147316,15.0
601,4.260865085046305e-06,224.22293935182256,4.221431602183211e-06,0.0010666815112693993,15.0
602,4.259871659117363e-06,223.41365844765238,4.221373530272274e-06,0.0010682895599608165,14.0
603,4.2697102338189954e-06,223.03397581808537,4.232212389806423e-06,0.0010701929738482327,16.0
604,4.269288032062345e-06,222.1587828984072,4.232825653139169e-06,0.001072011559131225,15.0
605,4.258171672693078e-06,220.8482893508659,4.222686737460397e-06,0.0010735706366461453,15.0
606,4.258190677001392e-06,220.08486256491622,4.223616881930603e-06,0.0010751933743665433,14.0
607,4.2680572463720855e-06,219.68667030407786,4.234481588441173e-06,0.0010771225647337025,16.0
608,4.266257749557563e-06,218.75105084838032,4.233688297790216e-06,0.0010789187738085354,15.0
609,4.255263294211739e-06,217.45752810133718,4.223635034280441e-06,0.001080471770969948,15.0
610,4.256356030212599e-06,216.7399584356872,4.225617362425213e-06,0.001082112496236694,14.0
611,4.2661526382259455e-06,216.31668545989146,4.2364108660560245e-06,0.0010840706653579522,16.0
612,4.262817666886132e-06,215.31608029951036,4.234051880747911e-06,0.0010858414750791838,15.0
613,4.252130510665386e-06,214.0479729921104,4.224269709529028e-06,0.0010873898550945158,15.0
614,4.25439704815322e-06,213.37761213117395,4.227407213757518e-06,0.0010890528146757464,14.0
615,4.263909224194452e-06,212.916183404788,4.237916326404284e-06,0.0010910449800482789,16.0
616,4.258854181629599e-06,211.84556895954492,4.233804444367556e-06,0.0010927864160018837,15.0
617,4.24877697905653e-06,210.61648855015423,4.224596047549337e-06,0.0010943321300694532,15.0
618,4.252353118625296e-06,209.99537636365065,4.22902818401661e-06,0.001096023317936157,15.0
619,4.2612330345281565e-06,209.48504600193854,4.23889810899406e-06,0.001098036605078964,14.0
620,4.254432739335777e-06,208.34669455639502,4.233005394717286e-06,0.0010997467570026502,15.0
621,4.24527994160594e-06,207.16937181069613,4.224686633480988e-06,0.0011012933781582653,15.0
622,4.250180415980276e-06,206.59396111538962,4.230431556464716e-06,0.001103017462672708,15.0
623,4.257929471723382e-06,206.03171224814145,4.239141973066792e-06,0.0011050088186063554,14.0
624,4.249797744853917e-06,204.84657218829403,4.231880616919577e-06,0.001106691203851047,15.0
625,4.2416653773907935e-06,203.72231395485383,4.224550704004112e-06,0.0011082426931746945,15.0
626,4.247619904676479e-06,203.1781143775544,4.231339807861987e-06,0.0011099984391984804,15.0
627,4.254099935359483e-06,202.55909188211243,4.238751935616276e-06,0.0011119676702909711,14.0
628,4.244887894133968e-06,201.3394646301528,4.230372631598319e-06,0.001113625733231193,15.0
629,4.237804371956405e-06,200.26621763373623,4.224063229246999e-06,0.0011151858886604942,15.0
630,4.24463940689587e-06,199.7439135303145,4.23172371559225e-06,0.001116972062237363,15.0
631,4.249751555104835e-06,199.06568542452789,4.237737609162572e-06,0.0011189184124386136,14.0
632,4.239619053985842e-06,197.8189909316545,4.228400422769247e-06,0.0011205556823938776,15.0
633,4.2336736358767545e-06,196.79826715807408,4.2232029818919555e-06,0.0011221265421215154,15.0
634,4.241219094980262e-06,196.28856806844607,4.2315655229274e-06,0.0011239430539348064,15.0
635,4.2448322386485865e-06,195.54748572923882,4.2360483758181775e-06,0.0011258656820205327,14.0
636,4.233964171949131e-06,194.2824043550679,4.225938235646626e-06,0.001127484676002399,15.0
637,4.22924028556738e-06,193.315171845285,4.221938465185105e-06,0.0011290684805965621,15.0
638,4.237314141281781e-06,192.80789600426357,4.2308219783026806e-06,0.0011309166409317316,16.0
639,4.239264625918928e-06,191.99936809467974,4.2336080059176905e-06,0.0011328142763272267,14.0
640,4.227898186574215e-06,190.72688030305943,4.2229621684852135e-06,0.001134416741913678,15.0
641,4.224410044361361e-06,189.8100849636477,4.220177127628334e-06,0.0011360171567923233,15.0
642,4.232900697369302e-06,189.2988096109955,4.2294703580141515e-06,0.001137897982683128,16.0
643,4.232998732092299e-06,188.41764205888944,4.230367177274013e-06,0.0011397689552335717,15.0
644,4.221370472650958e-06,187.14816231405072,4.219422685985622e-06,0.0011413565386181517,15.0
645,4.219188440086165e-06,186.28117168295043,4.217925395396626e-06,0.001142977230905664,15.0
646,4.227911779843474e-06,185.75563212986728,4.227444969624681e-06,0.001144893570533362,16.0
647,4.225987289969608e-06,184.79871878262207,4.226279085550161e-06,0.0011467344673816188,15.0
648,4.214335759469281e-06,183.54189715563362,4.215275497682985e-06,0.0011483095634466736,15.0
649,4.21357009094795e-06,182.72513795852544,4.215179174314125e-06,0.0011499552128563482,14.0
650,4.222165354808784e-06,182.16617688477652,4.2245655126594495e-06,0.0011519134040736323,16.0
651,4.218113859708152e-06,181.1347199380798,4.221228759485955e-06,0.0011537186397931386,15.0
652,4.206731392461853e-06,179.90134990774462,4.210460198236143e-06,0.0011552848359893092,15.0
653,4.207533972082346e-06,179.13608757691097,4.211920193347569e-06,0.0011569614796109477,14.0
654,4.215489900474477e-06,178.51751238121756,4.220662384762473e-06,0.0011589709573881332,16.0
655,4.20921352350771e-06,177.41411571258683,4.215052752652471e-06,0.001160733127993668,15.0
656,4.1985328967113285e-06,176.2192848738557,4.204954960199825e-06,0.001162295918704634,15.0
657,4.201090468460805e-06,175.50657771727623,4.208162411917425e-06,0.0011640122107617727,15.0
658,4.207808785867858e-06,174.82181793002175,4.215644271254652e-06,0.001166035883815206,14.0
659,4.199348124837906e-06,173.65096568403513,4.2078012504509195e-06,0.0011677564169310347,15.0
660,4.189894767374701e-06,172.51199506406167,4.1989040358861515e-06,0.0011693224684023807,15.0
661,4.194041236076414e-06,171.83932369489486,4.203695081462434e-06,0.0011710841142410656,15.0
662,4.198876979478829e-06,171.08373359587964,4.209252620168182e-06,0.001173080145756119,14.0
663,4.1888170158445656e-06,169.87038230604878,4.199763140034965e-06,0.0011747636015738334,15.0
664,4.180694636492339e-06,168.78525293114598,4.192174657640609e-06,0.001176341645093801,15.0
665,4.186095745586862e-06,168.13713768008773,4.198213979980996e-06,0.0011781470757240842,15.0
666,4.188740755482016e-06,167.3021661824609,4.201535760223891e-06,0.001180113332416286,14.0
667,4.177492642212727e-06,166.06276661200235,4.190813106155416e-06,0.0011817647104042277,15.0
668,4.170836668251026e-06,165.03159532692226,4.184672228542155e-06,0.0011833609312125804,15.0
669,4.17711231338208e-06,164.38990973026085,4.191578818510409e-06,0.0011852118893027931,16.0
670,4.17735346695368e-06,163.4723010456204,4.192447942790515e-06,0.0011871446370288275,15.0
671,4.165210143240098e-06,162.21718608249336,4.180787343398382e-06,0.0011887699384661905,15.0
672,4.160215310715464e-06,161.24254778296205,4.176292030361518e-06,0.0011903895075268721,15.0
673,4.166820748412868e-06,160.58179651334697,4.183519551905014e-06,0.0011922915801671383,16.0
674,4.1645743040782174e-06,159.58537240000652,4.18184823277264e-06,0.00119418371810089,15.0
675,4.151930694599953e-06,158.3284710673407,4.169647347998819e-06,0.0011957881790216984,15.0
676,4.148734716868099e-06,157.40935429569703,4.1669386278136415e-06,0.0011974380378251893,15.0
677,4.1550708350172655e-06,156.701943058373,4.173885687120187e-06,0.0011993994708988205,16.0
678,4.1500880664648525e-06,155.62457056097156,4.169420464176808e-06,0.0012012440014111372,15.0
679,4.137522852113852e-06,154.38551555592974,4.1572621663502585e-06,0.001202833234021159,15.0
680,4.136286353210921e-06,153.52014822276294,4.156504439268063e-06,0.0012045227715446185,15.0
681,4.141558086952875e-06,152.73004989297462,4.1623725375590764e-06,0.0012065570627590905,17.0
682,4.133687446346222e-06,151.57552070137868,4.15495737007917e-06,0.001208343512759209,15.0
683,4.121845466308493e-06,150.37261498029926,4.1434923799347235e-06,0.0012099278499034206,15.0
684,4.1228074440839325e-06,149.55989220824083,4.144929433156716e-06,0.0012116698925253252,15.0
685,4.125984550649252e-06,148.68052863267357,4.14866205901221e-06,0.0012137160651451886,14.0
686,4.11554445566237e-06,147.46366077427763,4.138616773556631e-06,0.0012154470810133516,15.0
687,4.105139992636218e-06,146.31465308736696,4.128567062892086e-06,0.0012170396790015766,15.0
688,4.107772354897759e-06,145.52675129196413,4.131669562207522e-06,0.0012188443483589788,15.0
689,4.108316003634989e-06,144.5666713424292,4.13270990758623e-06,0.0012208518923447669,14.0
690,4.0959048038445365e-06,143.3074772196137,4.1206380797978175e-06,0.001222537947351374,15.0
691,4.087265162543275e-06,142.21491742816826,4.112336326189063e-06,0.0012241514596287929,15.0
692,4.090617827153608e-06,141.41231837554935,4.116148035357729e-06,0.0012260251960750268,16.0
693,4.088153835003232e-06,140.3668231643698,4.1141165045386925e-06,0.0012279857487807748,15.0
694,4.074428082163765e-06,139.08668827231796,4.1006801439330195e-06,0.0012296354628820974,15.0
695,4.067869660828426e-06,138.05235282026098,4.094447423625517e-06,0.0012312814484863903,15.0
696,4.071010894029682e-06,137.19666175404677,4.098029634617834e-06,0.001233234038746075,16.0
697,4.065206028898609e-06,136.0644998097941,4.0925875374283314e-06,0.001235137014705615,15.0
698,4.050958161799808e-06,134.78758939556712,4.078585720306964e-06,0.001236759234491855,15.0
699,4.046627323518708e-06,133.804971132009,4.074571791086359e-06,0.001238452492619276,15.0
700,4.048495112447251e-06,132.85336468638505,4.076853880277792e-06,0.0012404984172378986,17.0
701,4.039101298720398e-06,131.63907154422824,4.067747955885517e-06,0.001242329234698787,15.0
702,4.025307202346123e-06,130.39023629419265,4.054165707910975e-06,0.0012439391229107713,15.0
703,4.023163567448418e-06,129.44268775416893,4.05233216184018e-06,0.00124570134487533,15.0
704,4.022507296134833e-06,128.38629187463795,4.052038195582389e-06,0.0012477797201766725,14.0
705,4.0097304871684825e-06,127.101758965051,4.039475800605625e-06,0.0012495398559081367,15.0
706,3.997539267868002e-06,125.90530072279441,4.0274739359412975e-06,0.0012511592197224299,16.0
707,3.99661330017754e-06,124.94581060211873,4.026844330684576e-06,0.001253013803818286,15.0
708,3.992576229380459e-06,123.80381305932272,4.023094446738218e-06,0.0012550399840729918,14.0
709,3.977496073576199e-06,122.48200713519064,4.0081653460788845e-06,0.001256741774423298,15.0
710,3.967331408204422e-06,121.33498459361269,3.998173518949453e-06,0.0012583955987509811,16.0
711,3.966290480867968e-06,120.31445699267292,3.9974019776692e-06,0.001260352128530153,16.0
712,3.958312790320546e-06,119.08388902066922,3.989629633075272e-06,0.0012623092567863171,15.0
713,3.941955385967053e-06,117.75131443951273,3.973369664715771e-06,0.0012639689084722357,15.0
714,3.933948824211704e-06,116.6400273156386,3.965521402607272e-06,0.001265682890175721,16.0
715,3.931201057621474e-06,115.49997229409331,3.962999848733589e-06,0.0012677606187103388,17.0
716,3.918683134197178e-06,114.1793262034007,3.950598330942028e-06,0.0012696304179426732,15.0
717,3.902554988393524e-06,112.87017634053421,3.934527931927745e-06,0.0012712705630211153,15.0
718,3.896289503465842e-06,111.75837583188446,3.928402011943915e-06,0.0012730814222335917,15.0
719,3.890213206619087e-06,110.50165990547006,3.922478907907889e-06,0.0012751862524232743,15.0
720,3.87382257384953e-06,109.11928647269082,3.906122142429319e-06,0.0012769663179476168,15.0
721,3.859094915374193e-06,107.843531575192,3.891423749237683e-06,0.0012786292614806252,16.0
722,3.853267979867267e-06,106.67487200916126,3.8857028778519475e-06,0.0012805652971180047,15.0
723,3.842699440106219e-06,105.32563822336897,3.8751942493853945e-06,0.0012825976448402696,14.0
724,3.823789527055936e-06,103.91388355091551,3.856249316861972e-06,0.001284310752314448,15.0
725,3.81088404705707e-06,102.65719154130473,3.843347102485093e-06,0.001286038065864678,16.0
726,3.803056917276389e-06,101.34946747150488,3.83556489869273e-06,0.001288123654941724,17.0
727,3.787183906663781e-06,99.90983331105805,3.819651495274721e-06,0.0012900537054390576,15.0
728,3.767400161345884e-06,98.49786266232297,3.7997784188482263e-06,0.0012917351222688344,15.0
729,3.7559340592301904e-06,97.21829685622684,3.788281318238329e-06,0.0012935758806385405,16.0
730,3.743822337495672e-06,95.76102801018894,3.7761217063193546e-06,0.001295719988163285,14.0
731,3.723030899920836e-06,94.25517207255524,3.7551951133899947e-06,0.001297540170637385,15.0
732,3.703951950938624e-06,92.85015158954192,3.7359834532787576e-06,0.0012992520127037247,16.0
733,3.691946889149795e-06,91.46604730643487,3.7238867708434103e-06,0.0013012533762101317,16.0
734,3.67410874843994e-06,89.91272149263027,3.7058907193468865e-06,0.0013033017744123196,15.0
735,3.650084011841765e-06,88.37257883645516,3.6816520202698514e-06,0.0013050474614585373,15.0
736,3.6319625517213713e-06,86.9395501914865,3.6633487873365073e-06,0.0013068572824470831,16.0
737,3.6154553802581247e-06,85.33110452445027,3.646642027171342e-06,0.0013090566136624866,15.0
738,3.5909404909285115e-06,83.69412234833591,3.62185634908559e-06,0.001310966910613292,16.0
739,3.563463395920283e-06,82.06499920811218,3.5940726186271767e-06,0.0013127383759436071,17.0
740,3.52621560167359e-06,79.95248344441458,3.5563508616308908e-06,0.0013149701708301876,18.0
741,3.470519048072302e-06,77.28349574783563,3.499953298109677e-06,0.0013174467216557173,17.0
742,3.406836290527209e-06,74.59497180717044,3.4355042680032147e-06,0.0013196476347367267,18.0
743,3.33707601494342e-06,71.65841611081785,3.3648609933410057e-06,0.0013220427895068833,19.0
744,3.2520365511951065e-06,68.14062224995232,3.278706340676233e-06,0.0013248612523205517,17.0
745,3.1668280314092305e-06,64.85348339623621,3.1924198555042267e-06,0.0013272996925135993,19.0
746,3.080667882089789e-06,61.58288317135627,3.1051549058359433e-06,0.001329679389858037,19.0
747,2.978663934395346e-06,57.70705067698353,3.0017914162922467e-06,0.0013325040925219272,16.0
748,2.8818346879858293e-06,54.20159197726864,2.9037078366794224e-06,0.0013349277913942117,19.0
749,2.7863846447237277e-06,50.81889875108252,2.8070212419025143e-06,0.0013372105389801965,20.0
750,2.67636145625524e-06,46.92438407104057,2.6955281757036634e-06,0.0013398365909707466,16.0
751,2.57383972046096e-06,43.44962048316579,2.5916756254331787e-06,0.0013420781434731902,19.0
752,2.4713260748419303e-06,40.03306920468732,2.487827930910322e-06,0.0013442434960973953,21.0
753,2.360731376925992e-06,36.378200210299234,2.3757697299972233e-06,0.0013465428098763923,17.0
754,2.2589345120678536e-06,33.153960209964865,2.2726688202818644e-06,0.0013484941681533502,19.0
755,2.1498372282352207e-06,29.721186537864522,2.1621534513527935e-06,0.0013505589445173595,21.0
756,2.047133973228971e-06,26.57413066388185,2.058128638965907e-06,0.001352413446190304,18.0
757,1.9486156372026697e-06,23.644504470758637,1.9583662171565125e-06,0.001354099950499796,20.0
758,1.8495129322549115e-06,20.718922111712427,1.8579965939820532e-06,0.0013557764478079738,17.0
759,1.7575803197238786e-06,18.114401645505772,1.7649254942589246e-06,0.0013572304331973693,19.0
760,1.6660155774953591e-06,15.536256721890329,1.6722141632606876e-06,0.0013586643673547708,15.0
761,1.58245096987096e-06,13.273257977904727,1.5876316704359648e-06,0.001359898700148682,18.0
762,1.5016250533975866e-06,11.108814434081195,1.5058177377357946e-06,0.0013610727641006322,15.0
763,1.428812991225939e-06,9.228184888588471,1.432136417285538e-06,0.0013620789981324518,17.0
764,1.3620283556848135e-06,7.525210024133634,1.3645533135667688e-06,0.0013629858869041323,


==> GEO-T1-TIP.csv <==
t,u,F,cmod,fracture_dissipation,N_iter
0,0.0,0.0,0.0,0.0,1.0
1,6.000000000000002e-08,9.814570724526183,9.123454169125263e-09,7.473910379474092e-14,1.0
2,1.6635436496368983e-06,271.9979929871252,2.579569321686118e-07,5.108329712519982e-08,3.0
3,2.957340983477085e-06,482.9428571478506,4.835633433540712e-07,6.537439214725008e-07,4.0
4,3.798349254752655e-06,619.0970324150813,6.697429814586303e-07,2.508350071401301e-06,6.0
5,4.2402851977511415e-06,689.5929983358589,8.103762161448943e-07,5.490674945487502e-06,7.0
6,4.418206196988388e-06,716.9742236979934,9.078715496268474e-07,8.820138549176799e-06,9.0
7,4.460630000632492e-06,722.4607936616213,9.733704965488867e-07,1.19262494834916e-05,10.0
8,4.4662539832699125e-06,722.1086383401318,1.0252405757632096e-06,1.4752599104567402e-05,10.0
9,4.469027222411164e-06,721.2794514314446,1.0758712340531994e-06,1.76146479655215e-05,12.0
10,4.458482437229296e-06,718.3594844703646,1.1199099872246496e-06,2.0347219399699705e-05,10.0
11,4.427741333064194e-06,712.3535154468702,1.1515677956416174e-06,2.27026581846266e-05,11.0
12,4.404601502206601e-06,707.649819466317,1.1810194976625165e-06,2.4878755479264804e-05,12.0
13,4.403509461967832e-06,706.424091867344,1.2171587664499063e-06,2.7197458848157302e-05,12.0
14,4.401214939095397e-06,704.9870985965289,1.2523194797831358e-06,2.9559728388553706e-05,12.0
15,4.382871544908709e-06,701.1185680181117,1.277450441950142e-06,3.16139241006013e-05,12.0
16,4.373141287573953e-06,698.6780889954485,1.3025533930238667e-06,3.3555386091071704e-05,12.0
17,4.381878849302103e-06,699.1029792140324,1.3346834101369145e-06,3.56846181259833e-05,13.0
18,4.385199269943616e-06,698.6248875654163,1.3653523726495001e-06,3.7901443867843605e-05,11.0
19,4.371059495242133e-06,695.5104603073898,1.385785999954063e-06,3.97975737142821e-05,12.0
20,4.363906837937426e-06,693.5513784566656,1.4065997208391668e-06,4.15961016455328e-05,12.0
21,4.3737930875266414e-06,694.2061112195152,1.4347256550441194e-06,4.36016092529876e-05,13.0
22,4.378474113982053e-06,693.979957667619,1.4619385928215613e-06,4.57292706470265e-05,12.0
23,4.366437207551636e-06,691.2517631504919,1.4792714781848512e-06,4.75316271561299e-05,13.0
24,4.36057682599873e-06,689.5395196304137,1.4973086673242214e-06,4.9248563567246906e-05,13.0
25,4.370408544524179e-06,690.2067147425629,1.522754380440078e-06,5.1189354091373004e-05,14.0
26,4.3758050839109005e-06,690.1218965343352,1.547409789898257e-06,5.3245155271570594e-05,12.0
27,4.364722957860456e-06,687.5829724157475,1.5624426286752162e-06,5.498235433675161e-05,13.0
28,4.35938298618e-06,685.9832881153487,1.5784146840490325e-06,5.66418447112275e-05,13.0
29,4.36930566164989e-06,686.6835584972388,1.601866934397972e-06,5.85245357272672e-05,13.0
30,4.375101883482783e-06,686.6782068359614,1.6247421789472981e-06,6.0534218641408906e-05,12.0
31,4.364460328983496e-06,684.2350808241983,1.6380912861313837e-06,6.22312130816901e-05,13.0
32,4.359324719989304e-06,682.6896492364607,1.6525150174893585e-06,6.38509890827581e-05,13.0
33,4.36912276390785e-06,683.3800770717481,1.674520952528565e-06,6.56962341199586e-05,13.0
34,4.375132377406493e-06,683.4179560187514,1.696069981839597e-06,6.767470038077611e-05,12.0
35,4.364875132095564e-06,681.0567459722766,1.7081292655098583e-06,6.934111453635542e-05,13.0
36,4.35963256658075e-06,679.5112200064326,1.72127367073968e-06,7.09331678685858e-05,13.0
37,4.369195922455624e-06,680.1710750989383,1.7421112805552255e-06,7.27496315940526e-05,13.0
38,4.375316412214785e-06,680.2303653556913,1.7626555425704735e-06,7.470939823504491e-05,12.0
39,4.365417485123737e-06,677.9421718713946,1.77372512186988e-06,7.63545851607278e-05,14.0
40,4.3599495055513954e-06,676.3752865606739,1.7857729048747604e-06,7.79254179460859e-05,13.0
41,4.369295000090072e-06,677.0053371099949,1.805652566815862e-06,7.97181022594636e-05,13.0
42,4.37560116372975e-06,677.0950000846607,1.825429028166027e-06,8.166468985186671e-05,12.0
43,4.365976535816233e-06,674.8630150950469,1.8356830206418624e-06,8.32956460561286e-05,14.0
44,4.360221635759759e-06,673.26291941914,1.8467793746680563e-06,8.485103612406692e-05,13.0
45,4.369327858327436e-06,673.8583302366781,1.8658376789077003e-06,8.662405142495411e-05,13.0
46,4.375827108996803e-06,673.9770825510517,1.8850018394926532e-06,8.856222891884011e-05,12.0
47,4.366382606106668e-06,671.7837837831556,1.8945496212803443e-06,9.01845645185023e-05,14.0
48,4.360373816529544e-06,670.1546606859458,1.9048119738831728e-06,9.172726302291009e-05,13.0
49,4.36921672936457e-06,670.710210506987,1.923151965167787e-06,9.348473604439708e-05,13.0
50,4.375926465411696e-06,670.8590741566925,1.9418165142777385e-06,9.541750671306029e-05,12.0
51,4.366656242661534e-06,668.7016586210881,1.950758997877373e-06,9.703468709426211e-05,14.0
52,4.360374114291664e-06,667.0396137119044,1.960258836209644e-06,9.856738524295369e-05,13.0
53,4.368946221232454e-06,667.5533545124895,1.9779522883378193e-06,0.00010031189749296921,13.0
54,4.375872836833063e-06,667.7317657994365,1.9962050088063504e-06,0.00010224198889706299,13.0
55,4.366780563048081e-06,665.6093127273316,2.0046223898833817e-06,0.000103856555535823,14.0
56,4.36021014548147e-06,663.9114207183399,2.0134133713381952e-06,0.00010538148053480831,14.0
57,4.368520530847277e-06,664.3843453255703,2.030517724786935e-06,0.00010711466399827949,13.0
58,4.375675228533255e-06,664.5928581647041,2.0484274416854653e-06,0.00010904385293684369,13.0
59,4.366762022120531e-06,662.5044179930202,2.0563806535341935e-06,0.00011065763542201598,14.0
60,4.359910520218723e-06,660.7714133749275,2.0645120360769906e-06,0.00011217633366292928,14.0
61,4.367967127245919e-06,661.2044710107735,2.0810731671037523e-06,0.00011389958711992821,13.0
62,4.375344070470275e-06,661.4412191048899,2.098688529246801e-06,0.00011582928616987739,13.0
63,4.366613200461047e-06,659.3863800730037,2.106228141622586e-06,0.00011744362897265248,14.0
64,4.359492742597252e-06,657.6199042757846,2.113742112909097e-06,0.0001189573190333902,14.0
65,4.367300055311096e-06,658.0135492322187,2.12979730619097e-06,0.0001206718924965938,14.0
66,4.374896898773375e-06,658.2774606370353,2.1471575219516177e-06,0.0001226029551279314,13.0
67,4.366350738569604e-06,656.2558653170289,2.1543247741720364e-06,0.0001242187907103918,14.0
68,4.358977193249093e-06,654.4582229547123,2.1612588157605316e-06,0.00012572842538463388,14.0
69,4.366551056559541e-06,654.8147497830795,2.1768440321038358e-06,0.00012743524952582157,14.0
70,4.374353139315932e-06,655.1030009465202,2.193976143025702e-06,0.0001293683355982129,13.0
71,4.365991606803069e-06,653.1140501804786,2.200805106557683e-06,0.0001309863243757555,14.0
72,4.358382333055121e-06,651.2878169130524,2.20719326830967e-06,0.00013249268812320008,14.0
73,4.365733671280586e-06,651.6087533722857,2.2223391092182475e-06,0.0001341926920699742,14.0
74,4.373729534485323e-06,651.9191797262346,2.2392656812266417e-06,0.0001361281360058541,13.0
75,4.365550759587127e-06,649.9621241891366,2.245784539003519e-06,0.00013774869581224139,14.0
76,4.3577242140777066e-06,648.1100826070559,2.2516579844200233e-06,0.0001392524062679067,14.0
77,4.364865485165427e-06,648.3972296436849,2.266392269848357e-06,0.0001409463713108088,14.0
78,4.373041706975344e-06,648.7274646903783,2.2831309231513464e-06,0.0001428843683288893,13.0
79,4.365042189056629e-06,646.8014168578436,2.2893631424468463e-06,0.0001445077085103446,14.0
80,4.357016603641037e-06,644.9263255003546,2.2947507814961518e-06,0.0001460092853048779,14.0
81,4.363959875289716e-06,645.1814574153901,2.3090986350829015e-06,0.0001476978690234949,14.0
82,4.372308022024909e-06,645.5299380141801,2.3256666968852374e-06,0.00014963851764597362,12.0
83,4.364476400762694e-06,643.6329038130492,2.331628887921777e-06,0.000151264767826228,14.0
84,4.356270033453937e-06,641.7375386852535,2.3365576190748115e-06,0.0001527646223482513,14.0
85,4.363028155136619e-06,641.9625594042485,2.3505424524428814e-06,0.0001544483965219101,14.0
86,4.371530117935587e-06,642.3263856918395,2.366949031948292e-06,0.0001563916868427639,12.0
87,4.363862799331899e-06,640.4575651970122,2.372659782512599e-06,0.00015802088357629298,14.0
88,4.355493106990858e-06,638.5445776709262,2.3771547928533325e-06,0.0001595193632495755,14.0
89,4.362078708938856e-06,638.7413483200364,2.390798676661883e-06,0.0001611988651685605,14.0
90,4.37071392862918e-06,639.1173165614332,2.407049496299698e-06,0.0001631447120659984,13.0
91,4.363208528684554e-06,637.2761475242035,2.4125258843370442e-06,0.0001647768217592133,14.0
92,4.354692265071457e-06,635.3480837070017,2.416610731226132e-06,0.0001662742027801759,14.0
93,4.361118332189589e-06,635.5185207132109,2.4299344501816247e-06,0.000167949904812048,14.0
94,4.369879016197931e-06,635.9053442995869,2.446040417512046e-06,0.0001698982241354379,13.0
95,4.362519503330379e-06,634.0893069138842,2.4512902762768964e-06,0.0001715331317440145,14.0
96,4.353872268624516e-06,632.1485306410725,2.4549869748807772e-06,0.00017302964788219692,14.0
97,4.36015147535778e-06,632.2944932790338,2.4680102021934465e-06,0.0001747019896871156,14.0
98,4.369024716070076e-06,632.6901864704782,2.4839776695790805e-06,0.00017665262980497728,13.0
99,4.361800476581914e-06,630.897598749697,2.489010219533644e-06,0.0001782901945264498,14.0
100,4.353036863856163e-06,628.946317896953,2.492339356594259e-06,0.0001797860323388639,14.0
101,4.359181688459966e-06,629.069628607009,2.5050807233697146e-06,0.00018145541447313148,14.0
102,4.368154790377331e-06,629.472260211571,2.5209150210691438e-06,0.00018340823213614972,13.0
103,4.36105482616216e-06,627.7014198387113,2.5257379035877106e-06,0.0001850482875662374,14.0
104,4.352188361627421e-06,625.7416751271828,2.528718719491106e-06,0.0001865435976274987,14.0
105,4.358211030752862e-06,625.8441111259896,2.54119584443532e-06,0.0001882103830980257,14.0
106,4.3672728150121234e-06,626.2520076789601,2.5569017563250972e-06,0.0001901652104770332,13.0
107,4.3602855692594615e-06,624.5011619810517,2.561521062499688e-06,0.0001918075737193117,14.0
108,4.351328629423882e-06,622.5348128015513,2.564171518343229e-06,0.0001933024818948382,14.0
109,4.357240941612982e-06,622.618078552911,2.576401070977128e-06,0.00019496700268807428,14.0
110,4.366380518081551e-06,623.0296316073918,2.5919825112480935e-06,0.0001969236682403075,13.0
111,4.359495062870558e-06,621.2971478613756,2.596403592586687e-06,0.0001985681492735305,14.0
112,4.350458970209137e-06,619.3258884280197,2.598740458212904e-06,0.0002000627579585021,14.0
113,4.356272088419848e-06,619.391582304765,2.6107381697464437e-06,0.0002017253259182007,14.0
114,4.365479264973612e-06,619.8053013236187,2.6261985831867127e-06,0.00020368366776552088,13.0
115,4.358685048557418e-06,618.0896268229486,2.630425997374628e-06,0.000205330069934992,14.0
116,4.349580159147065e-06,616.1150004868617,2.632464929424926e-06,0.0002068244601020943,14.0
117,4.355304836297678e-06,616.1646555219061,2.644245615478505e-06,0.0002084853513221299,14.0
118,4.364570290767044e-06,616.5791940233299,2.6595880290771037e-06,0.00021044520905999528,13.0
119,4.357857126757999e-06,614.878848574056,2.6636256617397e-06,0.00021209333959166192,14.0
120,4.3486928532176246e-06,612.9022510925855,2.6653812616941245e-06,0.0002135875765195596,14.0
121,4.354339188125109e-06,612.9372950290559,2.676958845497474e-06,0.0002152470473051055,14.0
122,4.363654404480923e-06,613.3514359906322,2.6921860297018255e-06,0.00021720826790402198,13.0
123,4.357012552943484e-06,611.6650204161981,2.6960372528314943e-06,0.00021885794154178977,14.0
124,4.347797411467505e-06,609.6877070273333,2.6975231477733083e-06,0.000220352079435386,14.0
125,4.353374957520822e-06,609.7094821230494,2.708910720370851e-06,0.0002220103562753414,14.0
126,4.362732212713171e-06,610.1221347097655,2.7240252188609924e-06,0.0002239727957527281,13.0
127,4.356152503886691e-06,608.4483471516029,2.7276930151265386e-06,0.0002256238344968682,14.0
128,4.346894188487478e-06,606.4714447846795,2.728921917862266e-06,0.0002271179179083329,14.0
129,4.352411802298591e-06,606.4811836700627,2.740131739983281e-06,0.0002287752116140473,14.0
130,4.36180410894413e-06,606.8913724050432,2.7551359264825748e-06,0.0002307387323876858,13.0
131,4.355277964742208e-06,605.2290092385471,2.75862297500576e-06,0.00023239096618060402,14.0
132,4.345983446719576e-06,603.2535323080311,2.7596067607988636e-06,0.0002338850306727458,14.0
133,4.351449349368335e-06,603.25236902028,2.7706502939919226e-06,0.0002355415336421331,14.0
134,4.3608704846958495e-06,603.6592349897338,2.785546439196319e-06,0.00023750600884169012,13.0
135,4.354389784832856e-06,602.0071687155772,2.7888551047093383e-06,0.00023915927837954182,14.0
136,4.345065367408561e-06,600.0340277056007,2.789604869784289e-06,0.00024065335265668897,14.0
137,4.350487213365523e-06,600.0230100911101,2.8004928264261915e-06,0.00024230923643649849,14.0
138,4.3599317815457945e-06,600.4258199610427,2.815283183368185e-06,0.0002442745447691045,13.0
139,4.3534888369825706e-06,598.7829941745568,2.818415556913529e-06,0.00024592870114372253,14.0
140,4.344140211683336e-06,596.8130043493939,2.8189416829988217e-06,0.0002474228090761525,14.0
141,4.349525025109847e-06,596.7930832929073,2.829684066843372e-06,0.0002490782323333614,14.0
142,4.358987783642064e-06,597.191128233766,2.8443705736108803e-06,0.0002510442660106404,13.0
143,4.3525758604415385e-06,595.5566314839175,2.8473288303776924e-06,0.0002526991695925317,14.0
144,4.343208174797467e-06,593.5905236362319,2.847641041014933e-06,0.00025419333070129767,14.0
145,4.348562428240532e-06,593.5625667678994,2.8582471905167086e-06,0.00025584843661759986,14.0
146,4.358038654343805e-06,593.9552162500481,2.8728316935190863e-06,0.0002578150962680375,13.0
147,4.351651558118972e-06,592.3282197454483,2.8756179078171576e-06,0.0002594706188643365,14.0
148,4.342269467576455e-06,590.3666482971771,2.875725320839899e-06,0.0002609648493995524,14.0
149,4.347599123186586e-06,590.3314472011442,2.8862039468273904e-06,0.0002626197655633989,14.0
150,4.357084565228627e-06,590.7181412077226,2.9006882170502265e-06,0.0002645869596230338,13.0
151,4.3507166321047575e-06,589.0978968468031,2.903304390803263e-06,0.00026624298277974005,14.0
152,4.341324346822483e-06,587.1414470769282,2.903215566994148e-06,0.0002677372968088006,14.0
153,4.346634827289863e-06,587.099711734404,2.9135747829606647e-06,0.00026939214195545854,14.0
154,4.356125666912091e-06,587.4799551288442,2.9279604955713882e-06,0.0002713597848456937,13.0
155,4.349771731766718e-06,585.8657899137181,2.9304085783613175e-06,0.00027301619942176345,14.0
156,4.340373071854519e-06,583.9149867290016,2.9301315690856496e-06,0.0002745105629637098,14.0
157,4.345669354636659e-06,583.8673615161061,2.940378946784069e-06,0.00027616548873725963,14.0
158,4.355156811585472e-06,584.2399889216592,2.9546641629694437e-06,0.00027813349593509964,14.0
159,4.348817484265527e-06,582.6320205688124,2.9569496132516026e-06,0.0002797902090670081,14.0
160,4.339415881200965e-06,580.6873266773632,2.956492053524267e-06,0.0002812846837349199,14.0
161,4.344702537601498e-06,580.6343974951096,2.9666346097554617e-06,0.0002829397364858549,14.0
162,4.354188690511934e-06,580.9997251552624,2.980824322207587e-06,0.0002849080467498314,14.0
163,4.347854478769507e-06,579.3967002483308,2.9829455699302208e-06,0.0002865649599730914,14.0
164,4.338453069102546e-06,577.4585332448981,2.9823146518039208e-06,0.0002880595586116473,14.0
165,4.343734271379611e-06,577.4008271217297,2.9923589447888474e-06,0.00028971482153356573,14.0
166,4.353216334929828e-06,577.758511555488,3.006454649781963e-06,0.000291683369245986,14.0
167,4.346883312303043e-06,576.1599405814485,3.0084135235881923e-06,0.00029334039931979664,14.0
168,4.337484959409295e-06,574.2286762416346,3.0076160233596493e-06,0.0002948351326790557,14.0
169,4.342764498274494e-06,574.1666631791835,3.017568196935387e-06,0.0002964906835790998,14.0
170,4.352239941290612e-06,574.5163975327386,3.0315713295790673e-06,0.0002984594096121457,14.0
171,4.345904546418821e-06,572.9218445247903,3.03336963704957e-06,0.0003001164800856848,14.0
172,4.336511874552886e-06,570.9978216723601,3.03241196900694e-06,0.0003016113574667203,14.0
173,4.341793207684477e-06,570.9319228343868,3.042277771706647e-06,0.0003032672674119374,14.0
174,4.351259731288719e-06,571.2734341116302,3.056189704450405e-06,0.0003052361173330369,14.0
175,4.344918728789362e-06,569.6825104499517,3.057829232603532e-06,0.00030689315861527313,14.0
176,4.335534146212487e-06,567.7660344024749,3.056717477777119e-06,0.0003083881884928859,14.0
177,4.340820419583531e-06,567.6966249261462,3.0665022945945814e-06,0.00031004452380030417,14.0
178,4.350275931780632e-06,568.0296702603206,3.0803243378138962e-06,0.0003120134473154323,14.0
179,4.343926385896497e-06,566.4420308409842,3.081806853372828e-06,0.00031367039550463186,14.0
180,4.334552110684379e-06,564.5333773307779,3.0805467895165433e-06,0.0003151655856471331,14.0
181,4.339846206575239e-06,564.4607941541767,3.0902556719480583e-06,0.00031682240637074,14.0
182,4.349288786908297e-06,564.7851552310223,3.1039890749170405e-06,0.0003187913582079493,14.0
183,4.342928028712592e-06,563.2004933859512,3.1053163232248684e-06,0.00032044815503647387,14.0
184,4.3335661368239575e-06,561.2999150816298,3.103913471020717e-06,0.00032194351296114734,14.0
185,4.338870661226712e-06,561.2244551806633,3.1135511437299637e-06,0.0003236008749070266,14.0
186,4.348298555723892e-06,561.5399383726765,3.12719709666584e-06,0.0003255698120136108,14.0
187,4.341924159267952e-06,559.9579824824294,3.128370800278244e-06,0.00032722635727996843,14.0
188,4.3325765935165215e-06,558.0657117880155,3.126830427646034e-06,0.0003287219343742604,14.0
189,4.337893921456296e-06,557.9876385442042,3.136401328272344e-06,0.00033037988941746736,14.0
190,4.347305501813113e-06,558.2940674454674,3.149960958315395e-06,0.0003323487747928868,14.0
191,4.3409152544603775e-06,556.7145765379536,3.1509828130733194e-06,0.00033400506549342417,14.0
192,4.331583784220127e-06,554.8308173767522,3.149309946792943e-06,0.0003355008249500981,14.0
193,4.33691614159688e-06,554.750372428256,3.158818280742397e-06,0.000337159419695796,14.0
194,4.3463151132038345e-06,555.0482613430895,3.1722964283927915e-06,0.0003391282257621436,13.0
195,4.339901814555524e-06,553.4703543623426,3.1731643439826005e-06,0.0003407842074204463,14.0
196,4.330588080124819e-06,551.5952918891943,3.1713637755597433e-06,0.0003422801556274146,14.0
197,4.3359375069018976e-06,551.5126893712238,3.1808135121680573e-06,0.0003439394346381868,14.0
198,4.345317155349486e-06,551.8012078225972,3.194207351946414e-06,0.0003459081169241556,13.0
199,4.338884289168927e-06,550.2253876578714,3.19492680321067e-06,0.0003475637566861526,14.0
200,4.329589841918495e-06,548.3591921146066,3.1930031392029303e-06,0.0003490599001966783,14.0
201,4.334958226206296e-06,548.2746238612939,3.202398036859918e-06,0.0003507199052112588,14.0
202,4.344317231517393e-06,548.5536418836815,3.2157085070192272e-06,0.0003526884328609475,13.0
203,4.337863125577224e-06,546.9797446132632,3.2162811192448635e-06,0.00035434369200439396,14.0
204,4.328589432735959e-06,545.1225723141139,3.214238790975783e-06,0.0003558400373819266,14.0
205,4.333978524671006e-06,545.0362100292607,3.223582412170293e-06,0.0003575008073131474,14.0
206,4.343315652448007e-06,545.305610787303,3.236810394031099e-06,0.0003594691506866235,13.0
207,4.336838769431037e-06,543.7334917788246,3.2372377592700696e-06,0.0003611239933951,14.0
208,4.327587223952175e-06,541.8854866036737,3.2350810359412362e-06,0.0003626205472092054,14.0
209,4.332998648026762e-06,541.7974834511427,3.244376763167208e-06,0.00036428211891419973,14.0
210,4.342312735574476e-06,542.0571610845282,3.257523084134157e-06,0.0003662502499760284,13.0
211,4.335811662618401e-06,540.4866936006478,3.2578067615323782e-06,0.00036790464270484253,14.0
212,4.326583591887615e-06,538.647988278972,3.255539762652e-06,0.0003694014115452402,14.0
213,4.3320188631744936e-06,538.5584811723635,3.264790815669941e-06,0.00037106382002771135,14.0
214,4.341308808302191e-06,538.8083392626044,3.277856245647152e-06,0.0003730317122135823,13.0
215,4.334782238954034e-06,537.2394118744946,3.2779977582215037e-06,0.0003746856236722666,14.0
216,4.3255789141854825e-06,535.4101293307391,3.2756244660581404e-06,0.0003761826141721969,14.0
217,4.331039452220162e-06,535.3192409232067,3.284833916140197e-06,0.0003778458926579887,14.0
218,4.340304340071988e-06,535.5592088678877,3.2978192691485233e-06,0.0003798135204958043,13.0
219,4.33375092795229e-06,533.9917063668355,3.2978200054580064e-06,0.0003814669216726141,14.0
220,4.324573572688275e-06,532.1719609056794,3.295344276635979e-06,0.0003829641405435739,14.0
221,4.330060725774523e-06,532.0798027770031,3.304515069631818e-06,0.0003846283208076203,14.0
222,4.339299754278697e-06,532.3098253751953,3.3174211605141976e-06,0.0003865956601744775,13.0
223,4.332718155695206e-06,530.7436350085004,3.317282406785221e-06,0.00038824852357700564,14.0
224,4.323567953275482e-06,528.9335333607899,3.31470798268186e-06,0.0003897459776184643,14.0
225,4.32908302549111e-06,528.8402095295131,3.323842963410398e-06,0.00039141109013024114,14.0
226,4.338295234749283e-06,529.0602126553059,3.336670412609126e-06,0.0003933781182533484,13.0
227,4.331684339241175e-06,527.4952525398655,3.336393549611402e-06,0.0003950304193390606,14.0
228,4.3225624391498144e-06,525.694894692413,3.333724066697991e-06,0.00039652811546382686,14.0
229,4.328106628514314e-06,525.6004944951894,3.3428259176156997e-06,0.0003981941880351584,14.0
230,4.337291023461696e-06,525.8104001067416,3.3555752514542365e-06,0.0004001608859628448,13.0
231,4.330649897870584e-06,524.2466128139413,3.3551617113150312e-06,0.00040181259999364475,14.0
232,4.321557418662826e-06,522.456092378528,3.35240070659442e-06,0.0004033105453866656,14.0
233,4.327131871785771e-06,522.3606976424295,3.3614719940115126e-06,0.00040497760305570053,14.0
234,4.336287477849784e-06,522.5604318756803,3.3741436821806504e-06,0.0004069439540344218,13.0
235,4.329615254619722e-06,520.9977701049482,3.3735948460072357e-06,0.00040859505465810946,14.0
236,4.320553297362277e-06,519.2171763836544,3.370745769921988e-06,0.0004100932565499068,14.0
237,4.32615909746001e-06,519.1208583843625,3.3797889749466007e-06,0.0004117613253419865,14.0
238,4.3352850407729775e-06,519.3103635479513,3.3923834822847034e-06,0.0004137273080564996,13.0
239,4.328580833184988e-06,517.7487775179085,3.3917006473723366e-06,0.0004153777742768707,14.0
240,4.319550480315812e-06,515.9781950474202,3.3887668680352443e-06,0.0004168762400901795,14.0
241,4.325188671791818e-06,515.8810184338791,3.397784391427333e-06,0.0004185453453371845,14.0
242,4.334284091517287e-06,516.0602399484371,3.410302131089525e-06,0.0004205109394402049,13.0
243,4.3275470622592026e-06,514.4996876388161,3.409486551891369e-06,0.000422160750665622,14.0
244,4.3185493790878e-06,512.7391964932345,3.4064713600397722e-06,0.00042365948798107553,14.0
245,4.324220966905251e-06,512.6412190693213,3.415465527506241e-06,0.0004253296548486404,14.0
246,4.333285013729615e-06,512.810105505503,3.4279068618709697e-06,0.00042729484042672126,13.0
247,4.3265143619476815e-06,511.25055077544084,3.42695974808254e-06,0.0004289439768162119,14.0
248,4.317550411228202e-06,509.5002285241568,3.4238663702111184e-06,0.000430442993070667,14.0
249,4.323256364576356e-06,509.4015017505381,3.432839435959921e-06,0.0004321142466547422,14.0
250,4.332288199005032e-06,509.5600046559149,3.445204678653436e-06,0.00043407900411557423,13.0
251,4.325483162478307e-06,508.001417553734,3.4441272017321648e-06,0.0004357274462909604,14.0
252,4.3165539973496935e-06,506.2613381342393,3.4409587998666074e-06,0.00043722674937315633,14.0
253,4.322295256689383e-06,506.1619082062042,3.4499129515050238e-06,0.00043889911437605564,14.0
254,4.331294038820015e-06,506.30998076588037,3.462202363415748e-06,0.0004408634246802603,13.0
255,4.324453892353565e-06,504.75233724545024,3.460995659906875e-06,0.0004425111536285885,14.0
256,4.315560565113983e-06,503.0225722563008,3.4577553388634405e-06,0.00044401075144841093,14.0
257,4.321338044741451e-06,502.92248031156373,3.466692702719669e-06,0.0004456842525618714,14.0
258,4.330302942554843e-06,503.0600787307468,3.478906498699606e-06,0.0004476480963792162,13.0
259,4.323426984808049e-06,501.50335897120095,3.4775716621927164e-06,0.00044929509359133867,14.0
260,4.31456960753963e-06,499.78386186757604,3.4742617489739834e-06,0.0004507950088319389,14.0
261,4.320385140521925e-06,499.6832603748636,3.48318512219978e-06,0.0004524696561746341,14.0
262,4.32931531951309e-06,499.8103424163315,3.4953234674057897e-06,0.00045443301435051244,13.0
263,4.322402874912224e-06,498.25453105822186,3.4938615537465197e-06,0.0004560792616833288,14.0
264,4.313581940259898e-06,496.54530133743816,3.4904846095895877e-06,0.00045757951221115766,14.0
265,4.319436963777525e-06,496.44429071653724,3.499396456099832e-06,0.00045925532086586404,14.0
266,4.328331585463853e-06,496.5608155222729,3.511459467251579e-06,0.00046121817450104404,13.0
267,4.321382001235833e-06,495.00590132824595,3.5098714952748144e-06,0.0004628636540144059,14.0
268,4.312598544428538e-06,493.3070033778821,3.5064304500985092e-06,0.0004643642490820501,14.0
269,4.318493942354335e-06,493.2056136422061,3.515332773979918e-06,0.0004660412430345935,14.0
270,4.327352164362108e-06,493.3115419859427,3.5273205205763157e-06,0.0004680035729884942,13.0
271,4.3203648052681294e-06,491.7575170138373,3.5256074722833924e-06,0.00046964826721403446,14.0
272,4.311619864189516e-06,490.06901300628056,3.522105213613522e-06,0.0004711492167183973,14.0
273,4.317556511824459e-06,489.9672714356713,3.530999977091887e-06,0.00047282741971576154,14.0
274,4.326377485085095e-06,490.0625654197129,3.5429124812982994e-06,0.00047478920660008235,13.0
275,4.31935173379776e-06,488.5094252783205,3.541075301848995e-06,0.00047643309805200847,14.0
276,4.310646363438898e-06,486.83137720640457,3.5375146863814013e-06,0.0004779344115830614,14.0
277,4.31662512019948e-06,486.7293070547803,3.5464038096324878e-06,0.0004796138481369872,14.0
278,4.325407984287081e-06,486.81392951541983,3.5582410451224236e-06,0.0004815750725776565,13.0
279,4.318343808189084e-06,485.2617641390231,3.5562809774972254e-06,0.00048321814388576473,15.0
280,4.30967850385676e-06,483.5941414759996,3.55266449535189e-06,0.00048471983132185065,14.0
281,4.31570022101801e-06,483.49176321693307,3.561549861762178e-06,0.00048640052602226086,14.0
282,4.32444409677486e-06,483.56567681781934,3.5733117496995225e-06,0.0004883611688043396,13.0
283,4.317340313608936e-06,482.01439360668917,3.5712293203493357e-06,0.0004900034030763963,15.0
284,4.3087167490813e-06,480.3573504123534,3.5675601187086823e-06,0.0004915054745275992,14.0
285,4.314782275294558e-06,480.25468252868194,3.5764435786937e-06,0.0004931874517085847,14.0
286,4.323486271511769e-06,480.317850847987,3.5881299938050462e-06,0.0004951474932488233,13.0
287,4.316342293387485e-06,478.76745263575754,3.5859260369744706e-06,0.000496788873915575,15.0
288,4.307761577709024e-06,477.1210497692803,3.582206898384447e-06,0.000498291339364729,14.0
289,4.3138717494157545e-06,477.0181072519236,3.591090265830513e-06,0.0004999746241068647,14.0
290,4.322534963275472e-06,477.0704947613498,3.60270103857979e-06,0.0005019340448292163,13.0
291,4.315350214519929e-06,475.52098728539426,3.6003763553514706e-06,0.0005035745548443852,15.0
292,4.306813466610443e-06,473.8852839540841,3.5966100362655783e-06,0.0005050774251102947,14.0
293,4.312969118584568e-06,473.7820797008536,3.605495097649623e-06,0.0005067620426840034,14.0
294,4.321590618490615e-06,473.8236498110299,3.6170300019778328e-06,0.0005087208227791075,13.0
295,4.314364541382009e-06,472.2750424958261,3.6145853667354403e-06,0.0005103604446644643,15.0
296,4.305872898900211e-06,470.65009737158783,3.6107746047641444e-06,0.0005118637308527975,14.0
297,4.312074868339944e-06,470.54664257048154,3.6196631242331576e-06,0.0005135497069760262,14.0
298,4.320653698489453e-06,470.57735853323635,3.6311218807393924e-06,0.0005155078262025896,13.0
299,4.313385739006992e-06,469.02966244109524,3.628558034084434e-06,0.0005171465425770479,15.0
300,4.304940362684005e-06,467.4155341246847,3.624705553377709e-06,0.0005186502560283066,14.0
301,4.311189482231755e-06,467.3118375007355,3.633599266711799e-06,0.0005203376168423608,14.0
302,4.319724658845166e-06,467.33166178542854,3.6449815426136826e-06,0.0005222950549732396,13.0
303,4.312414275364747e-06,465.7848909259229,3.642299197276768e-06,0.000523932847871685,15.0
304,4.304016349875543e-06,464.18163788423647,3.638407711133403e-06,0.0005254370003577482,14.0
305,4.310313450268164e-06,464.07770583111295,3.6473083305811715e-06,0.0005271257727634564,14.0
306,4.3188039751284015e-06,464.0866022469889,3.658613748909519e-06,0.0005290825083412066,13.0
307,4.311449932474085e-06,462.5406934328933,3.6558130098240405e-06,0.0005307193686680012,15.0
308,4.303101353907252e-06,460.9484515085864,3.651885791246921e-06,0.0005322239640429564,14.0
309,4.30944726603557e-06,460.84428841489876,3.660795007772521e-06,0.0005339141755545208,14.0
310,4.317892113348022e-06,460.84222038226017,3.672023139012166e-06,0.0005358701867065471,13.0
311,4.310490962398068e-06,459.29686425930186,3.669102233091333e-06,0.000537506133639504,15.0
312,4.3021958724686e-06,457.7160174781717,3.665144397435638e-06,0.0005390111477210066,14.0
313,4.308591432593492e-06,457.6116263795348,3.6740638850869855e-06,0.0005407028260629934,14.0
314,4.316989542112042e-06,457.5985562368589,3.685214242937987e-06,0.0005426580905878344,13.0
315,4.309540696116916e-06,456.05377079434766,3.6821737203995552e-06,0.0005442931070503814,15.0
316,4.301300405921083e-06,454.4843776290269,3.6781880279395235e-06,0.0005457985522722853,14.0
317,4.307746451110443e-06,454.3797595844374,3.6871194407808323e-06,0.0005474917258476858,14.0
318,4.316096731958312e-06,454.35564928274323,3.698191485268175e-06,0.0005494462208251395,13.0
319,4.308599597362634e-06,452.81145334944574,3.6950318583771875e-06,0.0005510802894380295,15.0
320,4.300415454860385e-06,451.2535730175824,3.691021075104403e-06,0.0005525861788038419,14.0
321,4.30690881700339e-06,451.1482947592152,3.6999626510817568e-06,0.000554280878452297,15.0
322,4.31521415291649e-06,451.1135361894585,3.7109591954902568e-06,0.0005562345828309906,13.0
323,4.307668101093709e-06,449.5699466937195,3.7076809150085356e-06,0.0005578676854910517,15.0
324,4.299540574292861e-06,448.0235686945179,3.7036469210356574e-06,0.0005593740326403292,15.0
325,4.306087072226727e-06,447.9181379477912,3.7126046100287447e-06,0.0005610702876742344,15.0
326,4.314342273591374e-06,447.87225656026465,3.7235215858848753e-06,0.000563023173966592,13.0
327,4.3067467089611285e-06,446.3292950523292,3.7201251042285797e-06,0.0005646552932657703,15.0
328,4.298678120617282e-06,444.7945492868659,3.716071559089683e-06,0.0005661621119837651,15.0
329,4.305277705531997e-06,444.6888932660284,3.7250460934535922e-06,0.0005678599521609032,15.0
330,4.313481557726308e-06,444.6318468539376,3.7358827773953376e-06,0.0005698119959878192,13.0
331,4.305835895229491e-06,443.0895372075901,3.732368528973005e-06,0.0005714431149299997,15.0
332,4.297827694566864e-06,441.56648377520713,3.728298214140499e-06,0.0005729504193847124,15.0
333,4.3044812123482416e-06,441.4605958540309,3.737291184666836e-06,0.000574649876040854,15.0
334,4.312632473557384e-06,441.3923431872637,3.74804680263974e-06,0.0005766010510551749,13.0
335,4.304936105244886e-06,439.8507090130812,3.744415172365112e-06,0.0005782311512128504,15.0
336,4.296989802401374e-06,438.3394107233689,3.7403309009804214e-06,0.00057973895629007,15.0
337,4.303698114599226e-06,438.23328356974775,3.7493438964819506e-06,0.0005814400618593605,15.0
338,4.311795482164702e-06,438.1537800569627,3.7600175994599753e-06,0.0005833903419116734,13.0
339,4.304047801679263e-06,436.61284661492505,3.7562689479710386e-06,0.0005850194048026167,15.0
340,4.296164941922597e-06,435.1133661499895,3.7521735443977184e-06,0.0005865277261912952,15.0
341,4.302928922714963e-06,435.0069916855896,3.7612081475143033e-06,0.0005882305135131714,15.0
342,4.310971041074018e-06,434.9161908421764,3.771799016601199e-06,0.0005901798716350894,13.0
343,4.303171436852956e-06,433.37598450104747,3.7679336752057323e-06,0.0005918078783966091,15.0
344,4.295353613788478e-06,431.88838574717823,3.7638299862584696e-06,0.0005933167323586042,15.0
345,4.302174138643198e-06,431.7817534967861,3.7728877663034925e-06,0.0005950212357343171,15.0
346,4.310155872283405e-06,431.6792503618506,3.783391457905644e-06,0.0005969696183292762,14.0
347,4.302307461150632e-06,430.1401577470154,3.7794130782771225e-06,0.0005985965717484412,15.0
348,4.294556318829262e-06,428.6645059234826,3.7753039755879025e-06,0.0006001059749763803,15.0
349,4.301434399367752e-06,428.5576061519742,3.7843866543571093e-06,0.0006018122535519308,15.0
350,4.309358022335765e-06,428.4437224381579,3.7948054200387173e-06,0.0006037596337981105,14.0
351,4.301456371615339e-06,426.9054016565572,3.7907108700209927e-06,0.0006053854929213495,15.0
352,4.2937735616074255e-06,425.4417586660041,3.786599215437837e-06,0.0006068954630888841,15.0
353,4.3007099658664366e-06,425.33455978089404,3.79570825690764e-06,0.0006086035643021897,15.0
354,4.308574077989678e-06,425.2092627840866,3.8060410445789316e-06,0.0006105498982151362,14.0
355,4.300618577904619e-06,423.67174503813817,3.8018305862582713e-06,0.0006121746438547313,15.0
356,4.293005802555454e-06,422.22017365696365,3.797719270048624e-06,0.00061368519966914,15.0
357,4.30000138313631e-06,422.11265634859535,3.8068561777056306e-06,0.0006153951597325313,15.0
358,4.3078044852666745e-06,421.9759006329768,3.817101853779369e-06,0.000617340416258893,14.0
359,4.299794454342198e-06,420.43921187577615,3.812775662679461e-06,0.0006189640283356089,15.0
360,4.2922534965941015e-06,418.9997787799152,3.8086676294791295e-06,0.0006204751889616711,15.0
361,4.29930912283918e-06,418.89192205037114,3.817833912540412e-06,0.0006221870474861969,15.0
362,4.307049623040488e-06,418.7436577529021,3.827991237566762e-06,0.0006241311929577275,14.0
363,4.298983517102654e-06,417.20773311994697,3.823548725596486e-06,0.0006257536702848119,15.0
364,4.29151711786915e-06,415.78060267145,3.819447731041647e-06,0.0006272654362293991,15.0
365,4.298633693599155e-06,415.67238583575073,3.828644918705453e-06,0.0006289792353200894,15.0
366,4.306309887546433e-06,415.51255723466573,3.838712528955044e-06,0.0006309222332920732,14.0
367,4.298186662333791e-06,413.9773886008724,3.8341535110986676e-06,0.000632543563769067,15.0
368,4.290797132076915e-06,412.5626722085843,3.8300629343332545e-06,0.0006340559472865934,15.0
369,4.297975574904352e-06,412.45407464630864,3.839292552028718e-06,0.0006357717277548558,15.0
370,4.30558567238483e-06,412.2826211267122,3.8492689900131655e-06,0.0006377135430178408,14.0
371,4.297404624152634e-06,410.748239100063,3.844593552277652e-06,0.0006393337063915934,15.0
372,4.290093996291537e-06,409.3460130970371,3.840516522783562e-06,0.0006408467272410984,15.0
373,4.297335238832036e-06,409.23701230620827,3.849780100347898e-06,0.0006425645328027622,15.0
374,4.304877347481692e-06,409.05386832175395,3.859663795612162e-06,0.0006445051288168045,14.0
375,4.296637775032582e-06,407.52030637702325,3.8548720031018975e-06,0.0006461241027337171,15.0
376,4.289408143067915e-06,406.1306471433562,3.850811695034408e-06,0.0006476377831344272,15.0
377,4.296713118314653e-06,406.02121747042713,3.860110752999123e-06,0.0006493576601102431,15.0
378,4.304185257359796e-06,405.8263140908176,3.869900033071485e-06,0.0006512969990723541,14.0
379,4.295886446917543e-06,404.2936064009573,3.864991920290276e-06,0.0006529147606797739,15.0
380,4.288739200246265e-06,402.91651375924977,3.860950876129138e-06,0.0006544291352551773,15.0
381,4.296109646635415e-06,402.8067069049666,3.8702876374349836e-06,0.0006561511220777353,15.0
382,4.303509711592892e-06,402.59996950722433,3.87998069628901e-06,0.0006580891633344788,14.0
383,4.295150952671723e-06,401.068152826019,3.874956280831628e-06,0.000659705688483038,15.0
384,4.28808507455897e-06,399.70338103085487,3.870934900233298e-06,0.0006612208309007396,15.0
385,4.295525239536178e-06,399.59349655075744,3.880313800218332e-06,0.0006629449278618272,15.0
386,4.302851030023647e-06,399.37484753960234,3.889908722375776e-06,0.0006648816284446019,14.0
387,4.294430537435757e-06,397.84385517730516,3.884767047072817e-06,0.0006664969048872979,15.0
388,4.287449357330254e-06,396.4915899596067,3.880769554504663e-06,0.0006680128304236816,15.0
389,4.2949602950362446e-06,396.3815997783453,3.890192212051109e-06,0.0006697390873050392,15.0
390,4.302209490590179e-06,396.1509559969138,3.899686952381627e-06,0.0006716744032759428,14.0
391,4.293721130153838e-06,394.62030207876154,3.894423152756201e-06,0.0006732884692428327,15.0
392,4.286829125340713e-06,393.2808323220599,3.890454796911318e-06,0.0006748051834517508,15.0
393,4.294415188905607e-06,393.1710262022343,3.899925766972739e-06,0.0006765336126264387,15.0
394,4.301585343338533e-06,392.92829944192647,3.909318143350487e-06,0.0006784674976161801,14.0
395,4.293028242569327e-06,391.3980203355792,3.9039320062102135e-06,0.0006800803291484392,15.0
396,4.286224480179817e-06,390.0711010838421,3.899993201506048e-06,0.0006815979035333094,15.0
397,4.29389027587772e-06,389.9617825858097,3.909517282793157e-06,0.0006833285167772131,15.0
398,4.30097879655137e-06,389.7068777669694,3.918804957784136e-06,0.0006852609226723975,14.0
399,4.292352057276542e-06,388.1770104221378,3.913296226874853e-06,0.0006868724938712689,15.0
400,4.285639137301671e-06,386.86273614731084,3.909390528073203e-06,0.0006883909602379613,15.0
401,4.293383977947798e-06,386.7536875547636,3.918967788093003e-06,0.0006901238414914697,15.0
402,4.3003900356344776e-06,386.4866878311258,3.928149982180235e-06,0.0006920546914413815,14.0
403,4.291692711706798e-06,384.95726667939704,3.9225183424651405e-06,0.0006936649769793944,15.0
404,4.285073372895058e-06,383.6557382546361,3.9186494233231866e-06,0.0006951843676442953,15.0
405,4.292894626682338e-06,383.5465550138629,3.928278158412092e-06,0.0006969196325824137,15.0
406,4.299819193779947e-06,383.2677199116453,3.937355704301826e-06,0.0006988488208025892,14.0
407,4.291050291270189e-06,381.738778362728,3.931600778902191e-06,0.0007004577930310754,15.0
408,4.284527436313473e-06,380.45010390787536,3.927772458452028e-06,0.0007019781429230573,15.0
409,4.292426285297514e-06,380.3407484932049,3.93745437187313e-06,0.0007037158572149536,15.0
410,4.299266380578118e-06,380.0499640381227,3.946424529395659e-06,0.0007056433236382389,14.0
411,4.290424889322258e-06,378.5215368992038,3.940545908793868e-06,0.0007072509536683463,15.0
412,4.284001550826954e-06,377.24582825264343,3.936762122518456e-06,0.000708772300408286,15.0
413,4.291979196863471e-06,377.1362610728151,3.94649892772618e-06,0.0007105125323341439,15.0
414,4.298731649068948e-06,376.8334045175925,3.955358758494211e-06,0.0007124382144906501,14.0
415,4.289816541509193e-06,375.3055278445755,3.9493560009154405e-06,0.0007140444723790046,15.0
416,4.283495900031663e-06,374.04290183006043,3.94562081769639e-06,0.0007155668561003677,15.0
417,4.29155356605598e-06,373.93308112704665,3.955414240116364e-06,0.0007173096769155139,15.0
418,4.298215000525711e-06,373.61802059696436,3.9641605933883966e-06,0.0007192335093423,14.0
419,4.2892252229967e-06,372.0907305275975,3.958033218736133e-06,0.000720838365068802,15.0
420,4.283010619441987e-06,370.8413097460877,3.954350852288128e-06,0.0007223618280618544,15.0
421,4.291149553172839e-06,370.73119180045694,3.964202633035031e-06,0.0007241073121088441,15.0
422,4.297716379356879e-06,370.40378616939705,3.972832132731219e-06,0.0007260292255710166,14.0
423,4.288650864269795e-06,368.87712089329744,3.966579630889273e-06,0.0007276326471983964,15.0
424,4.282545826589838e-06,367.6410352667809,3.962954467096041e-06,0.0007291572344864942,15.0
425,4.290767280057865e-06,367.53057184284796,3.972866346247538e-06,0.0007309054607236318,15.0
426,4.297231624091122e-06,367.1903026465502,3.981371665172025e-06,0.0007328254270224102,14.0
427,4.288093343709503e-06,365.66467051664415,3.974997202688618e-06,0.0007344273347500667,15.0
428,4.282101574561055e-06,364.44205500706533,3.971433791746759e-06,0.0007359530955211229,15.0
429,4.290406818198827e-06,364.3311941734641,3.981407525148322e-06,0.0007377041483258222,15.0
430,4.29676312198469e-06,363.97777262738384,3.989783403363949e-06,0.0007396221061140677,14.0
431,4.287552468524044e-06,362.4533432511241,3.98328779637261e-06,0.0007412224482296639,15.0
432,4.281677898752577e-06,361.2443430336272,3.979790897614961e-06,0.0007427494332918156,15.0
433,4.290068201981882e-06,361.1330277716401,3.989828233417016e-06,0.0007445034017265146,15.0
434,4.29631199097267e-06,360.76627748029125,3.998070367054264e-06,0.0007464192698585694,14.0
435,4.28702797146688e-06,359.24309667578615,3.991453153431728e-06,0.0007480180093385886,15.0
436,4.281274764582869e-06,358.04786592568485,3.988027745580322e-06,0.000749546273055768,15.0
437,4.289745417757318e-06,357.9354974045257,3.998124928128615e-06,0.0007513033320808785,15.0
438,4.29587787735095e-06,357.5557618202766,4.0062341904388355e-06,0.0007532169489934532,14.0
439,4.286519431335188e-06,356.0338727495665,3.9994948302436334e-06,0.0007548140472389348,15.0
440,4.280892098373447e-06,354.85258338209843,3.996146219222928e-06,0.0007563436477271232,15.0
441,4.289441200833369e-06,354.7388202699167,4.006302038264045e-06,0.0007581039407451289,15.0
442,4.295460350410165e-06,354.3461644399183,4.014276384853834e-06,0.0007600151749916421,14.0
443,4.286026453022287e-06,352.8256147504433,4.007414362057612e-06,0.0007616105950343479,15.0
444,4.280529771400938e-06,351.658447514479,4.004148110653457e-06,0.0007631415967150469,15.0
445,4.28915841586833e-06,351.5432157337485,4.014364091007635e-06,0.0007649052290059559,15.0
446,4.295058896163968e-06,351.1374189916415,4.022198333163509e-06,0.0007668139778040859,14.0
447,4.285548551356826e-06,349.6182301650595,4.0152132271514765e-06,0.0007684077485742302,15.0
448,4.2801875469238026e-06,348.4653795995645,4.012035120610085e-06,0.0007699402067607611,15.0
449,4.288896838534017e-06,348.3486259033064,4.022312727079695e-06,0.0007717072358188694,15.0
450,4.294672926007572e-06,347.929453922681,4.030001298321102e-06,0.0007736133879538027,14.0
451,4.285085003868807e-06,346.4116721779986,4.022892460093334e-06,0.0007752054667613254,15.0
452,4.279864147644917e-06,345.27325986146866,4.019807803118066e-06,0.0007767394729852214,15.0
453,4.288656202525607e-06,345.15498751868364,4.0301495058445936e-06,0.000778510004733857,15.0
454,4.294301725332404e-06,344.7221861754242,4.037686382317602e-06,0.0007804134415127952,14.0
455,4.284635250321359e-06,343.205873557387,4.030453294869838e-06,0.0007820037834652328,15.0
456,4.279557179904842e-06,342.0818438030491,4.027465704196568e-06,0.000783539473344331,15.0
457,4.2884361521765904e-06,341.9622275680928,4.037875861105771e-06,0.0007853135852520735,15.0
458,4.293944455911233e-06,341.51552240473643,4.045254526669266e-06,0.0007872141786144356,14.0
459,4.284198501002021e-06,340.00074796805364,4.03789670514989e-06,0.0007888027365015851,15.0
460,4.2792692978190366e-06,338.89133448865545,4.035012988435448e-06,0.0007903401970922053,15.0
461,4.28823626934213e-06,338.7702662777945,4.0454931261741e-06,0.0007921180313710953,15.0
462,4.293600143886578e-06,338.3093579758447,4.052706500082412e-06,0.000794015644268607,14.0
463,4.283773857062119e-06,336.7962003206979,4.045223516578274e-06,0.0007956023672463671,15.0
464,4.279000048564991e-06,335.70165458965505,4.04245091710526e-06,0.0007971416932328787,15.0
465,4.2880560169219015e-06,335.5790109138911,4.0530024835920724e-06,0.0007989234055954012,15.0
466,4.293267703744076e-06,335.10357987473486,4.0600429204852854e-06,0.0008008178868750838,14.0
467,4.283360290619491e-06,333.5921243717959,4.052434392176097e-06,0.0008024027230044004,15.0
468,4.2787489045844e-06,332.51271834253595,4.049780641030785e-06,0.000803944017046501,15.0
469,4.287894799491479e-06,332.38836158159546,4.060405017039397e-06,0.0008057297771723948,15.0
470,4.2929458677386666e-06,331.8980585173297,4.067264188760595e-06,0.0008076209646615626,14.0
471,4.282956624516706e-06,330.3884000916625,4.059529807864768e-06,0.0008092038599965504,15.0
472,4.278517917101527e-06,329.3246117918566,4.057005764673044e-06,0.0008107472347844403,14.0
473,4.287751957665844e-06,329.19821078292085,4.067701709061874e-06,0.0008125372222043872,15.0
474,4.292633207022825e-06,328.69265321558856,4.074370511341543e-06,0.0008144249384090928,14.0
475,4.282558234372677e-06,327.1846202983848,4.066506968760896e-06,0.0008160058898338446,15.0
476,4.278301125933991e-06,326.1368675977027,4.064122115377987e-06,0.0008175514154986273,14.0
477,4.287626722793254e-06,326.0084395221603,4.074893404232105e-06,0.0008193458246827048,15.0
478,4.292328109901941e-06,325.4872084536124,4.0813618787462525e-06,0.000821229876869666,14.0
479,4.282166551298869e-06,323.9808909220072,4.073368694613044e-06,0.0008228088325266715,15.0
480,4.278100386893621e-06,322.94955371507103,4.0711330351694485e-06,0.0008243566375831936,14.0
481,4.287518220327836e-06,322.81891586471806,4.081980808932465e-06,0.000826155680637654,15.0
482,4.292028755827089e-06,322.28155189082474,4.08823803976988e-06,0.0008280358578721258,14.0
483,4.281780274564546e-06,320.7770837567559,4.0801152155924165e-06,0.0008296127584538907,15.0
484,4.2779148651369925e-06,319.7625465694429,4.078039231369674e-06,0.0008311629908599765,14.0
485,4.2874254693772005e-06,319.62949465388004,4.088964492325817e-06,0.0008329668990771452,15.0
486,4.291733092328707e-06,319.0754923343763,4.0949984802649555e-06,0.0008348429702113836,14.0
487,4.281397606743222e-06,317.57302861612965,4.086746251807357e-06,0.0008364177530647556,15.0
488,4.2777437127376334e-06,316.57571729638477,4.084841362412707e-06,0.0008379705753641343,14.0
489,4.287347376965377e-06,316.44001590621747,4.09584488249498e-06,0.0008397796048186281,15.0
490,4.291426360241589e-06,315.8678362911555,4.101630598239414e-06,0.0008416514534647836,14.0
491,4.2810165754883e-06,314.3685422878545,4.093261298712385e-06,0.0008432239088926156,15.0
492,4.277585990793445e-06,313.38892538561794,4.091539948481538e-06,0.0008447795025941367,14.0
493,4.287280691112158e-06,313.25013594267125,4.102620342685055e-06,0.0008465939401127801,16.0
494,4.291117825547957e-06,312.65930593736806,4.108144469707381e-06,0.0008484612856998006,14.0
495,4.280635006566963e-06,311.1634200294309,4.099659655432354e-06,0.0008500313404996795,15.0
496,4.277440672479688e-06,310.20201375359017,4.098135425731265e-06,0.0008515899061777617,14.0
497,4.287228200411044e-06,310.06000247066356,4.1092948762596955e-06,0.0008534100641700701,16.0
498,4.290804551963346e-06,309.44963711975737,4.114538616870807e-06,0.0008552726048120893,14.0
499,4.280250481795623e-06,307.9574341554243,4.10594033640898e-06,0.0008568401819518176,15.0
500,4.277306746667133e-06,307.0148142000854,4.1046282091744505e-06,0.0008584019466675105,14.0
501,4.287186383200328e-06,306.86922912955845,4.1158665363903064e-06,0.0008602281719221524,16.0
502,4.290481790909901e-06,306.2384183694005,4.120809800244255e-06,0.0008620856003523891,14.0
503,4.27986040961869e-06,304.75034009826425,4.11210215221044e-06,0.0008636505859474789,15.0
504,4.27718316472983e-06,303.82714503063113,4.111018647086883e-06,0.000865215807489988,14.0
505,4.2871529445362775e-06,303.67750848792343,4.122334526192065e-06,0.000867048529387618,16.0
506,4.290145756693484e-06,303.02532124061645,4.1269556363188664e-06,0.0008689004536707823,14.0
507,4.279461917680307e-06,301.54186473309693,4.1181436127752975e-06,0.0008704627333247566,15.0
508,4.277068917285342e-06,300.63881134547904,4.1173071070358185e-06,0.0008720317059945074,14.0
509,4.287126316755942e-06,300.48459252533735,4.128698669754287e-06,0.0008738713915697238,16.0
510,4.289793484936739e-06,299.81008160712133,4.132974478855671e-06,0.000875717347100297,14.0
511,4.279051868277046e-06,298.3317054473913,4.124062946514581e-06,0.0008772768388445127,15.0
512,4.276963046497917e-06,297.4496042210714,4.123493986604402e-06,0.0008788498951598542,14.0
513,4.287105044665293e-06,297.2902259741286,4.134958873226519e-06,0.0008806970474429727,16.0
514,4.289420024815416e-06,296.5922684497912,4.138862762859146e-06,0.00088253653669608,14.0
515,4.2786269142306894e-06,295.11953189615883,4.1298581497526605e-06,0.0008840931570039299,15.0
516,4.276864760076775e-06,294.2593015593042,4.129579834116862e-06,0.0008856706777062166,14.0
517,4.287087080103997e-06,294.0940734082573,4.1411144874544965e-06,0.0008875258707500004,16.0
518,4.289018946864201e-06,293.37133497252876,4.14461546779723e-06,0.0008893583318437959,14.0
519,4.278183471389063e-06,291.9049805382995,4.1355269688478106e-06,0.000890911990523922,15.0
520,4.276773437956833e-06,291.0676618430201,4.1355653606363746e-06,0.0008924944185231315,14.0
521,4.2870701219284594e-06,290.89574690049267,4.147164623934996e-06,0.0008943583139507137,16.0
522,4.288571321370804e-06,290.1458042345414,4.150215531976576e-06,0.0008961832548038496,14.0
523,4.277717708875143e-06,288.6876481520922,4.141066881776649e-06,0.0008977337037209965,15.0
524,4.276688780936721e-06,287.87442521308253,4.14145158685486e-06,0.0008993215609778322,14.0
525,4.287051638433032e-06,287.694797382727,4.153108185185984e-06,0.0009011949309716623,16.0
526,4.28808199240724e-06,286.9159486542325,4.15566866838834e-06,0.0009030115973761822,14.0
527,4.2772246154108e-06,285.4670046435045,4.146474276332454e-06,0.000904558776708144,15.0
528,4.276610985264408e-06,284.6793051777939,4.147240078294376e-06,0.0009061526663441031,14.0
529,4.287028841873313e-06,284.4906988964374,4.15894386133187e-06,0.0009080364080767899,16.0
530,4.287541991993373e-06,283.68093691864095,4.16096742875784e-06,0.0009098440137747896,14.0
531,4.27669057101809e-06,282.2418063131256,4.151737334368787e-06,0.0009113880199926858,15.0
532,4.276541222130817e-06,281.4819743723321,4.152933447525601e-06,0.000912988506747708,14.0
533,4.2869985665968566e-06,281.2827892580094,4.164670090710488e-06,0.0009148836751927263,16.0
534,4.286940373571103e-06,280.439803981737,4.166102371768232e-06,0.0009166812083314871,14.0
535,4.276120990849054e-06,279.01218872606,4.156862471393628e-06,0.0009182220241274597,15.0
536,4.27648167171721e-06,278.2821069745318,4.158535306728238e-06,0.0009198299697486434,14.0
537,4.286956963299982e-06,278.0702803305586,4.170284690932287e-06,0.0009217378426608247,16.0
538,4.286263991366402e-06,277.1914115798834,4.171061883445101e-06,0.0009235240745037703,15.0
539,4.27551159361615e-06,275.77747525250044,4.1618468782826885e-06,0.000925061728760155,15.0
540,4.2764360961367e-06,275.07934300810206,4.164050943178751e-06,0.0009266782037374879,14.0
541,4.286899186637662e-06,274.8521673179189,4.175784661340632e-06,0.0009286003561405272,16.0
542,4.285496095479312e-06,273.934202447274,4.175831088666339e-06,0.0009303737921275944,15.0
543,4.274858599906438e-06,272.5368729829098,4.166688389271262e-06,0.0009319084004511059,15.0
544,4.276410863884166e-06,271.87328610779645,4.169488413895939e-06,0.0009335347473846178,14.0
545,4.286818714996124e-06,271.6271117319695,4.181165616709503e-06,0.0009354731927287629,16.0
546,4.284616063357413e-06,270.6662777235963,4.18039166842525e-06,0.0009372320163480751,15.0
547,4.274155813318249e-06,269.2891600953872,4.171383107501212e-06,0.0009387639020378801,15.0
548,4.276406662082599e-06,268.6627923707886,4.174851006985148e-06,0.0009404019133407573,14.0
549,4.286703868128726e-06,268.39314530817126,4.186418466911993e-06,0.000942358931184597,15.0
550,4.283582427802281e-06,267.3840691442225,4.1847051809547405e-06,0.0009441012419922529,15.0
551,4.273376113802829e-06,266.0313251746301,4.175907066481541e-06,0.0009456311532800457,15.0
552,4.276432526943365e-06,265.44679027110584,4.180150521844066e-06,0.0009472829423844107,14.0
553,4.28655126561699e-06,265.1483036133068,4.19154290045783e-06,0.0009492613213360383,16.0
554,4.2823444070474265e-06,264.08315102973086,4.188724121599748e-06,0.0009509848125924279,15.0
555,4.272541971113652e-06,262.76333184945423,4.180284622610405e-06,0.0009525133892875599,15.0
556,4.276520297216747e-06,262.2252425069767,4.1854212521860315e-06,0.0009541817551898875,15.0
557,4.2863340894809566e-06,261.88893372887907,4.196515781778008e-06,0.0009561847319119951,16.0
558,4.280903701963944e-06,260.7622035543232,4.192452520382395e-06,0.0009578865843557715,15.0
559,4.271689464874895e-06,259.48522142858667,4.184554491594073e-06,0.0009594153010145315,15.0
560,4.27669006349986e-06,258.99634640274223,4.1906872283593285e-06,0.0009611043806060299,15.0
561,4.285935308554924e-06,258.622044729858,4.201200182677035e-06,0.0009630990997222768,14.0
562,4.279430118575428e-06,257.4437048661216,4.196037634279749e-06,0.0009647811387192202,15.0
563,4.270868692473095e-06,256.2116328229586,4.188747570767507e-06,0.0009663119640499463,15.0
564,4.276738719467656e-06,255.7611059250587,4.19572852463296e-06,0.0009680221056497178,15.0
565,4.285335182409305e-06,255.3483764330399,4.205574728003426e-06,0.0009700011127812307,14.0
566,4.277946715016209e-06,254.13026701121598,4.199501129520172e-06,0.0009716657519476329,15.0
567,4.270053618314457e-06,252.94234845428065,4.192837107226973e-06,0.0009732001624237508,15.0
568,4.276657343654017e-06,252.5214441822121,4.20053352609439e-06,0.0009749300291763288,15.0
569,4.284576606509435e-06,252.06935112380413,4.209684416089936e-06,0.0009768937791373256,14.0
570,4.2764325467799136e-06,250.81931879439608,4.202825486831409e-06,0.0009785430797260815,15.0
571,4.2692158374907695e-06,249.67447805337287,4.196797951858444e-06,0.0009800822198869545,15.0
572,4.276449774715391e-06,249.2765675375611,4.205108427350078e-06,0.000981830668148555,15.0
573,4.283660289567414e-06,248.78410226830636,4.213532143100854e-06,0.0009837795185164602,14.0
574,4.274873008759656e-06,247.50905894452424,4.20599856511629e-06,0.0009854150324886972,15.0
575,4.2683387207975045e-06,246.4061838987517,4.200615728050423e-06,0.0009869598320052702,15.0
576,4.276113709285481e-06,246.02537854725347,4.209453106151119e-06,0.0009887263943087353,15.0
577,4.282563379771362e-06,245.4904035265628,4.217097416975003e-06,0.000990660748657418,14.0
578,4.273233711258286e-06,244.19650625782785,4.208988605914772e-06,0.000992283690671316,15.0
579,4.267404096274043e-06,243.13555358528825,4.204274386427328e-06,0.0009938347412332912,15.0
580,4.275645783122548e-06,242.7668701982117,4.213565978163504e-06,0.000995619237675642,15.0
581,4.2812827376032615e-06,242.187470255581,4.2203785946853305e-06,0.0009975392957365405,14.0
582,4.271505088811621e-06,240.88047257486878,4.2117876971670355e-06,0.0009991504798439882,15.0
583,4.266396973342301e-06,239.86097173401612,4.2077607168846454e-06,0.0010007085180551276,15.0
584,4.275040862391503e-06,239.500009281118,4.217443470585526e-06,0.0010025110569565013,15.0
585,4.279831512149065e-06,238.87565171479463,4.223389739912486e-06,0.0010044164922575856,14.0
586,4.269668992013818e-06,237.55924148871688,4.214379383071532e-06,0.001006016955878703,15.0
587,4.265304118610385e-06,236.58092959578653,4.211063104604126e-06,0.001007582734436813,15.0
588,4.274289735319787e-06,236.22355023565635,4.221077819857776e-06,0.0010094036354118664,16.0
589,4.2781960075015845e-06,235.5536716346782,4.226118389730242e-06,0.0010112938572014495,14.0
590,4.2676996302771335e-06,234.23063803116708,4.216739505794496e-06,0.001012884830615019,15.0
591,4.26411415220883e-06,233.29401975781516,4.21417158273211e-06,0.001014459108895134,15.0
592,4.273389089170516e-06,232.93662193984997,4.224466864258268e-06,0.001016298768728972,16.0
593,4.276354753734322e-06,232.2198275645946,4.2285442474270456e-06,0.0010181729609577644,14.0
594,4.265588279148799e-06,230.89382258225575,4.21886014115488e-06,0.0010197550583164237,15.0
595,4.262812197427494e-06,229.9987636571171,4.217072385779398e-06,0.0010213390272880926,15.0
596,4.272325601158714e-06,229.6376738568965,4.227598566292621e-06,0.0010231984213824223,16.0
597,4.274274875563397e-06,228.87173784049077,4.230635642354052e-06,0.0010250556088838903,14.0
598,4.263314354837173e-06,227.54700377788402,4.220721866515723e-06,0.0010266292772626196,15.0
599,4.261376609545076e-06,226.69299844231912,4.219745268440175e-06,0.0010282246377788247,14.0
600,4.271086191049517e-06,226.32505240377898,4.230461169118297e-06,0.0010301048687875799,16.0
601,4.27192870299435e-06,225.50739334343385,4.2323658302141836e-06,0.001031943619078256,15.0
602,4.260821515832559e-06,224.18618661495108,4.222270007641523e-06,0.0010335098853718673,15.0
603,4.259817057210283e-06,223.3763923927939,4.22220071484151e-06,0.0010351177918946075,14.0
604,4.269654205156927e-06,222.99669156060418,4.233039421715353e-06,0.0010370208910224033,16.0
605,4.269245941064762e-06,222.12212655954326,4.2336660727341975e-06,0.0010388396727810992,15.0
606,4.258128994833729e-06,220.8116465287494,4.2235243153939505e-06,0.0010403988337926238,15.0
607,4.258136250174996e-06,220.04767970100318,4.224442711248471e-06,0.0010420214077547633,14.0
608,4.268002671384094e-06,219.64958107262106,4.235307800966411e-06,0.0010439501873183569,16.0
609,4.266218140353495e-06,218.71461179510288,4.234529124929177e-06,0.0010457466603313523,15.0
610,4.255221456416896e-06,217.42102494358485,4.224471404025235e-06,0.0010472997267548924,15.0
611,4.256301995469119e-06,216.7029093826018,4.226441726853868e-06,0.0010489402526283526,14.0
612,4.266099566437274e-06,216.27981088172348,4.237236454946065e-06,0.0010508979603652963,16.0
613,4.26278123391935e-06,215.27992973415041,4.2348934425718375e-06,0.0010526690604091384,15.0
614,4.252089363601438e-06,214.0116403348141,4.225104394590614e-06,0.0010542174928500772,15.0
615,4.254342618947448e-06,213.34069955216012,4.228229017674509e-06,0.0010558802090879368,14.0
616,4.263858557522555e-06,212.87960004176,4.238742362876303e-06,0.001057871885573704,16.0
617,4.258821534411273e-06,211.8097595510579,4.2346474964945304e-06,0.0010596136555526805,15.0
618,4.2487361394237015e-06,210.5803369402061,4.225428868173635e-06,0.0010611593929142347,15.0
619,4.252297628052639e-06,209.95860708431064,4.2298469829606e-06,0.001062850273038535,15.0
620,4.261186639891644e-06,209.44858163728856,4.239726988978447e-06,0.0010648636875809543,14.0
621,4.254399643986083e-06,208.31079306227102,4.233846226840455e-06,0.0010665741299752454,15.0
622,4.245237703389564e-06,207.1331002902604,4.225516445545621e-06,0.0010681207323770682,15.0
623,4.250126663323801e-06,206.5572142082294,4.23125073492436e-06,0.0010698445324095294,15.0
624,4.257885972565265e-06,205.99530513048526,4.239972689568728e-06,0.0010718360662217697,14.0
625,4.249764782702715e-06,204.81061547835708,4.232720236648703e-06,0.00107351870037085,15.0
626,4.241622681285959e-06,203.68597197495544,4.225378896625198e-06,0.0010750701406075432,15.0
627,4.247567986733269e-06,203.1414001987028,4.232159859009513e-06,0.0010768256169916726,15.0
628,4.2540588681888044e-06,202.52273378721665,4.239584176790973e-06,0.0010787950576618026,14.0
629,4.244855201623505e-06,201.3034725768033,4.231211376554965e-06,0.0010804533333790545,15.0
630,4.237761950958004e-06,200.2298537844609,4.224890740478244e-06,0.0010820134098319207,15.0
631,4.24458926989608e-06,199.70723997745134,4.232544761805982e-06,0.001083799331615605,15.0
632,4.249712764509274e-06,199.02939280334945,4.2385710575813694e-06,0.001085745894694689,14.0
633,4.239587171345168e-06,197.783013440156,4.229238705687954e-06,0.0010873833431897662,15.0
634,4.233631231276955e-06,196.76188273223332,4.224029456408182e-06,0.001088954116604153,15.0
635,4.24117055468395e-06,196.25194586376918,4.23238724352899e-06,0.0010907703797941426,15.0
636,4.244796052896835e-06,195.5112946584728,4.236883195501134e-06,0.0010926932210673724,14.0
637,4.233932677761312e-06,194.24643628440504,4.226775514737334e-06,0.0010943123751633171,15.0
638,4.229198029746129e-06,193.27879393769462,4.222763923983624e-06,0.0010958960726976125,15.0
639,4.237267273360417e-06,192.7713527863117,4.23164429856448e-06,0.0010977439792037498,16.0
640,4.2392308292171775e-06,191.963288352207,4.234443802387643e-06,0.0010996418373416304,14.0
641,4.227867238315285e-06,190.6909521878809,4.223798466272543e-06,0.0011012444395765704,15.0
642,4.224368376562865e-06,189.77375937147414,4.221001876549912e-06,0.0011028447217138037,15.0
643,4.232855412904878e-06,189.26236354483797,4.230293036100074e-06,0.0011047252936322424,16.0
644,4.232967412596556e-06,188.38169850101755,4.2312038500095465e-06,0.001106596502071935,15.0
645,4.221340096173997e-06,187.11229485295448,4.220257888663412e-06,0.0011081842036572858,15.0
646,4.219146869813586e-06,186.24489549729878,4.218748818490073e-06,0.0011098047378976111,15.0
647,4.22786860089437e-06,185.71933688187724,4.228268355987529e-06,0.0011117207981072936,16.0
648,4.225958629630241e-06,184.76294352263824,4.227116615428514e-06,0.0011135619581050776,15.0
649,4.214305942137896e-06,183.50611729688438,4.216109436895244e-06,0.0011151371489205352,15.0
650,4.213528417056335e-06,182.6889336876761,4.216000933540971e-06,0.0011167826066407678,14.0
651,4.222124721103456e-06,182.13009040693083,4.225389834824982e-06,0.0011187404766251727,16.0
652,4.218088371130281e-06,181.09917144817896,4.222067422961642e-06,0.001120546008121733,15.0
653,4.2067022677717255e-06,179.865705986872,4.211292825331543e-06,0.0011221122645886197,15.0
654,4.207491877916483e-06,179.0999886461029,4.2127398154885835e-06,0.0011237886735936248,14.0
655,4.21545272612643e-06,178.48173051918263,4.221488298139147e-06,0.0011257977670658843,16.0
656,4.20919255113603e-06,177.37890290959263,4.2158936242554206e-06,0.0011275602761198647,15.0
657,4.198503768512466e-06,176.18380291873075,4.205785389057949e-06,0.0011291230872147095,15.0
658,4.201047365134788e-06,175.47062710106857,4.208979147425068e-06,0.0011308390764563647,15.0
659,4.207775032598552e-06,174.78609340508356,4.216471700105587e-06,0.0011328629576056264,14.0
660,4.199326880440429e-06,173.6156918547072,4.208639466257691e-06,0.0011345837678850344,15.0
661,4.189863933097035e-06,172.4764165786664,4.199730590013207e-06,0.0011361497826501343,15.0
662,4.193999883845511e-06,171.80340898592314,4.204511721669839e-06,0.0011379111417069636,15.0
663,4.198847544656691e-06,171.04815796493492,4.210082135984133e-06,0.001139907381979585,14.0
664,4.188796032259565e-06,169.83511101707361,4.200599032321954e-06,0.001141591083457129,15.0
665,4.1806635698972086e-06,168.7496767008748,4.192998637294033e-06,0.0011431690424534044,15.0
666,4.18605631921095e-06,168.1013041271163,4.199030453841103e-06,0.001144974199159234,15.0
667,4.188714297623894e-06,167.26671652600973,4.202365713700448e-06,0.0011469406778500059,14.0
668,4.1774720786348e-06,166.0275440114701,4.191646609637263e-06,0.0011485922572552335,15.0
669,4.170805320674294e-06,164.99605038140768,4.185493393055111e-06,0.0011501883637929824,15.0
670,4.177075491809117e-06,164.35422655359235,4.1923955333442635e-06,0.0011520390364936958,16.0
671,4.177330025713718e-06,163.437015583249,4.193278060475951e-06,0.0011539720314409406,15.0
672,4.165190182866456e-06,162.18205321383675,4.181618391420214e-06,0.0011555974994810778,15.0
673,4.160183765178861e-06,161.20707209083542,4.177110249797644e-06,0.0011572169218772646,15.0
674,4.166787188059244e-06,160.54633063046012,4.18433684106987e-06,0.0011591186831632569,16.0
675,4.164554007197845e-06,159.55029149633907,4.182678304803871e-06,0.0011610111063550524,15.0
676,4.151911177116612e-06,158.29346247060533,4.170475516317545e-06,0.0011626156895661389,15.0
677,4.148702998611712e-06,157.37399125257772,4.1677536912396375e-06,0.0011642653661750667,15.0
678,4.15504041417446e-06,156.66673892804585,4.174703067500852e-06,0.0011662264473780164,16.0
679,4.150072014250023e-06,155.5897884605545,4.1702511836123525e-06,0.0011680712976740713,15.0
680,4.13750407848781e-06,154.35069521964988,4.158087461916146e-06,0.0011696606080800823,15.0
681,4.136254375948254e-06,153.48495445085243,4.157315990594827e-06,0.0011713499128856526,15.0
682,4.141532250659571e-06,152.6952372753449,4.163191026124582e-06,0.0011733837803969455,17.0
683,4.133676459478693e-06,151.54113925194397,4.155789099185259e-06,0.0011751705933370046,15.0
684,4.121826636464446e-06,150.33803489099355,4.144313659075854e-06,0.0011767549455112608,15.0
685,4.122774943334382e-06,149.52495461496574,4.145736907703537e-06,0.0011784966729868201,15.0
686,4.12596271900576e-06,148.64584161504237,4.14948075793122e-06,0.0011805430555948918,14.0
687,4.115533426818141e-06,147.42930227752157,4.1394440990834985e-06,0.0011822743651399193,15.0
688,4.105118988537067e-06,146.28005092000967,4.12938205582779e-06,0.0011838669031364727,15.0
689,4.107742627734771e-06,145.4919685878827,4.132476047509446e-06,0.0011856712507027631,15.0
690,4.108298133984228e-06,144.5321746734962,4.133528273395165e-06,0.0011876790451974726,14.0
691,4.095894188429673e-06,143.2732216637675,4.1214610822984405e-06,0.0011893653333456345,15.0
692,4.087243322950989e-06,142.1803979269167,4.113146071172695e-06,0.001190978725493001,15.0
693,4.090591831633386e-06,141.37778920696357,4.116953992129903e-06,0.0011928521187775831,16.0
694,4.088140658370083e-06,140.33261020268233,4.11493469491752e-06,0.0011948129588364045,15.0
695,4.07441831270432e-06,139.0526146012499,4.101498816132216e-06,0.0011964628550974828,15.0
696,4.067847395462387e-06,138.01798739597254,4.095251954867989e-06,0.0011981086737111251,15.0
697,4.070988900574552e-06,137.1624609056647,4.098834764868768e-06,0.0012000608837104386,16.0
698,4.065197601846606e-06,136.0306320052042,4.09340497845016e-06,0.0012019641982289992,15.0
699,4.050948687829189e-06,134.7537425315682,4.079399034684596e-06,0.0012035865418364156,15.0
700,4.046605308199794e-06,133.77085915602598,4.07537134022266e-06,0.00120527956091563,15.0
701,4.048477695219162e-06,132.81959509136533,4.077658094268663e-06,0.0012073250573216218,17.0
702,4.039098411547888e-06,131.605664356317,4.068564724223938e-06,0.0012091562543623702,15.0
703,4.025297792958607e-06,130.35671366868115,4.0549729038824e-06,0.0012107661771868666,15.0
704,4.02314266713517e-06,129.4089811078937,4.053127057049102e-06,0.0012125280517664948,15.0
705,4.022495947551e-06,128.3527757505621,4.052842339203064e-06,0.0012146066597685805,14.0
706,4.009728730830596e-06,127.06849890920275,4.0402868196621975e-06,0.0012163671036870209,15.0
707,3.997527404602704e-06,125.87185454389184,4.028272065796535e-06,0.0012179864016737144,16.0
708,3.996595121050124e-06,124.91235081273012,4.027635593757821e-06,0.001219840624968422,15.0
709,3.99256952722864e-06,123.77060593963155,4.023896202488878e-06,0.0012218670731657857,14.0
710,3.97749453743744e-06,122.44896685954069,4.008969035310262e-06,0.0012235690973984364,15.0
711,3.9673188462607016e-06,121.30176645689194,3.998963775295189e-06,0.0012252227684183237,16.0
712,3.966276629096278e-06,120.28139768436003,3.998190378460481e-06,0.0012271789152478458,16.0
713,3.958312084423605e-06,119.05112968160117,3.990429407940846e-06,0.0012291363618517155,15.0
714,3.941954429472004e-06,117.71860316930214,3.97416563900908e-06,0.0012307961725872185,15.0
715,3.933936694932115e-06,116.60717283437526,3.966304201338812e-06,0.0012325099099967393,16.0
716,3.9311945898759925e-06,115.46753860776887,3.963787415479548e-06,0.0012345871783145434,17.0
717,3.91868930579327e-06,114.14716405322223,3.951395843874117e-06,0.001236457372099756,15.0
718,3.902555237000984e-06,112.83796106734953,3.935315953001996e-06,0.0012380975483655278,15.0
719,3.896280145537547e-06,111.72612360126551,3.929178750286491e-06,0.001239908038561455,15.0
720,3.890212408319512e-06,110.46956706067309,3.9232627164230845e-06,0.0012420131270216683,15.0
721,3.87382975693455e-06,109.08739867099706,3.906910406800892e-06,0.0012437934980564474,15.0
722,3.859092879543607e-06,107.81156575170367,3.8921994533413e-06,0.0012454563306474652,16.0
723,3.853262486562704e-06,106.64306223766306,3.88647355186949e-06,0.0012473919702737529,15.0
724,3.842705474786946e-06,105.29407399756613,3.875974068894149e-06,0.0012494246231886169,14.0
725,3.823797527326116e-06,103.88242194249815,3.857027006587988e-06,0.0012511379411907077,15.0
726,3.810882360995697e-06,102.62569694986918,3.844112098532585e-06,0.0012528650235108585,16.0
727,3.803059745548936e-06,101.31840418935745,3.836332457303427e-06,0.0012549501436969394,17.0
728,3.7871981851713e-06,99.87899684264124,3.82042704827681e-06,0.001256880591228505,15.0
729,3.76741007046955e-06,98.46704616886461,3.800545265566714e-06,0.0012585620690397114,15.0
730,3.7559360386996263e-06,97.18757008408345,3.7890374961613095e-06,0.0012604024510701342,16.0
731,3.7438318736546514e-06,95.7304661493348,3.7768826450019175e-06,0.0012625468022033819,14.0
732,3.723047127592588e-06,94.2247908139521,3.7559582537768006e-06,0.00126436729291296,15.0
733,3.70396021646912e-06,92.81980060463022,3.736734384043711e-06,0.001266079006219248,16.0
734,3.691955219116129e-06,91.43603510396001,3.7246349421644013e-06,0.001268079932143072,16.0
735,3.674127207909283e-06,89.88292712583763,3.706645082617486e-06,0.0012701286645166064,15.0
736,3.6501023288887146e-06,88.34288803991302,3.6824010410010926e-06,0.0012718745287418718,15.0
737,3.631972892613897e-06,86.9099767133273,3.6640857460146583e-06,0.0012736840663452565,16.0
738,3.615469714824725e-06,85.30167880037945,3.6473792080100115e-06,0.0012758835531585459,15.0
739,3.590962191175574e-06,83.66491435102552,3.6225955976972117e-06,0.0012777941436948087,16.0
740,3.563487712392559e-06,82.03616860411759,3.5948086260252505e-06,0.001279565460434042,17.0
741,3.5262614073888007e-06,79.924844846102,3.5571006519017044e-06,0.001281796575270209,18.0
742,3.470578747636888e-06,77.25652456403058,3.5007053473763874e-06,0.0012842733346793375,17.0
743,3.4069004327110166e-06,74.56857179747281,3.436247516353213e-06,0.0012864743691120362,18.0
744,3.33715410731887e-06,71.63321796056906,3.3656038532263928e-06,0.0012888690122600996,19.0
745,3.2521168549151523e-06,68.11605705064598,3.2794336679328155e-06,0.0012916877047255027,17.0
746,3.1669073575670123e-06,64.8294275310197,3.1931284787019203e-06,0.0012941264635425724,19.0
747,3.0807558233199825e-06,61.55992508743457,3.1058544434651357e-06,0.0012965058693736415,19.0
748,2.978750843439772e-06,57.68482605425418,3.0024687404632946e-06,0.0012993307496688132,16.0
749,2.8819162814821997e-06,54.179852295014335,2.904359726013924e-06,0.0013017548019818583,19.0
750,2.7864738828659466e-06,50.79825868315841,2.807661219036589e-06,0.001304037349112915,20.0
751,2.6764477705765217e-06,46.904500348759434,2.6961424707262164e-06,0.0013066635804188497,16.0
752,2.5739200069818306e-06,43.430289674344635,2.5922626876599945e-06,0.0013089054216579884,19.0
753,2.4714163505351037e-06,40.014958281185045,2.4884040821203947e-06,0.0013110705501884745,21.0
754,2.360815986861058e-06,36.36075203679807,2.3763173964322113e-06,0.0013133700966585558,17.0
755,2.2590148350671155e-06,33.13716990747648,2.273191282205323e-06,0.00131532162628182,19.0
756,2.149936266841919e-06,29.705912391932884,2.162672566492091e-06,0.001317386053798055,21.0
757,2.0472245043638388e-06,26.55934136806573,2.0586181029667105e-06,0.0013192408478509264,18.0
758,1.9487111165826343e-06,23.63069703219781,1.9588406256039685e-06,0.0013209272752824606,20.0
759,1.849599943969842e-06,20.705631233894582,1.858442203557757e-06,0.0013226039915200858,17.0
760,1.757665152299691e-06,18.101778013614076,1.7653502024359611e-06,0.0013240580629408335,19.0
761,1.6660899699412196e-06,15.52409315697802,1.6726096970471573e-06,0.0013254921841832075,15.0
762,1.5825224683629418e-06,13.2616605719871,1.5880073184853225e-06,0.0013267266162479648,18.0
763,1.501685362177746e-06,11.09759626735403,1.5061656962383017e-06,0.0013279008510330326,15.0
764,1.4288707766294724e-06,9.21746625556398,1.432467092999605e-06,0.0013289071617344538,17.0
765,1.3620765926670446e-06,7.5148055513010155,1.3648608449456078e-06,0.0013298141884667256,14.0
766,1.301936151706826e-06,6.034518912660452,1.3040049340863637e-06,0.0013305951538000265,16.0
767,1.2519613879319792e-06,4.813154185939043,1.2534307223811026e-06,0.0013312383715827286,


==> GEO-T1-WHL.csv <==
t,u,F,cmod,fracture_dissipation
0,0.0,0.0,0.0,0.0
1,6.000000000000002e-08,9.755913033017169,1.0124149264768232e-08,1.2277046046449413e-13
2,1.7188223161290423e-06,279.2695702312398,2.9816853679844456e-07,9.266765635129738e-08
3,2.979903613474658e-06,483.2193169002078,5.544994461598921e-07,1.0671644543691627e-06
4,3.728678001514738e-06,603.0970663839015,7.567435079365127e-07,3.4742984904490017e-06
5,4.107114069839005e-06,662.6834857766903,9.017495753150699e-07,6.551462459806645e-06
6,4.281659017469489e-06,689.4472286339522,1.0000306748414415e-06,9.44818407513881e-06
7,4.347411831153796e-06,698.9527859846191,1.0625384146026269e-06,1.1778216033312861e-05
8,4.360295175885704e-06,700.2192602517085,1.1012293423016065e-06,1.3535165895864898e-05
9,4.366739436171276e-06,700.5143372761654,1.1345134930166275e-06,1.5152858411851433e-05
10,4.3808997979299065e-06,701.9578935516984,1.1719244541373425e-06,1.6966776826183417e-05
11,4.385709089688554e-06,701.8910458057069,1.2063221669266432e-06,1.8808610370526057e-05
12,4.374012496729882e-06,699.3257685635197,1.2300426804307212e-06,2.033453204409175e-05
13,4.368432671125687e-06,697.7539121962668,1.253780755786708e-06,2.1825030564808e-05
14,4.37691207444795e-06,698.3187098112816,1.2840240135314646e-06,2.3555001132569808e-05
15,4.380601138132127e-06,698.0767169653598,1.3132817248620292e-06,2.5379875125585817e-05
16,4.370099071428827e-06,695.7036485432797,1.3333644754612613e-06,2.6917505072247216e-05
17,4.366068389776816e-06,694.3743043913008,1.3541454827910956e-06,2.842413280486733e-05
18,4.375864493902007e-06,695.1385669898591,1.3813995322319981e-06,3.016225646284387e-05
19,4.380790117579115e-06,695.0804177083206,1.4077559844966104e-06,3.2008857706710135e-05
20,4.370463436362981e-06,692.7379940057607,1.4248439310292359e-06,3.3556448933832026e-05
21,4.365538799024941e-06,691.2730863744193,1.442531993510031e-06,3.505592838618443e-05
22,4.374952436159101e-06,691.9770145458643,1.466971792027462e-06,3.677848591244892e-05
23,4.380731994656222e-06,692.0429766118631,1.491257031335371e-06,3.86413022676011e-05
24,4.370847105100569e-06,689.77186496479,1.5063176744552398e-06,4.020134391590591e-05
25,4.365236514344762e-06,688.2039749895782,1.5217369244017027e-06,4.1696945757357054e-05
26,4.374273031443815e-06,688.8479546994257,1.5441285114379151e-06,4.340617356457277e-05
27,4.380812463029636e-06,689.0227354218958,1.5670297913607142e-06,4.5283741946586797e-05
28,4.371351870360469e-06,686.8200038591616,1.5806669673612372e-06,4.6855351977989734e-05
29,4.365038465993303e-06,685.1475769849794,1.5943275850007377e-06,4.834681370235172e-05
30,4.373626317734137e-06,685.7209699115404,1.615156404104684e-06,5.0042581460588045e-05
31,4.380847651306451e-06,685.9917071005842,1.6371333768624162e-06,5.19339853821057e-05
32,4.371839407160074e-06,683.8607751766938,1.649775572044272e-06,5.3518000952431864e-05
33,4.364882302957071e-06,682.0932192886554,1.6620522326366461e-06,5.5007114975397676e-05
34,4.372971802869984e-06,682.5875940339334,1.6816681438530868e-06,5.669224748300761e-05
35,4.380768357956237e-06,682.9370288663167,1.7030042658764175e-06,5.859670900133196e-05
36,4.372224395158131e-06,680.8795290280228,1.7149025742260368e-06,6.019222494258325e-05
37,4.364703350730888e-06,679.0299863979872,1.726032534641521e-06,6.16793542947478e-05
38,4.372305796090736e-06,679.4474661082979,1.7446416032291728e-06,6.335454224902182e-05
39,4.380597723040864e-06,679.86327780844,1.7654932953443526e-06,6.527008859209849e-05
40,4.372499387507581e-06,677.8758625460423,1.7768147944952802e-06,6.687665689200894e-05
41,4.364493245770463e-06,675.9569966121296,1.7869681352008812e-06,6.836253663520386e-05
42,4.3716328816714896e-06,676.301520320896,1.8047153077103034e-06,7.002883479462896e-05
43,4.380341491774973e-06,676.7714936765806,1.8251752619189654e-06,7.195400057085056e-05
44,4.372663061166298e-06,674.849985597026,1.8360205118165604e-06,7.357069769462531e-05
45,4.364244391102033e-06,672.873431923939,1.845319641960413e-06,7.5055834488565e-05
46,4.370957226307802e-06,673.1506911235897,1.862311523373357e-06,7.671432313562843e-05
47,4.380012242444459e-06,673.6640079996539,1.8824337002844496e-06,7.864782446150277e-05
48,4.372719534304891e-06,671.8029992494661,1.8928658567359667e-06,8.02736485890887e-05
49,4.363955656147239e-06,669.7794860653523,1.90140409315652e-06,8.175843906401492e-05
50,4.370280657775202e-06,669.9955507493877,1.917722529864542e-06,8.341020125312304e-05
51,4.379620276895036e-06,670.5427740499526,1.9375384810035404e-06,8.535086749991838e-05
52,4.372675712937739e-06,668.7364236120526,1.9475969666726225e-06,8.69848152911048e-05
53,4.363625468907731e-06,666.6752893013172,1.9554474889240463e-06,8.846955420252333e-05
54,4.369603860320248e-06,666.836531985614,1.971158872122726e-06,9.011558907517991e-05
55,4.37916998071841e-06,667.408854486364,1.9906854739003825e-06,9.206238553331869e-05
56,4.372539679038435e-06,665.6519571923506,2.0003972730440585e-06,9.370347714611493e-05
57,4.363253571781102e-06,663.561188217985,2.0076192725020454e-06,9.518837205262921e-05
58,4.368926586583267e-06,663.673938101605,2.022779624055118e-06,9.682959000943048e-05
59,4.37868063431492e-06,664.2655848719235,2.0420320972910705e-06,9.87816163414239e-05
60,4.372319650811428e-06,662.551294557348,2.0514101262273234e-06,0.00010042893155904253
61,4.362840408237825e-06,660.4376265131178,2.0580527840256584e-06,0.00010191411960913332
62,4.3682479267411474e-06,660.5079655671973,2.0727108494459103e-06,0.00010355133621424328
63,4.378155130767359e-06,661.1137780656161,2.091699326611841e-06,0.00010550777668712287
64,4.372023670027803e-06,659.4360745860172,2.100752785777963e-06,0.00010716050092519635
65,4.362387109604119e-06,657.305136676515,2.106857928739748e-06,0.00010864606521722587
66,4.367566342397795e-06,657.3387047992537,2.1210567995828565e-06,0.00011028001177076585
67,4.377575216590739e-06,657.9544854040759,2.1397254606133514e-06,0.000112232607541922
68,4.371711831578767e-06,656.3185915789417,2.1485065705637603e-06,0.0001138912371897376
69,4.361908802046146e-06,654.1692002901078,2.154091788094308e-06,0.0001153772422334538
70,4.36683476173249e-06,654.1627634989092,2.16783401579186e-06,0.0001170074742944609
71,4.376954295932323e-06,654.7905416085545,2.186201979949379e-06,0.00011895436258462077
72,4.371396589126555e-06,653.2013675345249,2.194761653495313e-06,0.00012061965249086027
73,4.361412469443695e-06,651.0315211753888,2.1998392549646604e-06,0.0001221062093909786
74,4.366047399595653e-06,650.9800833163922,2.213116908489464e-06,0.00012373209627501635
75,4.3762853635330136e-06,651.6212633841284,2.23120761786576e-06,0.00012567237063812177
76,4.371082284371169e-06,650.0852570346324,2.23960201468926e-06,0.00012734520118358296
77,4.360903998878249e-06,647.8931877731783,2.2441830686632383e-06,0.00012883248064237264
78,4.365205402063195e-06,647.7911412636408,2.256983129344634e-06,0.00013045336500917926
79,4.375566755385789e-06,648.4467190654871,2.274816736866913e-06,0.00013238606656740926
80,4.370763278928425e-06,646.9695553290138,2.283100017584013e-06,0.0001340674980151819
81,4.360389737018247e-06,644.7553090636139,2.2871997851080207e-06,0.00013555564451141745
82,4.364310819222934e-06,644.5965125356156,2.2995045153473696e-06,0.00013717084546932169
83,4.374796278829282e-06,645.2668619339005,2.3170975695685766e-06,0.00013909494917557197
84,4.370446659269e-06,643.8554764346547,2.3253282704831542e-06,0.000140786102517634
85,4.3598761452632415e-06,641.6189414445718,2.3289612164204214e-06,0.00014227540936043016
86,4.363366387904196e-06,641.396799606585,2.3407489111981934e-06,0.00014388425816257456
87,4.373971122781968e-06,642.0814879703444,2.3581137344053815e-06,0.0001457987891551049
88,4.370134366582295e-06,640.7433916117241,2.3663526758835683e-06,0.0001475007301067113
89,4.35936954707281e-06,638.4850460114427,2.3695350901763687e-06,0.0001489916135596856
90,4.3623761075861965e-06,638.1927152996843,2.3807809173036413e-06,0.0001505934752441136
91,4.373088710007547e-06,638.8903474694304,2.39792525622991e-06,0.00015249744976304048
92,4.3698242308664055e-06,637.6329953659042,2.4062331991463683e-06,0.00015421125791707424
93,4.358875929983625e-06,635.3544521620084,2.4089854417019245e-06,0.00015570424234224767
94,4.361345438170438e-06,634.9850921219703,2.419662713936506e-06,0.0001572985524495232
95,4.372146694705336e-06,635.6931254814009,2.436589208155012e-06,0.0001591910670442638
96,4.36951191493069e-06,634.5235861129934,2.4450253778849744e-06,0.00016091775948316077
97,4.35840040030447e-06,632.2277579984484,2.447372904978897e-06,0.00016241347471968438
98,4.360281306308578e-06,631.7748581092359,2.457454638769188e-06,0.00016399977249119814
99,4.371147844421896e-06,632.4903709944361,2.4741600480675973e-06,0.00016587952332077527
100,4.369209686585401e-06,631.4168697569218,2.482790152299767e-06,0.00016762027954779347
101,4.35795981419312e-06,629.1072603043223,2.4847608727353528e-06,0.0001691194765937525
102,4.359190737693857e-06,628.563017179429,2.4942125178238303e-06,0.00017069726858484423
103,4.370085626642817e-06,629.2810580493943,2.510686037568439e-06,0.00017256322785638668
104,4.36889802882441e-06,628.309946707541,2.519566857885152e-06,0.00017431902748272
105,4.357550399787583e-06,625.9921638527369,2.5211986514464677e-06,0.00017582258196505786
106,4.3580704767598215e-06,625.3488285870868,2.529985671149151e-06,0.00017739170310929843
107,4.368957332822095e-06,626.0645298545045,2.5462161001005765e-06,0.00017924300483306376
108,4.368563403913986e-06,625.2005742045227,2.5553971418477434e-06,0.00018101459951233245
109,4.357169388854757e-06,622.8816770236315,2.556734197466636e-06,0.0001825234455047824
110,4.356935194908915e-06,622.1340645282397,2.564831076726763e-06,0.00018408385248769134
111,4.367740646822445e-06,622.8370570799724,2.5807868665848232e-06,0.00018592029559915614
112,4.3681944300195125e-06,622.0867616868828,2.590321048578241e-06,0.00018770784425235077
113,4.356813901137416e-06,619.7749063478759,2.591412899105457e-06,0.00018922292469054236
114,4.35579814479383e-06,618.9201406745564,2.5988031418406902e-06,0.00019077474274128116
115,4.366447865506453e-06,619.5999404948768,2.6144510461837348e-06,0.00019259641909148662
116,4.367772493588786e-06,618.9654363873781,2.624371362563852e-06,0.00019439981062528022
117,4.356471051922327e-06,616.669493330133,2.6252711292909697e-06,0.00019592200697081651
118,4.354672072467581e-06,615.7083495423369,2.6319530938723304e-06,0.0001974654390403654
119,4.365111683430775e-06,616.3574952295262,2.6472690104036227e-06,0.00019927233387759613
120,4.367295295255682e-06,615.8359045686988,2.657587106188981e-06,0.0002010915002318716
121,4.356131832014552e-06,613.5636712228458,2.6583442694515304e-06,0.0002026216674253063
122,4.353540961309168e-06,612.4957262605307,2.6643136734714124e-06,0.00020415739064366334
123,4.363745857682121e-06,613.1111092310414,2.6792894342282236e-06,0.00020594938384359664
124,4.366762379013159e-06,612.6976459348647,2.6900064935307104e-06,0.00020778411260294428
125,4.355798752591359e-06,610.4573220641198,2.6906717500700735e-06,0.00020932286416101275
126,4.352432145219994e-06,609.2856791295886,2.6959387842112407e-06,0.00021085152297483002
127,4.362360233076781e-06,609.8614937511583,2.7105570750499497e-06,0.00021262911404623975
128,4.366171129038388e-06,609.5498907252974,2.721663078856962e-06,0.00021447874913926325
129,4.355453924623311e-06,607.3474495206882,2.722277799326958e-06,0.00021602661611209629
130,4.351357578643242e-06,606.0793084758016,2.7268716425182253e-06,0.0002175488472925504
131,4.36096845576001e-06,606.6100380488006,2.7411148850378255e-06,0.00021931268308364227
132,4.365521282049507e-06,606.3922638811985,2.7525887522409665e-06,0.00022117637384707557
133,4.355089141000703e-06,604.2325905740089,2.75318851656053e-06,0.00022273363848068263
134,4.350313516226669e-06,602.8756416780318,2.7571420482551614e-06,0.0002242501467480109
135,4.359581554733926e-06,603.3578186079565,2.7710013033433427e-06,0.00022600105737936494
136,4.364813491869338e-06,603.2245336415364,2.782813685583075e-06,0.00022787791800988022
137,4.354699648256528e-06,601.1118524400019,2.7834292051881966e-06,0.0002294444938374829
138,4.349294955956586e-06,599.673584912208,2.78677633074052e-06,0.00023095618304110377
139,4.358208723595877e-06,600.1057202813727,2.8002509106149867e-06,0.0002326950018787357
140,4.3640538881617146e-06,600.0473802717677,2.812367893640517e-06,0.00023458396099649214
141,4.354277112054775e-06,597.9839000290466,2.8130204579238592e-06,0.00023615966740582085
142,4.348300444889529e-06,596.4726686003951,2.815799934712586e-06,0.0002376673496208679
143,4.356857185931256e-06,596.8544245230502,2.8288945165473105e-06,0.00023939507980184094
144,4.363248207662563e-06,596.8614550020146,2.841279250357413e-06,0.00024129499150348543
145,4.353815397897701e-06,594.84779526725,2.84198169604416e-06,0.00024287948651414705
146,4.34732733217891e-06,593.272348793742,2.84423500558648e-06,0.00024438388860350413
147,4.3555314407756354e-06,593.6043256104334,2.8569586981212594e-06,0.0002461016267078839
148,4.362402876644451e-06,593.6675696618905,2.8695739227865053e-06,0.00024801131934849586
149,4.353310160440349e-06,591.7028361449499,2.8703321137386324e-06,0.00024960433350570857
150,4.346370760729588e-06,590.0717756331956,2.872100819922766e-06,0.0002511060741484488
151,4.354234089701086e-06,590.3556781281885,2.8844662661396625e-06,0.00025281469457064375
152,4.361524093632808e-06,590.4665659486366,2.897275987131671e-06,0.00025473308202716895
153,4.352758942896096e-06,588.5487644603662,2.898089038763271e-06,0.00025633420725063716
154,4.34542575324242e-06,586.8702547796895,2.899413621237552e-06,0.00025783383614734245
155,4.352966049701173e-06,587.1085154496752,2.9114375607232726e-06,0.0002595343070704854
156,4.360617372115407e-06,587.2592428519887,2.924407377836076e-06,0.0002614602685625214
157,4.352161730872111e-06,585.3857702923648,2.925269193369917e-06,0.00026306886218517735
158,4.344487816977565e-06,583.6672833637462,2.9261876874719176e-06,0.00026456686118923336
159,4.351727645249219e-06,583.8629117288269,2.937890329437706e-06,0.0002662602373592591
160,4.359687765247287e-06,584.046376637474,2.9509883197186353e-06,0.00026819275302255343
161,4.351519254787261e-06,582.2141040241114,2.9518892006568413e-06,0.00026980814039277213
162,4.343552958744409e-06,580.4624055731211,2.9524368556365506e-06,0.00027130490844614875
163,4.3505173007128525e-06,580.61874600377,2.963839537132721e-06,0.0002729920796099679
164,4.358739525776358e-06,580.8286634167117,2.9770373012478267e-06,0.0002749303213594352
165,4.35083308310503e-06,579.0341585806622,2.977965063317453e-06,0.00027655181301773
166,4.342617829478762e-06,577.2552914653061,2.9781741388332116e-06,0.00027804767522916074
167,4.3493331478833386e-06,577.3758606875825,2.9892990700041713e-06,0.0002797294869977767
168,4.357776394912735e-06,577.6067509997881,3.002571425831711e-06,0.0002816726916785266
169,4.350105689524254e-06,575.846460635289,3.0035124576425883e-06,0.00028329961264473023
170,4.341679881524183e-06,574.0457406411323,3.0034120779217103e-06,0.0002847948298183298
171,4.348172914169034e-06,574.1340676434405,3.014281548219669e-06,0.0002864720574366997
172,4.356801358803271e-06,574.3811955984106,3.0276064307903523e-06,0.0002884195430537577
173,4.34933997431405e-06,572.6515993285923,3.0285465465131516e-06,0.0002900512444117429
174,4.340737328556853e-06,570.8336698145338,3.0281628668674145e-06,0.00029154602095027494
175,4.347034284109676e-06,570.8931919711606,3.03879867451702e-06,0.0002932193635103788
176,4.3558176140137325e-06,571.1525893644041,3.0521574182975683e-06,0.00029517052516844067
177,4.348539093683369e-06,569.4501966661583,3.053081984287881e-06,0.00029680635162495104
178,4.339788910830997e-06,567.6190713393449,3.0524383396880923e-06,0.0002983008954729647
179,4.3459148722917655e-06,567.6530568677135,3.0628613845102014e-06,0.0002999709782595501
180,4.354826214931012e-06,567.9212330210801,3.07623741941331e-06,0.00030192528351264026
181,4.3477061478055904e-06,566.2428592545025,3.0771328177459977e-06,0.0003035647192187809
182,4.3388338230261024e-06,564.4019964642264,3.076249967986923e-06,0.00030505911041458036
183,4.34481232020942e-06,564.4134875347581,3.0864800359458598e-06,0.0003067264944474939
184,4.353828607655212e-06,564.6874749070128,3.0998591725515682e-06,0.00030868347268427245
185,4.346844223567805e-06,563.0301794341725,3.1007125923368004e-06,0.00031032600005145985
186,4.337871639068372e-06,561.1825422365087,3.099608950067689e-06,0.0003118203363644656
187,4.343724445158853e-06,561.1743326761025,3.1096645366851723e-06,0.00031348551936287694
188,4.352825912706434e-06,561.4516127345246,3.1230346865529717e-06,0.00031544475867378787
189,4.345956248832423e-06,559.8127145380771,3.1238343019544946e-06,0.0003170899083960732
190,4.336902335637375e-06,557.9608508309893,3.1225262744693176e-06,0.0003185842627602418
191,4.342649282297618e-06,557.9354641463322,3.1324244573002837e-06,0.0003202476860080601
192,4.351819000032982e-06,558.213900812232,3.1457753521771565e-06,0.00032220882666163475
193,4.345044982021988e-06,556.5909841508968,3.1465104252025606e-06,0.0003238561768086412
194,4.335926014016344e-06,554.7370693993458,3.1450126019428665e-06,0.00032535060470940193
195,4.341585074773519e-06,554.6967729195098,3.1547690811517077e-06,0.00032701265743224564
196,4.350808547772622e-06,554.9745567512118,3.1680920225031302e-06,0.00032897538466569086
197,4.344112997430446e-06,553.3654682533627,3.168752945800606e-06,0.00033062455770459476
198,4.3349429521157e-06,551.5113569847632,3.167078323331781e-06,0.0003321191011781064
199,4.340530299093342e-06,551.4581719869941,3.17670745184815e-06,0.00033378012580734896
200,4.349795098539484e-06,551.7337685914925,3.1899950818132213e-06,0.0003357441650429833
201,4.343162637456918e-06,550.13660127676,3.1905733420142124e-06,0.0003373948242669436
202,4.333953580154869e-06,548.2838807239848,3.188733571016962e-06,0.0003388895153494751
203,4.339483651296145e-06,548.2195934970629,3.19824839825241e-06,0.00034054981302110264
204,4.348779134953398e-06,548.4917048795431,3.211494522627733e-06,0.0003425149247005592
205,4.342196056844252e-06,546.9047778389626,3.2119826427262937e-06,0.00034416677186917147
206,4.332958409696059e-06,545.0548061415094,3.2099882006200825e-06,0.00034566163499316117
207,4.338444030356802e-06,544.98098620787,3.219400549319322e-06,0.00034732146995988654
208,4.347761321389212e-06,545.2485467116811,3.2326001372405846e-06,0.0003492874442195353
209,4.341215216654503e-06,543.6703533920054,3.23299143472251e-06,0.00035094021654405515
210,4.331958000234352e-06,541.8242932791886,3.2308517843965608e-06,0.0003524352711944729
211,4.337410522616246e-06,541.7423135568712,3.2401723441067274e-06,0.00035409487487682734
212,4.346741596599353e-06,542.0043683139846,3.253320901017301e-06,0.000356061529414798
213,4.340221899310626e-06,540.4336470572501,3.253609887875431e-06,0.0003577149942819391
214,4.330952946368489e-06,538.5924959820389,3.2513336158020756e-06,0.0003592102560040025
215,4.336382384510484e-06,538.5035517164176,3.260572037494294e-06,0.00036086983147533335
216,4.345720300574062e-06,538.7592872439294,3.273665770299076e-06,0.0003628370068587461
217,4.339217724070581e-06,537.1949448307441,3.2738477767655454e-06,0.00036449095962447854
218,4.329943854484303e-06,535.3595594469753,3.271442708589097e-06,0.00036598644123736636
219,4.335359025975188e-06,535.264687963606,3.2806077033507513e-06,0.00036764616665542493
220,4.344697761980402e-06,535.5134101327793,3.2936434110780657e-06,0.00036961372324144603
221,4.338204163341467e-06,533.9545028982136,3.293714501881886e-06,0.0003712679840632704
222,4.32893133658638e-06,532.1256203141307,3.291187804171557e-06,0.00037276369649392825
223,4.334339997159097e-06,532.0257195339968,3.3002872386685056e-06,0.00037442372827895356
224,4.343674394214129e-06,532.2668456435092,3.3132622817711964e-06,0.0003763915435268408
225,4.337182559279322e-06,530.7125509079341,3.3132191106571828e-06,0.0003780459544634454
226,4.327915992344649e-06,528.8908049414915,3.3105773721388873e-06,0.0003795419080915556
227,4.333325023759346e-06,528.7866587384309,3.319618401934658e-06,0.00038120238282625255
228,4.342650577350313e-06,529.0196901584322,3.3325305578735756e-06,0.0003831703491868741
229,4.336154139002294e-06,527.469294991063,3.332370317013382e-06,0.00038482477152172235
230,4.326898437415917e-06,525.6552346749827,3.3296196340378883e-06,0.00038632097518171695
231,4.332313821533395e-06,525.5475096651312,3.3386086902317813e-06,0.0003879820140225898
232,4.34162650835628e-06,525.7720100182034,3.3514560282952123e-06,0.0003899500364327258
233,4.335120019403901e-06,524.2249188827999,3.3511765257027803e-06,0.00039160434951945677
234,4.325879266467315e-06,522.4190207202648,3.348322565327907e-06,0.00039310081105246186
235,4.331306262037369e-06,522.3082902520661,3.3572654692495164e-06,0.0003947625201843763
236,4.340602537052839e-06,522.5238845773893,3.3700463548599482e-06,0.0003967305145453151
237,4.334081238604033e-06,520.9795896725384,3.3696458428474306e-06,0.0003983846127546398
238,4.324859066052936e-06,519.1822673040118,3.3666938922654785e-06,0.00039988133977834786
239,4.330302300314204e-06,519.0690234423956,3.375595931660658e-06,0.0004015438127671376
240,4.33957902507808e-06,519.2753889377386,3.388308977796412e-06,0.0004035117044224714
241,4.333038764634077e-06,517.7334596952202,3.387786089274129e-06,0.0004051654944541221
242,4.323838414899453e-06,515.9450723705357,3.384741101599192e-06,0.00040666249485210647
243,4.329301963745813e-06,515.829736190451,3.3936070992506646e-06,0.00040832581498982304
244,4.338556339043068e-06,516.0265932259412,3.4062511228343773e-06,0.00041029353828777573
245,4.331993489859144e-06,514.4866656221935,3.4056048210902137e-06,0.0004119469377941376
246,4.322817882410314e-06,512.7075274372546,3.402471461150316e-06,0.0004134442191726626
247,4.328305340733123e-06,512.5904583419899,3.411305824755564e-06,0.0004151084607792155
248,4.337534855853647e-06,512.777564450304,3.423879809057447e-06,0.00041707595696876057
249,4.330946256339544e-06,511.23933334011076,3.4231093446344394e-06,0.0004187288923781758
250,4.321798031062474e-06,509.4697190262359,3.4198920219297693e-06,0.00042022646261205
251,4.327312581338275e-06,509.35122380465776,3.4286987966820925e-06,0.0004218916919294453
252,4.336514988651126e-06,509.5283707701871,3.4412018728473944e-06,0.0004238589071853649
253,4.329897857583948e-06,507.9915784072238,3.440306729688908e-06,0.00042551131410580603
254,4.3207794204903225e-06,506.2317296470784,3.4370096306418747e-06,0.00042700918097139694
255,4.32632388264782e-06,506.11206858569125,3.445792540456715e-06,0.0004286754581726744
256,4.335497157417493e-06,506.2790763384249,3.458223967520276e-06,0.00043064234506590496
257,4.32884904462873e-06,504.7435070609443,3.457203822660326e-06,0.0004322941649445267
258,4.319762600066213e-06,502.99363665215066,3.4538309374286878e-06,0.00043379233668557515
259,4.325339486301736e-06,502.8730308938201,3.4625934241122954e-06,0.00043545971597443444
260,4.334481815306841e-06,503.0297439410289,3.4749525969277554e-06,0.0004374262398883333
261,4.327800532481166e-06,501.49521741418306,3.473807259598573e-06,0.0004390774123379995
262,4.318748113463421e-06,499.75551340008445,3.470362403667852e-06,0.0004405758975223848
263,4.324359675291345e-06,499.6341510095781,3.479107664009315e-06,0.00044224442767916883
264,4.333469372218961e-06,499.78043411669495,3.4913940103258326e-06,0.0004442105479851402
265,4.326752999055732e-06,498.2467996789854,3.4901234699440773e-06,0.000445861028266114
266,4.317736502067481e-06,496.5174302123059,3.4866103097371637e-06,0.00044735983530470527
267,4.32338476198315e-06,496.3954700330138,3.49534132350529e-06,0.0004490295609157573
268,4.332460268285882e-06,496.5312048517421,3.5075543300744006e-06,0.00045099524039829197
269,4.325707104891866e-06,494.99833980152493,3.5061586954544143e-06,0.0004526449873133009
270,4.316728310257775e-06,493.27945563557694,3.5025807654344683e-06,0.00045414412461644305
271,4.322415088073058e-06,493.1570301811369,3.511300319115099e-06,0.0004558150877154725
272,4.33145495216723e-06,493.2821129546943,3.523439516063841e-06,0.00045778029163643573
273,4.324663492384107e-06,491.7499187152309,3.521919000726811e-06,0.00045942926790286067
274,4.315724074899248e-06,490.0416545017412,3.5182797145429423e-06,0.00046092874437786424
275,4.321451011473095e-06,489.9188730898827,3.5269904192583806e-06,0.00046260098478427157
276,4.3304538805324575e-06,490.0332138966645,3.5390553745634385e-06,0.00046456567983524843
277,4.323622775964125e-06,488.5016114514287,3.5374102729301898e-06,0.0004662138517619172
278,4.314724331358417e-06,486.80408923181585,3.533712942965837e-06,0.0004677136765625192
279,4.320492931513194e-06,486.6810436569616,3.542417266397985e-06,0.00046938723117815684
280,4.329457516874527e-06,486.7845618290017,3.5544075634908783e-06,0.00047135138641534667
281,4.322585558908468e-06,485.2534896750271,3.552638236561205e-06,0.0004729987230252435
282,4.313728289676773e-06,483.5666621808657,3.54888503363727e-06,0.00047449892594295264
283,4.319541264762859e-06,483.4435868934881,3.5575863671655694e-06,0.0004761738089623617
284,4.328466329068162e-06,483.5362095564991,3.569501596211767e-06,0.00047813739536581214
285,4.32155243173882e-06,482.00562172411884,3.567608459378708e-06,0.0004797838677473723
286,4.3127373297258975e-06,480.329534804686,3.563802133111873e-06,0.00048128446692112916
287,4.318596441901902e-06,480.2065474903549,3.57250309692868e-06,0.0004829607032711372
288,4.327480793161865e-06,480.2882090415809,3.584342850829829e-06,0.0004849236932003347
289,4.320524523083339e-06,478.7581603185377,3.582326689461803e-06,0.00048656927527063746
290,4.3117524440854815e-06,477.09281889236416,3.578469953621961e-06,0.00048807028088801685
291,4.317658908346347e-06,476.96997019380166,3.587172704989982e-06,0.0004897479015456294
292,4.326501383162424e-06,477.0406103599259,3.598936567066097e-06,0.0004917102686142629
293,4.31950127347169e-06,475.5109882243576,3.5967975330322367e-06,0.0004933549351881368
294,4.310774170330216e-06,473.85657014695533,3.5928937121147666e-06,0.0004948563578812764
295,4.316729124670757e-06,473.73389997737513,3.6016003197458794e-06,0.0004965353931545653
296,4.325528588409376e-06,473.79346403636976,3.613287864764906e-06,0.000498497111667928
297,4.318483817619161e-06,472.2642561870694,3.61102647194755e-06,0.0005001408390451618
298,4.309803030821101e-06,470.6208406180182,3.607078487942299e-06,0.0005016426905392524
299,4.315807563725557e-06,470.49838172583827,3.615790952335497e-06,0.0005033231692921943
300,4.324562900049383e-06,470.54681935838687,3.6274017391912366e-06,0.0005052842140792005
301,4.317472708130503e-06,469.0180215103288,3.6250185163292238e-06,0.000506926979858327
302,4.308839575245226e-06,467.3856845933717,3.6210292559514383e-06,0.000508429271441155
303,4.314894705430631e-06,467.26345960317576,3.629749497820759e-06,0.0005101112230514269
304,4.323604811385253e-06,467.3007245329888,3.6412830654322304e-06,0.0005120715689774549
305,4.316468486459107e-06,465.77233872994043,3.638778548203307e-06,0.0005137133522116098
306,4.3078843399154e-06,464.15115305346364,3.634750864056443e-06,0.0005152160953323987
307,4.31399104662435e-06,464.029178552517,3.6434807456266454e-06,0.0005168995483781805
308,4.322654819348918e-06,464.05522685445374,3.654936604933864e-06,0.0005188591709024864
309,4.31547168780259e-06,462.5272605461777,3.6523113269026665e-06,0.0005204999514711024
310,4.306937861718861e-06,460.9172959288005,3.6482480439703304e-06,0.0005220031578397513
311,4.313097088710663e-06,460.79558269942174,3.6569893757519103e-06,0.0005236881406063896
312,4.321713417077625e-06,460.81037205796963,3.668367002984088e-06,0.00052564701534854
313,4.314482854730711e-06,459.28283950464004,3.665621505754621e-06,0.0005272867733449697
314,4.305999919537428e-06,457.68410662321264,3.6615246635973393e-06,0.0005287904555275079
315,4.312213343170911e-06,457.5627159265072,3.670279967815802e-06,0.0005304769964285148
316,4.320781106064855e-06,457.56620553660866,3.681578803793896e-06,0.0005324350991516624
317,4.31350251274578e-06,456.0391246780977,3.678713619537391e-06,0.000534073815417708
318,4.305072526375548e-06,454.45173933436934,3.674586713433426e-06,0.0005355779859267395
319,4.311340321382318e-06,454.3306210427132,3.6833569952398807e-06,0.000537266113289254
320,4.319858373733528e-06,454.32276950943236,3.69457643776801e-06,0.000539223421467568
321,4.312530413424745e-06,452.79607848354317,3.691591450590291e-06,0.0005408610853301426
322,4.304155509064043e-06,451.22018955786643,3.687437894174754e-06,0.0005423657475757349
323,4.310478543263373e-06,451.0993403585676,3.696224838260073e-06,0.00054405549012839
324,4.3189457285214565e-06,451.08010852818705,3.7073642464121505e-06,0.0005460119793118619
325,4.311564616641673e-06,449.55347838045833,3.7042572514086742e-06,0.0005476486124752198
326,4.303249405728388e-06,447.9895026458013,3.7000825219275654e-06,0.0005491537393180417
327,4.309628534480619e-06,447.8689158362931,3.7088877831230993e-06,0.0005508451263034257
328,4.318043670858564e-06,447.8382649278405,3.71994646875576e-06,0.0005528007716432319
329,4.3106088353319664e-06,446.3117260463003,3.7167179082987588e-06,0.0005544363560666108
330,4.302354750200909e-06,444.75972221709884,3.7125248145220574e-06,0.0005559419610852911
331,4.308786751707008e-06,444.6389555623934,3.721346550855539e-06,0.0005576350239269759
332,4.317152696716727e-06,444.5972775952118,3.732327254430752e-06,0.0005595898023012198
333,4.309663539072572e-06,443.07085943100924,3.7289775196282457e-06,0.0005612243190993664
334,4.301472074847758e-06,441.5308892619418,3.7247689018312164e-06,0.0005627304164715365
335,4.307961851116703e-06,441.4103644598092,3.733612174149874e-06,0.0005644251849881661
336,4.316273297400532e-06,441.3571880544179,3.744510641006928e-06,0.0005663790669299593
337,4.308729266626095e-06,439.83092596362076,3.7410401394475526e-06,0.0005680124980925579
338,4.300601911113267e-06,438.30304685116823,3.7368188106660883e-06,0.00056951910273186
339,4.307150293343129e-06,438.18274889405757,3.7456851987080957e-06,0.0005712156071623069
340,4.3154059568007005e-06,438.1180339023776,3.756500581383278e-06,0.0005731685666652881
341,4.307806501518639e-06,436.59196454298416,3.752909696312648e-06,0.0005748008941892853
342,4.2997447817604e-06,435.07623428084315,3.7486784832690043e-06,0.0005763080216878529
343,4.306352600931473e-06,434.9561459408222,3.7575695496262985e-06,0.0005780062931918773
344,4.314551157324597e-06,434.8798517565212,3.7683009420532168e-06,0.0005799583030571434
345,4.306895732409565e-06,433.35401320482794,3.7645900404242057e-06,0.0005815895101393695
346,4.298901208802491e-06,431.8504895525792,3.7603517774805467e-06,0.000583097176167942
347,4.30556928466404e-06,431.7305903237229,3.7692690602751617e-06,0.0005847972467943716
348,4.313709362074944e-06,431.6426749358673,3.7799154921044797e-06,0.0005867482792355958
349,4.305997416230662e-06,430.1171068903654,3.7760849086399207e-06,0.0005883783471167652
350,4.2980717137201616e-06,428.6258504635984,3.7718424669900982e-06,0.0005898865676919634
351,4.304800872865141e-06,428.5061179694399,3.7807874969105014e-06,0.000591588471202068
352,4.312881046861604e-06,428.4065379611773,3.7913479291296106e-06,0.0005935384971960309
353,4.305112028292211e-06,426.88128139018096,3.7873979765664963e-06,0.0005951674071688096
354,4.29725680532172e-06,425.4023517868326,3.783154241501496e-06,0.0005966761999535948
355,4.304047883809866e-06,425.2827627523413,3.7921285399234188e-06,0.0005983799703230933
356,4.312062725718968e-06,425.1710987734473,3.802598306078322e-06,0.0006003289353507964
357,4.304240021768081e-06,423.6465704341774,3.798532816175874e-06,0.0006019566907251886
358,4.296456988695663e-06,422.1800285232289,3.7942907000942896e-06,0.0006034660737737696
359,4.303310937447949e-06,422.06056216503623,3.803295905939936e-06,0.0006051717612341796
360,4.311262863472879e-06,421.9371511384821,3.8136773516740003e-06,0.0006071196459906197
361,4.303381871088804e-06,420.4130058010824,3.809492967057536e-06,0.0006087462057025978
362,4.295672771936266e-06,418.958911813304,3.805255395377419e-06,0.0006102561974202905
363,4.302590346771169e-06,418.83952054864517,3.814292973029819e-06,0.0006119638625628116
364,4.3104778677963295e-06,418.70433705389127,3.824584891598322e-06,0.0006139106088350508
365,4.3025380504873815e-06,417.1806214602653,3.820281875299685e-06,0.0006155359538939758
366,4.294904650460104e-06,415.7390332525602,3.816051777673819e-06,0.0006170465739436488
367,4.301886609661747e-06,415.6196793512734,3.825123136845491e-06,0.0006187562538968338
368,4.3097081032780935e-06,415.47267652784,3.835324231755838e-06,0.0006207018287874828
369,4.301708893720154e-06,413.94943592962517,3.830902799831603e-06,0.0006223259397641856
370,4.294153033810897e-06,412.5204138283734,3.826683159660257e-06,0.0006238372097631384
371,4.301200210156263e-06,412.4010639194763,3.835789765818418e-06,0.0006255489443642548
372,4.308954035640636e-06,412.2421983437789,3.845898700475608e-06,0.0006274933120455916
373,4.300894116222438e-06,410.7194011195608,3.841358398318001e-06,0.0006291161834134828
374,4.293418403150316e-06,409.3030816305494,3.837152847220458e-06,0.0006306281096000143
375,4.300531643373174e-06,409.18370107236177,3.846296166213635e-06,0.0006323419405400932
376,4.308215987793105e-06,409.0129170985266,3.856311431017988e-06,0.0006342850641914784
377,4.300094046869152e-06,407.49053509799177,3.851651784957581e-06,0.0006359066908991514
378,4.292701212954255e-06,406.0870607715253,3.847464058388198e-06,0.0006374192797393877
379,4.299881370100293e-06,405.9676133342561,3.85664554914757e-06,0.0006391352495745158
380,4.307494341728651e-06,405.784852608175,3.866565543617991e-06,0.0006410770912479376
381,4.299309737379642e-06,404.262930383988,3.861786639721531e-06,0.0006426974537215709
382,4.292001904315687e-06,402.87237323613147,3.857619935830493e-06,0.0006442107269261806
383,4.2992498648951375e-06,402.7528233443581,3.86684107618206e-06,0.0006459288796876737
384,4.306789439120642e-06,402.55801959796304,3.876664061328005e-06,0.0006478694011212165
385,4.29854152815554e-06,401.03660428206257,3.871765962660604e-06,0.0006494884772275529
386,4.291320895479013e-06,399.6590380253254,3.867623540402136e-06,0.0006510024583439857
387,4.298637541934645e-06,399.5393459194053,3.876885797433845e-06,0.0006527228422070253
388,4.30610159748831e-06,399.33243000479786,3.886609923775827e-06,0.0006546620020635053
389,4.297789728008698e-06,397.8115698985379,3.881592667466435e-06,0.0006562797686796514
390,4.290655715521863e-06,396.4467860142822,3.877475315655596e-06,0.0006577945253220669
391,4.298044809624698e-06,396.32719450152,3.8867826972818155e-06,0.0006595171489187288
392,4.305431099206533e-06,396.1080916477976,3.89640597956054e-06,0.0006614549035058429
393,4.297054616025234e-06,394.58783676062745,3.891269582359387e-06,0.0006630713364806669
394,4.29000811790881e-06,393.2357716357715,3.88717936889288e-06,0.0006645869179022452
395,4.297472062281717e-06,393.1163815586132,3.896534685042831e-06,0.0006663118095549441
396,4.304778218866629e-06,392.8850115831622,3.9060550092662906e-06,0.0006682481144204036
397,4.2963317522654e-06,391.3649586191945,3.9007952584112e-06,0.0006698632441470878
398,4.289379366064478e-06,390.02609774847076,3.896739325986023e-06,0.0006713796313452318
399,4.296919664907505e-06,389.9069146711865,3.906144590213456e-06,0.0006731068373502414
400,4.304143176265801e-06,389.66318981840743,3.915559689035218e-06,0.0006750416476843169
401,4.295623847457688e-06,388.14318630733624,3.910174552200019e-06,0.0006766554747357309
402,4.288763607714084e-06,386.8171784303866,3.906152395075556e-06,0.0006781727548849997
403,4.296387946137569e-06,386.69879600303443,3.9156151549048505e-06,0.0006799022488840159
404,4.303526165880392e-06,386.44262453586566,3.924922615045292e-06,0.0006818355148138084
405,4.294933136266067e-06,384.9227189142299,3.919411861273529e-06,0.0006834480147326731
406,4.288167701718082e-06,383.6096562190737,3.915427087605152e-06,0.0006849662195638673
407,4.295876852970837e-06,383.49199168355005,3.9249487231795135e-06,0.0006866980637743852
408,4.302927341721648e-06,383.2233099168995,3.934146292077168e-06,0.0006886297278959148
409,4.2942597538862935e-06,381.70355157600255,3.928509655923869e-06,0.0006902408747014599
410,4.287591887622243e-06,380.40352826532484,3.9245659652344974e-06,0.0006917600387963516
411,4.295381336905525e-06,380.28599229089133,3.9341430830302e-06,0.0006934943742777049
412,4.302346812463631e-06,380.0052329840492,3.943233137134185e-06,0.000695424305680247
413,4.293603720406183e-06,378.4856656075016,3.937470257561829e-06,0.0006970340730577349
414,4.287036389750917e-06,377.1987872779569,3.93357152995282e-06,0.0006985542319118392
415,4.294907271604742e-06,377.0813315141008,3.943205791597988e-06,0.0007002911248039469
416,4.30178464880014e-06,376.7883795178447,3.952185471386687e-06,0.0007022192624597201
417,4.292965097521925e-06,375.2690492044121,3.946295961891222e-06,0.0007038276218160297
418,4.286501404421018e-06,373.9954251628854,3.94244619837206e-06,0.0007053488139807132
419,4.294454861871753e-06,373.877997928908,3.952139265818972e-06,0.0007070883336941367
420,4.301240870452366e-06,373.5727306210896,3.961005517141313e-06,0.000709014613230617
421,4.292343884013558e-06,372.0536843274044,3.954988956076998e-06,0.0007106215348538656
422,4.2859870853866855e-06,370.7934289938248,3.951192298960125e-06,0.0007121438018321163
423,4.2940242837668045e-06,370.6759765848421,3.960945846788667e-06,0.0007138860209027029
424,4.300715437689804e-06,370.3582615955506,3.9696953917487434e-06,0.0007158103747970348
425,4.2917400164173545e-06,368.8395467127256,3.963551321829804e-06,0.0007174158283621057
426,4.285493531830896e-06,367.5927798360684,3.959812061385876e-06,0.0007189392145564056
427,4.293615667438207e-06,367.4752472452792,3.969627785247414e-06,0.0007206842085413976
428,4.300208245924476e-06,367.14494157521506,3.978257103185754e-06,0.000722606565878597
429,4.291153364133503e-06,365.6266059500989,3.971985028317155e-06,0.0007242105201169833
430,4.285020818415783e-06,364.39345622144083,3.968307643359877e-06,0.0007257350717972921
431,4.293229091951253e-06,364.275783832417,3.9781872374830075e-06,0.0007274829213189838
432,4.299715317551028e-06,363.9323917185138,3.986689061007395e-06,0.0007294032486829692
433,4.290583753789216e-06,362.4148289970987,3.980291949604844e-06,0.0007310056267020391
434,4.284568951264551e-06,361.1954296796018,3.976681088979121e-06,0.0007325313954100457
435,4.2928645941383e-06,361.07755567266366,3.986626273561222e-06,0.0007342821857208126
436,4.299238271838159e-06,360.72074329749154,3.9949947321818205e-06,0.0007362004253038935
437,4.290030936061238e-06,359.2041747338621,3.9884738510557e-06,0.000737801169425093
438,4.284137927104701e-06,357.9986705097193,3.984934390185675e-06,0.0007393282080500885
439,4.292522151424477e-06,357.88052558264513,3.994946862611357e-06,0.0007410820311304443
440,4.298778635906101e-06,357.51011400267276,4.003177467729415e-06,0.0007429980984711608
441,4.289494573135125e-06,355.99459416262243,3.996532368050118e-06,0.000744597172053784
442,4.283727656195626e-06,354.8031394927025,3.9930694160433215e-06,0.0007461255371335811
443,4.292194755427897e-06,354.68403426441023,4.003144500871154e-06,0.0007478825828049643
444,4.298335976620097e-06,354.3004409422574,4.011238787482987e-06,0.000749796302017036
445,4.288974173931421e-06,352.78602297210585,4.004468951422716e-06,0.0007513936657970268
446,4.283338010924829e-06,351.60879049671644,4.001087961186935e-06,0.0007529234182352858
447,4.291886623010199e-06,351.48842773941607,4.011224940783821e-06,0.0007546838254800082
448,4.297909792063518e-06,351.0916573774354,4.019180094405481e-06,0.0007565950681473998
449,4.288469347354543e-06,349.5784070614584,4.012285092730134e-06,0.0007581906798510219
450,4.282968805917058e-06,348.41557259922246,4.008991718099891e-06,0.0007597218871855486
451,4.29159996817541e-06,348.2938645255377,4.019192072955807e-06,0.0007614857696959446
452,4.2974994714327206e-06,347.88368857738794,4.027002641305144e-06,0.0007633944295986195
453,4.28797926476902e-06,346.37161977182797,4.019981925194675e-06,0.0007649883247407067
454,4.282619730950089e-06,345.2233941987518,4.016782295913507e-06,0.0007665210456989574
455,4.291334495374255e-06,345.1002797453394,4.027047433037966e-06,0.0007682884573142197
456,4.29710434407044e-06,344.6764566583994,4.034707573964719e-06,0.0007701944183075724
457,4.287503371702431e-06,343.1656312011005,4.027560593353171e-06,0.0007717865546114873
458,4.282288492828527e-06,342.0320495933176,4.024459262262765e-06,0.000773320901009176
459,4.291089868869927e-06,341.9076033858797,4.03479247779363e-06,0.0007750919348668586
460,4.296723586911095e-06,341.4698696551968,4.04229585424623e-06,0.0007769950732667879
461,4.287040923284718e-06,339.9603591616329,4.03502211975788e-06,0.0007785854053723995
462,4.281974368230499e-06,338.8414437498975,4.032023664600708e-06,0.0007801215024363513
463,4.2908656541684494e-06,338.7157547780533,4.042428530401746e-06,0.0007818962555018747
464,4.296356245498534e-06,338.26382489710727,4.049768276554793e-06,0.000783796437724923
465,4.28659103087732e-06,336.75570957465163,4.042367347098521e-06,0.0007853849171242676
466,4.281679142330276e-06,335.6516995024793,4.039478831077853e-06,0.0007869228566384143
467,4.290661344413837e-06,335.5246455201983,4.049956805352684e-06,0.000788701477596452
468,4.296001230572782e-06,335.058208920651,4.057125462960417e-06,0.0007905985595431428
469,4.286152677267502e-06,333.55157774351454,4.049596953529809e-06,0.0007921851347827322
470,4.281402280660524e-06,332.46273167995895,4.046825911278444e-06,0.0007937250164694694
471,4.290476315127926e-06,332.3341745086791,4.057378367441234e-06,0.000795507668137186
472,4.295657319717495e-06,331.85289805330206,4.064367865629629e-06,0.0007974014909207916
473,4.285724711765824e-06,330.34784781779877,4.056711449884142e-06,0.0007989861090880613
474,4.281143168465735e-06,329.2744461410836,4.054065939671929e-06,0.0008005280415940017
475,4.290309891732707e-06,329.144234639303,4.064694191818068e-06,0.0008023149000399858
476,4.295323102964388e-06,328.647752500816,4.071495715615897e-06,0.0008042052928670709
477,4.285304661465194e-06,327.14429252005334,4.063710064535112e-06,0.0008057879176949763
478,4.280903796634014e-06,326.08692109804315,4.061202431938561e-06,0.0008073320017381207
479,4.29016130014697e-06,325.95470683581226,4.071905118727778e-06,0.0008091232568721118
480,4.294996978304274e-06,325.44261706876756,4.078509018475798e-06,0.000811010033989408
481,4.284889615218506e-06,323.94065168671966,4.070591562227428e-06,0.0008125906500332285
482,4.2806780505876445e-06,322.89967814028006,4.068231034434592e-06,0.0008141369746561103
483,4.290029659761168e-06,322.76546083883403,4.079011854550749e-06,0.0008159328303581359
484,4.294677151079184e-06,322.23732267885015,4.0854075567116735e-06,0.0008178157880060198
485,4.284480480663608e-06,320.7369854177832,4.077358241578276e-06,0.0008193943366552914
486,4.280467708843353e-06,319.7127751036556,4.0751549854052375e-06,0.0008209430449409176
487,4.289913983907531e-06,319.57635366334694,4.086014968062988e-06,0.0008227437242490973
488,4.294361625657099e-06,319.0316840277022,4.0921908780510444e-06,0.0008246226391749481
489,4.284075452290424e-06,317.53312371717647,4.084009825180252e-06,0.0008261990603422873
490,4.280271869078108e-06,316.5260811229559,4.081974896339258e-06,0.0008277503088632277
491,4.289813163377018e-06,316.38722693743057,4.092914876763325e-06,0.0008295560577361998
492,4.294042831586772e-06,315.82507558279906,4.098853211553504e-06,0.0008314307431825238
493,4.283672578865542e-06,314.3288857667644,4.09054584593027e-06,0.0008330049109180633
494,4.280089572530871e-06,313.3394560449759,4.088691285424147e-06,0.0008345588745561135
495,4.289723886397514e-06,313.19773662301117,4.099709893115411e-06,0.000836369966269299
496,4.2937157469617104e-06,312.6170892611843,4.105391115365746e-06,0.0008382402333216079
497,4.283269687328212e-06,311.12407145340586,4.09696559056078e-06,0.0008398119921991139
498,4.279919755592559e-06,310.15274615009326,4.0953045358574375e-06,0.0008413688639304436
499,4.28964902353316e-06,310.00803921819687,4.106404098388357e-06,0.0008431856011505097
500,4.293384733930972e-06,309.4080440122706,4.111810013690716e-06,0.0008450511578698709
501,4.282864376868993e-06,307.9184561603537,4.10326810803192e-06,0.0008466204334206132
502,4.279761333089405e-06,306.96578152693246,4.101815003983092e-06,0.0008481804306706498
503,4.289584973719201e-06,306.817748430033,4.112995475092963e-06,0.000850003146720215
504,4.2930464574536044e-06,306.1976468407562,4.118108012340268e-06,0.0008518636668895725
505,4.282454039973294e-06,304.7117974394152,4.109452200525989e-06,0.0008534303793022205
506,4.279613205665181e-06,303.7783825951189,4.108222992357579e-06,0.0008549937476551797
507,4.289529946420782e-06,303.62661329905114,4.119483680376446e-06,0.0008568228254498987
508,4.292694387944924e-06,302.9853448613184,4.124280153134662e-06,0.0008586779973388847
509,4.282035844350584e-06,301.50382980930794,4.115516419531511e-06,0.0008602419994635595
510,4.279474231845257e-06,300.59035127748183,4.114528740710946e-06,0.0008618090203887709
511,4.289481324715852e-06,300.4342912665048,4.125867594262092e-06,0.000863644935935077
512,4.292327116948863e-06,299.77100552023467,4.130326263264926e-06,0.0008654942878218782
513,4.281606652006554e-06,298.29425602393303,4.121458999806983e-06,0.0008670554960916654
514,4.279343376032523e-06,297.40148120235006,4.120732572656413e-06,0.0008686264876108789
515,4.289438141119376e-06,297.24058443619816,4.132147557754305e-06,0.0008704697200837887
516,4.291939859609101e-06,296.5542159343674,4.136242944888978e-06,0.0008723127766450889
517,4.281163098331154e-06,295.08275125753073,4.127277925647194e-06,0.000873871108305057
518,4.279219668595677e-06,294.21154825060825,4.126834861124561e-06,0.0008754464329969383
519,4.289398317259699e-06,294.04516717855665,4.138322889534983e-06,0.0008772975274617682
520,4.291527147359347e-06,293.3345053910173,4.1420261086697995e-06,0.0008791337474698209
521,4.280701572662521e-06,291.86895803844254,4.132970922224728e-06,0.0008806891210970915
522,4.279102325407078e-06,291.0203127510684,4.132836153677249e-06,0.0008822691971598735
523,4.289359542823981e-06,290.8476652211562,4.1443926847334075e-06,0.0008841287814245813
524,4.291073423854586e-06,290.11065211135417,4.147661956996011e-06,0.0008859576557049642
525,4.280218233716978e-06,288.65248409517824,4.138535461439683e-06,0.000887509873195081
526,4.278990816224563e-06,287.82751641049606,4.138737238248852e-06,0.0008890951913955829
527,4.2893192738365565e-06,287.64764910806423,4.150355820449537e-06,0.0008909639937324709
528,4.29057532650618e-06,286.8823336763953,4.1531483225716454e-06,0.0008927848680994977
529,4.279708969443911e-06,285.4328847264654,4.1439687716639865e-06,0.0008943337898903152
530,4.278884981627115e-06,284.63287288172364,4.144539305424222e-06,0.00089592493140303
531,4.289274715082076e-06,284.4446173515728,4.156210959676137e-06,0.0008978037989299119
532,4.290028885625009e-06,283.64913223842603,4.158482495552138e-06,0.0008996158770123401
533,4.279161222322986e-06,282.2090400511203,4.1492600159844985e-06,0.0009011615628513383
534,4.278785450396436e-06,281.43607019166143,4.150244375953964e-06,0.0009027590872292673
535,4.289222717495103e-06,281.2379626953298,4.1619564915555545e-06,0.0009046490132615197
536,4.289423711508635e-06,280.41010433844104,4.1636556415369545e-06,0.0009064514073146011
537,4.278575288831191e-06,278.98070702732076,4.154410725129573e-06,0.000907993867629809
538,4.278693928724175e-06,278.2367643918207,4.155855611333105e-06,0.0009095985292404347
539,4.289159621858885e-06,278.0269324178908,4.167590417060987e-06,0.0009115006997286332
540,4.288747502007793e-06,277.1641782161386,4.168656992948898e-06,0.0009132922554652037
541,4.277949637581556e-06,275.7474609695155,4.1594206759322005e-06,0.000914831499246142
542,4.278613328700035e-06,275.0346026583666,4.161377394574621e-06,0.0009164442862136293
543,4.289080857133499e-06,274.81061099045263,4.173109924013153e-06,0.0009183601521074121
544,4.287984940356352e-06,273.91002186825875,4.17347287395623e-06,0.000920139483724199
545,4.277280038239895e-06,272.5085446951948,4.164287193003592e-06,0.0009216755886046905
546,4.278548784441201e-06,271.82919441107384,4.166816473555314e-06,0.000923297733135265
547,4.2889804768882045e-06,271.58779071258283,4.178511086416338e-06,0.0009252291460485076
548,4.287116660944824e-06,270.6458210605492,4.178086043110623e-06,0.000926994533508285
549,4.276563096580894e-06,269.26305610245635,4.169008717237679e-06,0.0009285276970942793
550,4.278507529340126e-06,268.62000625993244,4.172182045830166e-06,0.0009301607802345545
551,4.288850285927543e-06,268.35684121715207,4.183788100701034e-06,0.0009321099844194374
552,4.286117322927404e-06,267.3692336301246,4.182473774902029e-06,0.0009338594648257017
553,4.2757760396725135e-06,266.00841239242976,4.173565587453153e-06,0.0009353904013625923
554,4.278480063891549e-06,265.40489474317974,4.177467920926681e-06,0.0009370364925289254
555,4.288675016035724e-06,265.11529176429025,4.188928722602411e-06,0.0009390059707597029
556,4.284911617906467e-06,264.0742705032078,4.186564779042802e-06,0.000940737628714423
557,4.27491545403394e-06,262.7430046628241,4.177956851239207e-06,0.0009422668595645615
558,4.278508666865296e-06,262.18467894400004,4.182718361999948e-06,0.0009439284231954199
559,4.288454866815712e-06,261.86125350216105,4.1939362382715835e-06,0.0009459211891012716
560,4.283513125081204e-06,260.76061294029705,4.190374349556967e-06,0.0009476322939378632
561,4.274026742938867e-06,259.46785936219334,4.182229777622207e-06,0.0009491609575800617
562,4.278612999446615e-06,258.958097652757,4.187956260226984e-06,0.0009508413537448652
563,4.288104255517735e-06,258.59565829403283,4.1987170651851585e-06,0.0009528425932777307
564,4.2819865158397495e-06,257.437556891324,4.193957278240599e-06,0.0009545326378050508
565,4.2731461563906905e-06,256.18981600338907,4.186412423055268e-06,0.0009560626782201654
566,4.278675122976744e-06,255.72276049084294,4.19305829855973e-06,0.0009577648036963186
567,4.287527308794855e-06,255.3224392751481,4.2031625831528125e-06,0.0009597500596885944
568,4.280457747704443e-06,254.1207345187124,4.197424874926429e-06,0.0009614216243426215
569,4.272285516968291e-06,252.91754612516803,4.19050445054061e-06,0.0009629547439463495
570,4.2786031337156025e-06,252.48327162576905,4.197919323059375e-06,0.0009646772867846194
571,4.286781531706372e-06,252.04374378837684,4.20733240059021e-06,0.0009666470304313231
572,4.278902382328868e-06,250.80714211613972,4.200756657096608e-06,0.0009683023640784037
573,4.271409369790532e-06,249.64754780214,4.194474212924845e-06,0.0009698398390712246
574,4.278400586626854e-06,249.2387418912009,4.2025454460867115e-06,0.0009715815069497616
575,4.285881459788692e-06,248.75947490200562,4.2112431637432185e-06,0.000973536034414207
576,4.277304780665752e-06,247.49480983569265,4.203939723723385e-06,0.0009751769791366322
577,4.270497878904006e-06,246.3776993297299,4.198304426078887e-06,0.0009767198343622304
578,4.278066776807953e-06,245.9881228009117,4.206938250600086e-06,0.000978479946161728
579,4.284789803430438e-06,245.4664208487132,4.214860444599003e-06,0.0009804198115688355
580,4.275636431556097e-06,244.1810900971216,4.206948192158322e-06,0.0009820475432860934
581,4.269532575191674e-06,243.10605206399785,4.201978818580677e-06,0.000983596497075954
582,4.277598705756555e-06,242.73037360197745,4.211096645851213e-06,0.0009853747661792347
583,4.283517705682847e-06,242.1646406511927,4.218196708635437e-06,0.0009873001684338495
584,4.273877294232128e-06,240.8640580860524,4.2097640897952254e-06,0.0009889157539558638
585,4.268497146177847e-06,239.83087197717919,4.20548302379842e-06,0.0009904714780995813
586,4.276991506966503e-06,239.46443741105,4.215017443964179e-06,0.0009922679221333508
587,4.282066221750853e-06,238.8536762952022,4.2212542674057076e-06,0.0009941787041990173
588,4.2720167596093016e-06,237.54250221050088,4.2123783506414175e-06,0.000995782995404457
589,4.267377385581368e-06,236.5506139965165,4.208804490859897e-06,0.0009973463033046957
590,4.2762362008866434e-06,236.1890648443134,4.218693182947861e-06,0.0009991612479926066
591,4.280431014547295e-06,235.53281053798824,4.2240299192505374e-06,0.0010010568891828668
592,4.270022664781128e-06,234.21373715128345,4.214760817178925e-06,0.0010026512974636306
593,4.266160691579362e-06,233.26371528380085,4.211932242159286e-06,0.001004222877177859
594,4.275329900425901e-06,232.9034017151591,4.222122185810926e-06,0.0010060565595504632
595,4.278593265115316e-06,232.2004878427912,4.226506056861637e-06,0.001007936288255108
596,4.267888375901492e-06,230.87706955393344,4.2169056452183594e-06,0.001009521547524879
597,4.264837151976979e-06,229.9690274624191,4.214857415289032e-06,0.0010111024551599781
598,4.274259601354966e-06,229.60593470004292,4.225292761770518e-06,0.0010129557909083248
599,4.27651825011672e-06,228.85420827708012,4.228649278571852e-06,0.001014818736014053
600,4.2655948218572524e-06,227.5308352640489,4.218794917267702e-06,0.001016395279894919
601,4.263373443534315e-06,226.6637248380968,4.217548314946992e-06,0.0010179872513247153
602,4.273012670236224e-06,226.2950707403033,4.228193571623662e-06,0.0010198611477422637
603,4.274188663637016e-06,225.49257833033286,4.23044311423487e-06,0.0010217059006706448
604,4.2630896046522966e-06,224.17130191442112,4.220377927256725e-06,0.0010232747661258791
605,4.261782248283659e-06,223.34772377645507,4.22001836013526e-06,0.001024878962361427
606,4.27157313065554e-06,222.96884256446614,4.230810072431379e-06,0.0010267752824301766
607,4.271521711597153e-06,222.11023808274248,4.231806589635098e-06,0.0010286005075459074
608,4.260377300382547e-06,220.7979554571271,4.221659942420374e-06,0.0010301619867057136
609,4.260065405208124e-06,220.01981400643754,4.222270611430484e-06,0.001031780311055928
610,4.269917605253004e-06,219.62456076840886,4.233120309065861e-06,0.0010337016101658626
611,4.268514661927847e-06,218.70633117150217,4.232737734436697e-06,0.0010355050762330816
612,4.257448768420211e-06,217.40899025782514,4.2226332852419604e-06,0.0010370600827293572
613,4.258200640989857e-06,216.67684219214252,4.224284926918583e-06,0.001038695469785511
614,4.268011718010443e-06,216.25835105808002,4.23509199461825e-06,0.001040644992458834
615,4.265111755047608e-06,215.2764916022852,4.233183397667903e-06,0.001042423784456975
616,4.254292131548437e-06,214.0017619296653,4.223288832493483e-06,0.001043973666096392
617,4.256190968519714e-06,213.31622696375712,4.226067535041753e-06,0.0010456301517482957
618,4.265790415780383e-06,212.86389525482795,4.2366630700794675e-06,0.0010476122615978684
619,4.2612074358954256e-06,211.813081992698,4.2330402514467e-06,0.0010493627716987401
620,4.250905886734065e-06,210.57322932118652,4.223627206502197e-06,0.0010509092625678401
621,4.254079596692738e-06,209.93624867657456,4.227664297062046e-06,0.0010525923108708256
622,4.2631803132606136e-06,209.43425695055365,4.237762966784373e-06,0.0010546110743039569
623,4.2567332732576845e-06,208.31017903209943,4.232241823027631e-06,0.0010563289844100167
624,4.247328212837004e-06,207.12137882568297,4.223689193958668e-06,0.0010578752475762358
625,4.251913025001876e-06,206.53428649344335,4.229124842146765e-06,0.0010595918378818812
626,4.259919990864887e-06,205.9820296765573,4.238102445622613e-06,0.0010615886927742254
627,4.252060269824291e-06,204.8075473997148,4.231132156674423e-06,0.001063277709910424
628,4.243660314432418e-06,203.67161341080381,4.223551806340071e-06,0.001064828011478326
629,4.249362330315036e-06,203.1187705875905,4.230094129215899e-06,0.001066576688742327
630,4.256118552088928e-06,202.5104580483609,4.237793030673553e-06,0.0010685514260098533
631,4.247116332053383e-06,201.29879333614423,4.229643117327308e-06,0.0010702151878286357
632,4.239766165580631e-06,200.2144529198127,4.223082975371536e-06,0.0010717733568847215
633,4.246390526421675e-06,199.6854123471157,4.230538209142921e-06,0.0010735529640433217
634,4.251790354494923e-06,199.0182386080841,4.236851433297129e-06,0.001075504886674543
635,4.241827117005125e-06,197.77790737995124,4.2277033698100015e-06,0.0010771469294766159
636,4.235596060967466e-06,196.74545582214776,4.222235300816648e-06,0.0010787156109444112
637,4.242973699871744e-06,196.23109756116992,4.230435159815526e-06,0.0010805256771667484
638,4.246898512282308e-06,195.50201012746302,4.235242429950271e-06,0.0010824538648506856
639,4.236141020847004e-06,194.24072010210278,4.2252630493714325e-06,0.00108407711748824
640,4.231127142003625e-06,193.26198616815475,4.220987178010891e-06,0.0010856582114079647
641,4.239073694097451e-06,192.7520669659661,4.229748380118718e-06,0.0010874998313536784
642,4.241352028040109e-06,191.9559755665175,4.232876303121743e-06,0.001089403246262471
643,4.230047715194733e-06,190.68531193258437,4.222312802451789e-06,0.001091009330015895
644,4.226272489672543e-06,189.7576296812775,4.2192534837272815e-06,0.0010926063923361203
645,4.234662362365655e-06,189.24497713763844,4.2284510013141585e-06,0.0010944807154354942
646,4.2351083771793005e-06,188.3768010646432,4.229711287144381e-06,0.0010963577752929334
647,4.2234933839295455e-06,187.1071570052505,4.218800168281269e-06,0.0010979484862313014
648,4.22101411168006e-06,186.22930868355002,4.2170174004707505e-06,0.001099565196399712
649,4.229687856123523e-06,185.70501569009159,4.226492457517567e-06,0.0011014744263312599
650,4.228122978349184e-06,184.76107501522426,4.225703314257126e-06,0.001103322079711753
651,4.216431622781273e-06,183.50203948032515,4.214679681546681e-06,0.0011048996964105118
652,4.215354025830649e-06,182.67436558264637,4.214282084246055e-06,0.0011065405346931205
653,4.223965536096115e-06,182.1200378948443,4.223690011685753e-06,0.0011084906013135998
654,4.220287328636445e-06,181.10154146099464,4.220745180144304e-06,0.001110303387923039
655,4.208803307457432e-06,179.86373673673916,4.209894234556757e-06,0.0011118712366572072
656,4.20926789324045e-06,179.08714651696704,4.211025678323718e-06,0.0011135420203434595
657,4.217335064300344e-06,178.47798602300173,4.219885227896193e-06,0.0011155418499957331
658,4.211445971512835e-06,177.38733977390078,4.21468319073058e-06,0.001117312753093397
659,4.2005636628561874e-06,176.18444987884226,4.204401878260126e-06,0.0011188760698705707
660,4.202759335114289e-06,175.46043656207095,4.207255457276277e-06,0.0011205848234582547
661,4.209700543757826e-06,174.78264927430476,4.214973389095134e-06,0.0011226136686568109
662,4.201541798723695e-06,173.62155996698405,4.20745305296987e-06,0.0011243412324096697
663,4.191838325204798e-06,172.47326188076823,4.198322479886082e-06,0.0011259065093388598
664,4.19571215206783e-06,171.7930156359318,4.2028486223885656e-06,0.001127661003075487
665,4.200832904794534e-06,171.04680143710266,4.208705694243837e-06,0.001129662221488055
666,4.190973075215021e-06,169.83926576176518,4.199437370030999e-06,0.0011313518803118682
667,4.182589057597654e-06,168.74508443352,4.19160276246093e-06,0.0011329279163954677
668,4.187772704011958e-06,168.0916252816856,4.1974322974588034e-06,0.0011347265782218098
669,4.190727293411827e-06,167.26670062169217,4.20107968177166e-06,0.0011366983329463107
670,4.179614386664754e-06,166.03092875577934,4.190513221001146e-06,0.0011383547857821623
671,4.172680396747371e-06,164.9905731791518,4.184108782015422e-06,0.0011399482611947692
672,4.17881075611022e-06,164.34667385447645,4.190877924945526e-06,0.0011417922055753469
673,4.179368198621728e-06,163.43886922204675,4.192080975306358e-06,0.00114373105468478
674,4.1673010036929765e-06,162.18542679365393,4.180517386688228e-06,0.001145360557599134
675,4.1620099163844565e-06,161.201450837554,4.17573915904608e-06,0.00114697659080905
676,4.168543776450722e-06,160.54167377191843,4.182903540024693e-06,0.001148871203254972
677,4.166621393306664e-06,159.55481661765197,4.181575477871812e-06,0.0011507702069526327
678,4.153985962294744e-06,158.2974301908631,4.169403218274837e-06,0.0011523777640921706
679,4.150480262820377e-06,157.36906586353473,4.166397063880218e-06,0.0011540232376660911
680,4.156835390951107e-06,156.66666353102877,4.17337259659943e-06,0.0011559761288672584
681,4.152190532428143e-06,155.59871417013966,4.169266108301702e-06,0.0011578284728936572
682,4.139548788882432e-06,154.35650321545182,4.157050916142385e-06,0.0011594197204816343
683,4.137979739790682e-06,153.48182807130982,4.155971788088692e-06,0.0011611036683638807
684,4.1433848732189365e-06,152.70182142376026,4.161984429764533e-06,0.0011631277416753777
685,4.135862484243747e-06,151.55637730935206,4.15493987684677e-06,0.0011649230248334185
686,4.123822019522568e-06,150.34661393205278,4.1432946512366915e-06,0.0011665078797285843
687,4.124438814400256e-06,149.52528164779486,4.144396491754075e-06,0.0011682424216570035
688,4.127859450491161e-06,148.65258435747376,4.148390174917147e-06,0.001170293569948907
689,4.11766805109512e-06,147.4417952901328,4.138616016509825e-06,0.0011720317305482693
690,4.107012572342394e-06,146.28506573559068,4.128332078443172e-06,0.0011736230031478268
691,4.109422081729856e-06,145.49325157469363,4.131222162780778e-06,0.001175419991727141
692,4.110235386272627e-06,144.5401263842215,4.132551322140609e-06,0.001177433511956812
693,4.0979861818560565e-06,143.28450521377147,4.12066379817831e-06,0.001179125240230399
694,4.089065564512493e-06,142.18405180830615,4.1120966402284216e-06,0.00118073597248196
695,4.0923046290163184e-06,141.38175580403848,4.1158062402818335e-06,0.0011826015560174536
696,4.090131853345446e-06,140.3433629008773,4.1140867166768e-06,0.0011845689465626917
697,4.076475299051255e-06,139.06409858421867,4.100741449843966e-06,0.0011862231031597188
698,4.0696064449148295e-06,138.02160416911488,4.094212741931847e-06,0.0011878651924849904
699,4.072738149554554e-06,137.17028227659452,4.097798545145782e-06,0.0011898087980449158
700,4.067240455651431e-06,136.04497580902674,4.092686104589894e-06,0.0011917198071199672
701,4.052956105252768e-06,134.76602400082425,4.078668802254866e-06,0.0011933450813440547
702,4.048314321975371e-06,133.77628450364318,4.074357532525598e-06,0.0011950327579517317
703,4.050272175415911e-06,132.8329407355704,4.076745081562283e-06,0.0011970686225561738
704,4.041207001586436e-06,131.625519132537,4.0679917922273095e-06,0.001198908422849512
705,4.027248459635287e-06,130.37152374181437,4.054264612244922e-06,0.0012005192780617107
706,4.024813637045776e-06,129.4189300868514,4.052153050299147e-06,0.0012022735106900157
707,4.024361824853724e-06,128.36678217009106,4.052084602647189e-06,0.001204357283070676
708,4.01180146929868e-06,127.08617455777927,4.039762554303597e-06,0.0012061246408939256
709,3.999358039904952e-06,125.88303653227463,4.027526372703353e-06,0.0012077426513305103
710,3.998268591342214e-06,124.92301307724333,4.026747918684068e-06,0.001209588776541427
711,3.994481332665289e-06,123.7861312589391,4.023270570598289e-06,0.0012116211799188467
712,3.979507678088937e-06,122.46550645135105,4.0084713679255985e-06,0.0012133285235020332
713,3.969070743663702e-06,121.31243644300498,3.998224277372979e-06,0.0012149788712197116
714,3.967980283902862e-06,120.29524857441689,3.997420021268454e-06,0.001216926537077885
715,3.960284350534541e-06,119.06995556187235,3.98995380525565e-06,0.001218891130780261
716,3.943912606392689e-06,117.73575665593785,3.973701961880708e-06,0.0012205545125915916
717,3.935629856147315e-06,116.6195884869882,3.9655941252600615e-06,0.0012222629223179948
718,3.9329925631085546e-06,115.48864122544036,3.963203250685994e-06,0.0012243300094280445
719,3.92074663434106e-06,114.17187906449642,3.951099376992495e-06,0.0012262090102810703
720,3.904464101420268e-06,112.85844418617548,3.934895530872344e-06,0.0012278500944688478
721,3.897960647901386e-06,111.74461225945686,3.928548886309277e-06,0.0012296524753857157
722,3.892057980854432e-06,110.49032936699408,3.92282401684166e-06,0.001231763191096279
723,3.875833704502352e-06,109.10968717918148,3.906658946219275e-06,0.001233550358135408
724,3.860877204385459e-06,107.82939729915014,3.891751608170007e-06,0.0012352108879770498
725,3.854947798983662e-06,106.66304151816443,3.885948078520516e-06,0.0012371379006055829
726,3.84462035685641e-06,105.31741517151036,3.875706947663038e-06,0.0012391772045008788
727,3.825738308126628e-06,103.90456856173248,3.856814297319839e-06,0.0012408952384184472
728,3.8125797698258816e-06,102.64425074639347,3.843678816451466e-06,0.001242617539554255
729,3.804839755560434e-06,101.34505195021633,3.83600783872209e-06,0.0012446923621941372
730,3.789205496681838e-06,99.90764997622628,3.8203606491049836e-06,0.0012466314515053652
731,3.7693049725500673e-06,98.49251426737077,3.8003940584346176e-06,0.001248314416121257
732,3.757634600488975e-06,97.21268799194961,3.7887139352155374e-06,0.0012501467392946751
733,3.7456656155125975e-06,95.75678861893958,3.7767249129663027e-06,0.001252296312846631
734,3.725004310362249e-06,94.25120563803418,3.7559555570536783e-06,0.0012541235532130554
735,3.7057238117910407e-06,92.84329731012177,3.7365651797617705e-06,0.0012558326231070728
736,3.6936909198806048e-06,91.46437843966892,3.724465882748749e-06,0.001257824199255017
737,3.676053398688789e-06,89.91261450091548,3.7066997974362656e-06,0.001259880101357686
738,3.652003994201878e-06,88.37040436749041,3.682462601784629e-06,0.0012616299022022693
739,3.6336773241676286e-06,86.93654196047976,3.6639782315464967e-06,0.0012634334752834044
740,3.617328304759285e-06,85.33617714613003,3.64746059214546e-06,0.0012656262167679614
741,3.592981160119665e-06,83.69933593617101,3.6228723118052006e-06,0.0012675447699793867
742,3.565538692209734e-06,82.07395676189229,3.5951522752543285e-06,0.001269312446445061
743,3.5288146834521204e-06,79.9848108045676,3.5579975558154706e-06,0.0012715259335399896
744,3.4734343716389643e-06,77.32100372134532,3.501963591573189e-06,0.001274008363941811
745,3.409812860350711e-06,74.63321555980492,3.437620024020163e-06,0.0012762129890454708
746,3.3403616153452413e-06,71.71310626228394,3.3673388804700075e-06,0.0012785945204670905
747,3.2552998866397964e-06,68.19296231666631,3.281218771514587e-06,0.0012814193076734
748,3.170003949567436e-06,64.9004079764931,3.1948955205461393e-06,0.0012838665873255463
749,3.0840057174475742e-06,61.63984948539289,3.1078479368779106e-06,0.0012862386681098375
750,2.9818973595617167e-06,57.760994675335084,3.004440989834367e-06,0.00128906811347084
751,2.8848552157973205e-06,54.246884820755206,2.906196245385718e-06,0.0012915014603859254
752,2.7895382649333588e-06,50.87222405669989,2.8096985137664814e-06,0.0012937790208183714
753,2.679362553325531e-06,46.97365867302239,2.6981124460419896e-06,0.0012964098409347484
754,2.576611977123155e-06,43.49095781795181,2.5940812976716354e-06,0.0012986591972297913
755,2.474293105245964e-06,40.08412734164605,2.4904845506330845e-06,0.0013008187466824158
756,2.3634811301662013e-06,36.42274415445086,2.378262431452159e-06,0.0013031241552221282
757,2.261508068031066e-06,33.193609704439936,2.2750316977913832e-06,0.001305080146189887
758,2.1528323825624696e-06,29.77689975940868,2.1649961370965494e-06,0.0013071358537233208
759,2.0498485714069125e-06,26.620442742385706,2.0607336002904645e-06,0.0013089980040134528
760,1.9513987727482586e-06,23.69508048872554,1.9610846161232126e-06,0.0013106826556504635
761,1.8520224224275844e-06,20.761821711881666,1.8604810762752092e-06,0.001312364799558594
762,1.7599828211958873e-06,18.15491332388084,1.7673393752515277e-06,0.0013138211093747935
763,1.6680993370518115e-06,15.56923700555157,1.6743431909872709e-06,0.0013152598763564913
764,1.5844203237332128e-06,13.303132107534136,1.5896767082937851e-06,0.001316496808658745
765,1.5032640182730148e-06,11.131403211336998,1.5075595777213106e-06,0.0013176752654551808
766,1.4303523604754911e-06,9.248259091104016,1.4338033454533933e-06,0.0013186834934757867
767,1.363290791370903e-06,7.539317005825544,1.36596390617378e-06,0.001319593922899063
768,1.303081312897587e-06,6.057280991927315,1.3050703265969045e-06,0.0013203759371579295
769,1.252907372748204e-06,4.831272316162625,1.2543213823464416e-06,0.0013210216476370908


==> GEO-T1-WHL_UNSTRUCTURED.csv <==
t,u,F,cmod,fracture_dissipation
0,0.0,0.0,0.0,0.0
1,6.000000000000002e-08,9.67288949324325,1.0148557215846544e-08,1.264903737308032e-13
2,1.2231951880323902e-06,197.1233759788484,2.0976341982513083e-07,2.2697291734319337e-08
3,2.234433513157876e-06,359.728608535827,3.97298807233079e-07,2.872204518404864e-07
4,3.005940402491644e-06,483.22033388798695,5.628617309473115e-07,1.127087181234776e-06
5,3.5342828751229752e-06,567.1857089774467,7.009543165081133e-07,2.603399239190063e-06
6,3.873863455806831e-06,620.6228567056339,8.120228709272106e-07,4.478913998353651e-06
7,4.087937475809525e-06,653.8703615665039,9.008123540712056e-07,6.505035015150984e-06
8,4.225310675141956e-06,674.8398488642443,9.735325968564093e-07,8.54666459531539e-06
9,4.3144702905779504e-06,688.0986460089719,1.0356469882020858e-06,1.0608361575762614e-05
10,4.370323756125164e-06,696.0136064084568,1.0910928562915525e-06,1.2738506116583448e-05
11,4.390010708247024e-06,698.3796986826242,1.128603086370915e-06,1.4409476777319963e-05
12,4.389849701647906e-06,697.7634490489014,1.1536186718838316e-06,1.569791718951663e-05
13,4.381036289552417e-06,695.8073541402586,1.1746613694088023e-06,1.6908682519184427e-05
14,4.369094310060756e-06,693.2708599898542,1.1976877351827267e-06,1.830079416818653e-05
15,4.363088955744088e-06,691.7582624349748,1.2181168222202432e-06,1.9515108890225452e-05
16,4.362037717125531e-06,691.0707874031436,1.2376385763623084e-06,2.064361076991017e-05
17,4.363470188513819e-06,690.8118090452069,1.2559775026798905e-06,2.1696392838542078e-05
18,4.365831141882465e-06,690.7132673227493,1.2736312859363924e-06,2.2720078554880675e-05
19,4.36901140086607e-06,690.7400834955483,1.291273181229857e-06,2.3753021921155694e-05
20,4.372753517012449e-06,690.8328452196223,1.3094520708575263e-06,2.483567621655225e-05
21,4.3770967849159765e-06,691.0031970812703,1.3280061695359642e-06,2.5956167247636496e-05
22,4.378893908039603e-06,690.9287518221847,1.3403508214310963e-06,2.6735182855648355e-05
23,4.377230147076929e-06,690.4164396991656,1.348055158455393e-06,2.727878367656045e-05
24,4.373403570758419e-06,689.5889712272991,1.354236692454287e-06,2.7765821979119033e-05
25,4.368695821057984e-06,688.6313544833787,1.3598183290382181e-06,2.823371753353632e-05
26,4.3642448052033255e-06,687.7094364174023,1.3655666691815996e-06,2.8711936725031916e-05
27,4.361021354248198e-06,686.9613375269789,1.3722189398110147e-06,2.9232674014963102e-05
28,4.360201387948786e-06,686.5537123827493,1.3806771174881583e-06,2.9836018075373396e-05
29,4.362972497751018e-06,686.6422122457029,1.3921960361324188e-06,3.05895514101644e-05
30,4.36992810070157e-06,687.2831056447649,1.4079748278593632e-06,3.1573242838697004e-05
31,4.380697764276055e-06,688.371259640457,1.4290931977434095e-06,3.2888448442714766e-05
32,4.388257492536923e-06,688.940388960991,1.4491319728585564e-06,3.423568763097951e-05
33,4.387334189084717e-06,688.1910294558683,1.465654006917169e-06,3.555409462400072e-05
34,4.377207926012668e-06,686.135892720603,1.4751367532962024e-06,3.65718424958057e-05
35,4.36334949760015e-06,683.5534893326746,1.4817133767817582e-06,3.746369076254008e-05
36,4.350783402007086e-06,681.1665214507433,1.488784992282644e-06,3.8370556975338755e-05
37,4.343840249157631e-06,679.6391673462896,1.4981148731253384e-06,3.932215467299272e-05
38,4.342733440956196e-06,678.9812178664323,1.5103472951662013e-06,4.0368258721589444e-05
39,4.345385358523263e-06,678.8414044539633,1.5254211144898957e-06,4.156450275890067e-05
40,4.349239950085939e-06,678.8655625952566,1.5412638209917987e-06,4.281248959360728e-05
41,4.355474507677304e-06,679.2479960057248,1.5580323862611887e-06,4.408896160517673e-05
42,4.367455227784222e-06,680.4601650692442,1.57818502002785e-06,4.550911977290051e-05
43,4.384985684112726e-06,682.4894288499173,1.6011188470427174e-06,4.703283230736366e-05
44,4.400809890064094e-06,684.3167863582995,1.6216182050760385e-06,4.841820573564592e-05
45,4.410165687971853e-06,685.237648020508,1.6372489063276386e-06,4.9586428845613815e-05
46,4.41157030387271e-06,685.0220864273782,1.6475858225400252e-06,5.0537628637858715e-05
47,4.405150799619911e-06,683.6733546755609,1.65312844457615e-06,5.130954715143665e-05
48,4.392287415346297e-06,681.3807663161334,1.6550045280641587e-06,5.1958281784653783e-05
49,4.376260699385808e-06,678.627618897654,1.655020650927537e-06,5.254102518421777e-05
50,4.360994292196112e-06,675.9934764019948,1.6552702816412702e-06,5.312128643355551e-05
51,4.348323929434223e-06,673.7238416978171,1.657282028235968e-06,5.378368874736639e-05
52,4.339175717909282e-06,671.9243630571477,1.6622039944409283e-06,5.460945743683343e-05
53,4.334194238702291e-06,670.7476905662396,1.6691002385547368e-06,5.5483748733654806e-05
54,4.331062831671669e-06,669.8325142233896,1.677147944817108e-06,5.6411640509540506e-05
55,4.32903856448596e-06,669.0935436573889,1.6854355756837764e-06,5.732886349239008e-05
56,4.327682050491633e-06,668.4379517716267,1.6943243211771178e-06,5.828879011034105e-05
57,4.32709945049497e-06,667.8549401982411,1.7044144506844965e-06,5.934976353287902e-05
58,4.328120209365814e-06,667.4324636058067,1.7168334999508975e-06,6.059776888353619e-05
59,4.33175231049787e-06,667.4157255503144,1.7300845234892228e-06,6.183923503591138e-05
60,4.338909288366107e-06,667.9462786098717,1.7445186966393469e-06,6.307171828807178e-05
61,4.349269149099922e-06,668.9303551340302,1.7608954430404037e-06,6.438968330635752e-05
62,4.36080056495778e-06,670.015299256515,1.779174459807429e-06,6.587942494720767e-05
63,4.370093585362612e-06,670.7297307517671,1.796919394467135e-06,6.74270299741535e-05
64,4.375868377242833e-06,671.0015755493296,1.811201982776935e-06,6.876286209731064e-05
65,4.379560101688167e-06,671.016766494304,1.8233059550085574e-06,6.99620543180548e-05
66,4.382344720537508e-06,670.9330847298642,1.8341817114188116e-06,7.107382250857408e-05
67,4.383516241254863e-06,670.6882953755909,1.8426937435413896e-06,7.19984286380455e-05
68,4.3825831968676334e-06,670.1996654458884,1.8488099108872134e-06,7.275255771054079e-05
69,4.379894182701571e-06,669.4816941250365,1.853430606313498e-06,7.342123320150762e-05
70,4.375481677779967e-06,668.5122412681985,1.8570852965438915e-06,7.406384786410646e-05
71,4.369130985952474e-06,667.2344955262153,1.8601298940111974e-06,7.473295099138367e-05
72,4.361140401594194e-06,665.6686380120083,1.8631564805134234e-06,7.548392703704909e-05
73,4.352752925049652e-06,663.95910885644,1.8675133490334652e-06,7.64151107507769e-05
74,4.347313127871072e-06,662.6657708022706,1.8736925093687003e-06,7.741873012561352e-05
75,4.346423932745714e-06,662.1094394271337,1.8809783980371107e-06,7.832863368858312e-05
76,4.35108782041311e-06,662.3946446351054,1.8906827908873631e-06,7.924814257716717e-05
77,4.362903770090383e-06,663.7248341395148,1.904215399138583e-06,8.02625589692978e-05
78,4.382047565525155e-06,666.0835308439675,1.92240543046483e-06,8.146449025974279e-05
79,4.40688014509894e-06,669.1495898133265,1.9457673093364775e-06,8.301004891221142e-05
80,4.430740584038018e-06,671.8057337751733,1.973156302434835e-06,8.51326477093819e-05
81,4.435004676831949e-06,671.7082922614774,1.9879340383097397e-06,8.677445503444115e-05
82,4.4313829179042e-06,670.4086285565947,1.999223206892326e-06,8.84332877452676e-05
83,4.416460798134533e-06,667.3724694757037,2.0057827622040467e-06,9.015176799989667e-05
84,4.395961505679978e-06,663.6757889082437,2.0066585443115355e-06,9.14687705440913e-05
85,4.378285404710737e-06,660.4516343489533,2.0079831420347497e-06,9.26838359912241e-05
86,4.367984893031647e-06,658.2357042114108,2.014339917469045e-06,9.412620676309991e-05
87,4.364085560797768e-06,656.8629436393298,2.0255346992624185e-06,9.58330323105805e-05
88,4.36135423315992e-06,655.6507455372142,2.037392194640961e-06,9.75734429208368e-05
89,4.356964748809544e-06,654.2125668139379,2.0479861805711996e-06,9.926349469945794e-05
90,4.354506396721471e-06,653.2000714097732,2.057202760787322e-06,0.00010065900162755059
91,4.355609173454166e-06,652.8033563889561,2.066712118015065e-06,0.0001018777109023794
92,4.358445862170912e-06,652.717612572686,2.0761754284555618e-06,0.0001029857506056866
93,4.359798542774796e-06,652.4544675730125,2.0841806276943396e-06,0.00010399662419183752
94,4.3577150558006485e-06,651.7178417472788,2.0898729036312273e-06,0.00010491909174252867
95,4.352811760912456e-06,650.5942555723116,2.093650875003987e-06,0.00010576610470763593
96,4.348112570681825e-06,649.5452106235475,2.0968132631450674e-06,0.00010651758991887527
97,4.3460486107223534e-06,648.89408843727,2.1011531905564195e-06,0.00010725983956873209
98,4.346795977536634e-06,648.6385837129191,2.107197968437211e-06,0.00010805436924794498
99,4.349438383711288e-06,648.6260921521726,2.1147481097081223e-06,0.00010893506365418082
100,4.353172275780778e-06,648.721991228485,2.123638885000215e-06,0.00010993363060048278
101,4.358487945347337e-06,648.9751789281642,2.134463468435114e-06,0.0001111022431404316
102,4.367443514824576e-06,649.727473412538,2.147663697412869e-06,0.0001123638457126277
103,4.381455651143523e-06,651.2014260485155,2.163747118360114e-06,0.00011369206991401248
104,4.397279935927303e-06,652.8875317641099,2.1815105705309336e-06,0.00011514536559719969
105,4.406439801001956e-06,653.5420937124156,2.1965283667121055e-06,0.00011669115085435978
106,4.399910502057258e-06,651.8649381429202,2.203769744018279e-06,0.00011824755105444762
107,4.385316197452738e-06,648.9810469995526,2.2071155822294455e-06,0.0001198288227780917
108,4.379011416435254e-06,647.300697444203,2.2148673638375636e-06,0.00012146087285230877
109,4.375851945626022e-06,646.3222805327116,2.220687640773548e-06,0.00012257691800715765
110,4.368163276869154e-06,644.84347107117,2.221755051879175e-06,0.00012332561043445955
111,4.355732448732244e-06,642.7394108084745,2.2193381360346906e-06,0.00012391132356930878
112,4.341314382309448e-06,640.364883126115,2.2155825271995388e-06,0.00012444745965153238
113,4.328820158956252e-06,638.2728271810171,2.212813658583523e-06,0.00012498631515955205
114,4.321406761465156e-06,636.9168044992402,2.2128040682680154e-06,0.00012555346080597162
115,4.319518491642527e-06,636.3392944754677,2.2161062087192812e-06,0.00012619777304775703
116,4.323010894660788e-06,636.4967598731898,2.2229669227272826e-06,0.00012696629236307345
117,4.331336310248801e-06,637.3026725064203,2.233178153910639e-06,0.00012787090156398051
118,4.343285993825035e-06,638.5954329439653,2.2458779061113887e-06,0.00012887579976958953
119,4.357681171489861e-06,640.1824070089294,2.2607191725815875e-06,0.00013002222945008457
120,4.372571843435662e-06,641.764693918397,2.276849130858538e-06,0.0001313370776803715
121,4.3841958823688045e-06,642.8802866296812,2.291058251959907e-06,0.0001326243301741621
122,4.390338707459587e-06,643.2371339877337,2.301747509684804e-06,0.00013381325628233266
123,4.390072389967181e-06,642.7125631062032,2.3082652854558254e-06,0.00013487611932026656
124,4.3828503343221474e-06,641.269421976367,2.3097562078329027e-06,0.00013572057298856776
125,4.371609800544476e-06,639.3521025563292,2.3075805635293427e-06,0.00013631626183482193
126,4.359642602846226e-06,637.3851132485697,2.304251460748061e-06,0.000136788481759311
127,4.349480382697799e-06,635.6951400112749,2.3016892879767714e-06,0.00013723213128687074
128,4.342698850879354e-06,634.4823395335808,2.3011296454746283e-06,0.0001377124844406965
129,4.340268498207679e-06,633.8658028431967,2.303389874589858e-06,0.00013827827585842446
130,4.342563240745568e-06,633.8781984155526,2.308963105916977e-06,0.0001389763748140589
131,4.349983244505386e-06,634.5557758283246,2.318358244330805e-06,0.00013985408877982542
132,4.3622928994198805e-06,635.8284397458269,2.33190445831753e-06,0.00014098826919705298
133,4.379472051712919e-06,637.6144827291013,2.350614700404764e-06,0.0001425498403740153
134,4.393978878084268e-06,638.8560828183217,2.369876703842731e-06,0.00014445152788081074
135,4.392738708202467e-06,637.931557670537,2.378970053389842e-06,0.00014608342038204802
136,4.3785908469058525e-06,635.2868362122101,2.3790384854401714e-06,0.0001473767720332322
137,4.359094625740627e-06,631.8972661644915,2.3757828935026826e-06,0.00014860151726489758
138,4.344436446707957e-06,629.1703052538579,2.3756260492083812e-06,0.0001499098219184647
139,4.341508200713864e-06,628.0727763551486,2.3827106566681766e-06,0.00015136850693566673
140,4.346126297287263e-06,627.9338001824112,2.3955741392833625e-06,0.00015311610039416723
141,4.352906632964979e-06,628.1384696910612,2.4091541757776237e-06,0.00015479616616367365
142,4.363581771170262e-06,628.9209807459126,2.4246115016851596e-06,0.00015644178752842342
143,4.378741470985931e-06,630.3120906213816,2.442960740069317e-06,0.00015816978931223024
144,4.394018075108423e-06,631.6561363111508,2.462092025973467e-06,0.00016003782983029668
145,4.400163482355027e-06,631.8939567837999,2.4734967326884837e-06,0.0001614536586102131
146,4.3975061266658105e-06,631.1282564496056,2.4767297391930205e-06,0.00016229731605263574
147,4.39034692794602e-06,629.8393009525046,2.4759228270720954e-06,0.00016287121235202196
148,4.3822182461710656e-06,628.4566272536914,2.4740132334941175e-06,0.0001633455963408701
149,4.375464839584692e-06,627.2799818312208,2.472764793165431e-06,0.00016380067567396583
150,4.371333577144814e-06,626.4618714580135,2.473199545124824e-06,0.0001642936800459396
151,4.370041882027463e-06,626.0108682527733,2.475714888735192e-06,0.0001648735643513537
152,4.370382730569176e-06,625.7207194300421,2.480032018926919e-06,0.00016561266756534666
153,4.369961036847571e-06,625.1885281703775,2.485514698675223e-06,0.00016664157335164064
154,4.365786578922073e-06,623.9884416782327,2.4904303178146366e-06,0.00016795609987598303
155,4.363000035248733e-06,622.9898897678785,2.496059938962239e-06,0.0001692635707519281
156,4.363244422275593e-06,622.3069583718143,2.504777504702157e-06,0.00017082650747376714
157,4.360749150872147e-06,621.132943726065,2.513063727462095e-06,0.00017260834454687978
158,4.358685333049634e-06,620.1051373566265,2.5205483055305904e-06,0.0001742052484790173
159,4.36193525198487e-06,619.8014465474782,2.5314198722119417e-06,0.00017587163981800535
160,4.363063710482939e-06,619.2403145194148,2.540482648334162e-06,0.00017744307197471598
161,4.356692782083111e-06,617.8356693773437,2.542587685999805e-06,0.00017853338844553825
162,4.346726835420006e-06,616.0338505754974,2.5412813689329254e-06,0.00017937842503251277
163,4.33839603498827e-06,614.5013295277352,2.5404861118575647e-06,0.0001801417626168502
164,4.335200058497647e-06,613.680160738908,2.5428628071482656e-06,0.00018093958991080705
165,4.338427443217511e-06,613.710703223418,2.5496473617441365e-06,0.00018186201696559267
166,4.34572758746542e-06,614.2131641121548,2.5599892036198477e-06,0.0001830102869203567
167,4.348740424709183e-06,614.0688384086418,2.568249813511886e-06,0.0001842473598439225
168,4.346232469134763e-06,613.2501284547764,2.5720459937619383e-06,0.0001852556860971677
169,4.346227038866767e-06,612.7863352905498,2.5772816805092526e-06,0.00018625990065309362
170,4.353685959561994e-06,613.3125781880044,2.587613470985823e-06,0.00018739952997298448
171,4.369085272744699e-06,614.8532778012001,2.603789952312807e-06,0.00018876581784229042
172,4.389458340872678e-06,616.9531338418221,2.6244485700701174e-06,0.0001904396355665494
173,4.403580109600531e-06,618.1540501354459,2.641547369308999e-06,0.0001921585962554442
174,4.400216332816029e-06,617.1577969193216,2.6453097456946394e-06,0.00019331120345121857
175,4.387495480133163e-06,614.9498450540989,2.6423432495155205e-06,0.00019424221349198057
176,4.372452289735275e-06,612.4428275475399,2.6376860792488402e-06,0.00019511513122094315
177,4.360449861786495e-06,610.3046804441467,2.6354636312251895e-06,0.0001961124953405171
178,4.350467195070495e-06,608.2975079010962,2.6360849187955496e-06,0.0001974403664622395
179,4.3480829387496535e-06,607.3386466195336,2.64141949451097e-06,0.00019879894198315863
180,4.351287821267658e-06,607.2447791362367,2.6492007772279346e-06,0.00019997477514594554
181,4.354668828527637e-06,607.2696697029797,2.656054038389384e-06,0.0002009461112099873
182,4.356751047744413e-06,607.1736815521425,2.6614566227715215e-06,0.0002017863947975187
183,4.358495120611986e-06,607.0468632892738,2.6664679660906667e-06,0.00020259124772158322
184,4.360162616752199e-06,606.8900386865422,2.6716255219751345e-06,0.00020343834089718782
185,4.359518396381014e-06,606.3739363616854,2.6757539877050926e-06,0.00020436747958367762
186,4.352437764128535e-06,605.0268340808286,2.6752456526265022e-06,0.00020515681916103646
187,4.3413732023054685e-06,603.2136742787977,2.6713664653953905e-06,0.00020575520724072448
188,4.33152708410748e-06,601.5941696769743,2.667975984056522e-06,0.0002063005596709364
189,4.327363623366854e-06,600.7320824968981,2.6684028215699313e-06,0.0002069147251797805
190,4.330809983215495e-06,600.8518980954685,2.674283665881521e-06,0.00020768998032833318
191,4.341502590472374e-06,601.8809942235192,2.6856263981198514e-06,0.00020867317240927074
192,4.354929556068885e-06,603.2701657831146,2.6988347304758816e-06,0.00020969781116304497
193,4.366850962871576e-06,604.4699337665927,2.710896927034306e-06,0.00021068074021035832
194,4.3776159685110376e-06,605.5091885908147,2.7222295976847186e-06,0.0002116646666216566
195,4.38775814601751e-06,606.4507586407506,2.733278211259257e-06,0.0002126738357983622
196,4.3973700607698e-06,607.3027247839682,2.744149567015066e-06,0.00021371891078866256
197,4.404502577617127e-06,607.7874231410202,2.7537087713251393e-06,0.0002148188785156562
198,4.4053771718534624e-06,607.5282243668033,2.758124836240557e-06,0.0002156555986107176
199,4.400292759053203e-06,606.5523746812293,2.757742895110917e-06,0.0002162607414899447
200,4.392685643055832e-06,605.2751568665757,2.755312458474147e-06,0.00021676374122104125
201,4.385340333606344e-06,604.0449635623744,2.752933320617213e-06,0.00021724262203628354
202,4.3803215645982095e-06,603.1161881157087,2.7521993142009636e-06,0.0002177632160657179
203,4.379369846342254e-06,602.7002339622812,2.7544862437919722e-06,0.0002183870728804549
204,4.383766039140977e-06,602.935774227693,2.7609773723967934e-06,0.00021919597987076902
205,4.391820129667903e-06,603.5991241831452,2.7705168348200315e-06,0.0002201701324069101
206,4.39751082909008e-06,603.8784515165021,2.7791490341247442e-06,0.00022127494159706164
207,4.395132747165144e-06,603.1681856184597,2.781492761877289e-06,0.0002221190987620747
208,4.391028818147781e-06,602.2529677836845,2.78242141521538e-06,0.00022289292768428592
209,4.389857745038446e-06,601.709940058355,2.785495830367385e-06,0.00022373262454056152
210,4.395346465701762e-06,601.9923103684341,2.7936435450773067e-06,0.00022476412882872809
211,4.407490563996794e-06,603.0460183980914,2.8073772969058537e-06,0.00022610399598665953
212,4.4211261581508415e-06,604.1696924141314,2.823340018989941e-06,0.0002277396875055433
213,4.429286288000209e-06,604.5135543270424,2.8360769010248547e-06,0.0002294454221453852
214,4.427457077289335e-06,603.6318360833966,2.8410540755089518e-06,0.00023084580142464662
215,4.418425047019829e-06,601.9550395914039,2.839589273031361e-06,0.00023183192071641058
216,4.40650025797598e-06,599.9810691120111,2.8353303815185093e-06,0.00023260373397677992
217,4.395948043085025e-06,598.2770055196128,2.8311476291415944e-06,0.00023319251536114117
218,4.388261723514792e-06,597.0014822808316,2.828429589555452e-06,0.00023369673829324355
219,4.383667343379151e-06,596.1716399671476,2.8274519270270913e-06,0.00023414606541310312
220,4.3808124120964976e-06,595.5617186954915,2.82774798972578e-06,0.0002346319319451562
221,4.37859123605649e-06,594.9765722248972,2.8290344510981293e-06,0.00023525234839744957
222,4.374577002825785e-06,593.9837239697922,2.8307250910451044e-06,0.00023623225145105175
223,4.363601701494174e-06,591.8351717939058,2.829913634307603e-06,0.00023767307114805258
224,4.353317047501516e-06,589.824398914506,2.8291082216720836e-06,0.00023901710738563132
225,4.350940992036913e-06,588.8939790063943,2.8333261792689573e-06,0.00024034188218223209
226,4.355326772893427e-06,588.8204291878453,2.8424625644206806e-06,0.00024179402918740278
227,4.361533816989854e-06,588.9378360688365,2.853273583478724e-06,0.00024336706747917302
228,4.3661779105574175e-06,588.8703294268038,2.862788959701461e-06,0.0002448831962015461
229,4.370425154288179e-06,588.70154073406,2.8724589416801895e-06,0.0002465036096135258
230,4.375838957721212e-06,588.5313202274394,2.884317800592304e-06,0.00024847091949504075
231,4.37859194099512e-06,587.9788164437349,2.8945967489105586e-06,0.000250492588889047
232,4.37054713192181e-06,586.271163711242,2.8950196915706895e-06,0.00025186846370121966
233,4.355363122384127e-06,583.7134202307598,2.889729857122583e-06,0.0002530084533957724
234,4.341599447381906e-06,581.3311509392722,2.885502472170845e-06,0.0002541803246108716
235,4.33801848943458e-06,580.1879330187543,2.889130592676056e-06,0.0002556220133953424
236,4.348283521532815e-06,580.8053927003501,2.9027612757465204e-06,0.0002572619959221911
237,4.361304427791599e-06,581.8624632009103,2.9175542764886266e-06,0.0002587471926490197
238,4.366180948649742e-06,582.1051854840325,2.924452251234584e-06,0.00025963813390315107
239,4.368377991195438e-06,582.0334815342804,2.9291693164886193e-06,0.00026043537778615544
240,4.369821326866897e-06,581.8683724929225,2.9333119583586243e-06,0.0002612172117287308
241,4.371328408049501e-06,581.693594454183,2.9376504235890086e-06,0.00026203870916119507
242,4.37336386925905e-06,581.5454102889294,2.9427202671833557e-06,0.00026295584954408714
243,4.377084702151014e-06,581.5375775986557,2.949649333898362e-06,0.0002640563317125717
244,4.384825115039937e-06,581.9098889730193,2.960615597237874e-06,0.00026549390220354543
245,4.398697378581322e-06,582.874029710053,2.977618413641771e-06,0.0002674188095744026
246,4.408351362709249e-06,583.2568353194648,2.99191300447256e-06,0.00026939377067050743
247,4.4017859687272335e-06,581.8272643276007,2.9923050269201903e-06,0.0002706319076551058
248,4.386563074743035e-06,579.2901190114892,2.9864974534384603e-06,0.00027178867234082073
249,4.3690485044856055e-06,576.4508555893735,2.979113110222482e-06,0.0002729443428013245
250,4.353747709869573e-06,574.0329721108382,2.972113313094707e-06,0.00027381758468662023
251,4.337638504196571e-06,571.5577560324904,2.9641373995515632e-06,0.0002745833243743181
252,4.324659382473704e-06,569.4812587167579,2.95840531170293e-06,0.00027537871037630526
253,4.32023243641948e-06,568.4620486527137,2.9590840141183314e-06,0.0002763231137589439
254,4.3270103217756525e-06,568.8158446509872,2.9682648452405496e-06,0.0002774869699758924
255,4.340826881131997e-06,569.9529662748844,2.983446005506109e-06,0.00027895908920353476
256,4.347884493072964e-06,570.260963438992,2.993482683255422e-06,0.0002803049835068616
257,4.34543695149058e-06,569.4333793418808,2.9960351174994593e-06,0.0002814087330701138
258,4.339462287249733e-06,568.1716899491599,2.9959123083188128e-06,0.000282450963068422
259,4.335638375892152e-06,567.1652566717297,2.9974814141233473e-06,0.0002835502090914139
260,4.335765413164682e-06,566.751614366066,3.0011385802535154e-06,0.0002844845293093716
261,4.337186401579232e-06,566.5855738332455,3.0050318890645354e-06,0.00028524846884460554
262,4.339488218850121e-06,566.5711680768475,3.009225973576072e-06,0.0002859329512364008
263,4.343529311748915e-06,566.7909687132582,3.0145616414973015e-06,0.0002866019755011695
264,4.349536124354789e-06,567.2531766216082,3.021369636837318e-06,0.00028730172816346714
265,4.357466515803899e-06,567.9408076189845,3.0297142779751018e-06,0.0002880569557916359
266,4.36711845736474e-06,568.8196440080831,3.0395204712640914e-06,0.00028888464054109406
267,4.377710697913806e-06,569.7777036777768,3.050324916116984e-06,0.00028980701281300326
268,4.387412548723193e-06,570.5837364891719,3.0607909750524825e-06,0.0002908086806885788
269,4.393521617789963e-06,570.9847168653221,3.0682389187106416e-06,0.0002916736094834842
270,4.395863912774995e-06,570.9622389950803,3.0725174230920835e-06,0.0002923930720288477
271,4.395007939818713e-06,570.5619032644581,3.0742543003082736e-06,0.00029302981775835034
272,4.391558689538932e-06,569.8494171996275,3.0739776306784447e-06,0.00029361261059084054
273,4.386056360718412e-06,568.8900385107028,3.0721066094943516e-06,0.00029415247131811474
274,4.379195334735123e-06,567.7662637844345,3.0691889924216387e-06,0.00029466632339898567
275,4.371636755453717e-06,566.5507218019542,3.0657923790663493e-06,0.00029518308046459253
276,4.363750840976506e-06,565.275465637959,3.062302917198153e-06,0.000295737704093761
277,4.355895070485937e-06,563.9787821625079,3.0590338301136705e-06,0.0002963477058149002
278,4.348627726255133e-06,562.7047115596038,3.0566012949248587e-06,0.00029707460641697646
279,4.34326910037496e-06,561.5943825596958,3.056163321610676e-06,0.0002979829050542211
280,4.3398365319634415e-06,560.6491861081306,3.057733273464404e-06,0.0002990740237844498
281,4.3335179109834765e-06,559.1495753509329,3.058694948224923e-06,0.0003005604069974781
282,4.324605086170938e-06,557.3543507747239,3.057504456512711e-06,0.00030196174041194855
283,4.31724596110545e-06,555.9167522253623,3.056157806596033e-06,0.000303022018354145
284,4.310144584535317e-06,554.6305118082114,3.0540565891589916e-06,0.0003038267360051965
285,4.302683688684744e-06,553.3626057853513,3.051189980249527e-06,0.0003044918789962652
286,4.29615685037287e-06,552.2363175885249,3.0488126511481136e-06,0.0003051106247313622
287,4.292339261131662e-06,551.4455282585368,3.0484501062916734e-06,0.0003057568008623419
288,4.292582114798601e-06,551.135967381053,3.051277365062822e-06,0.00030648995850230553
289,4.297180289850479e-06,551.3342527609801,3.0575904005456142e-06,0.00030733364456425204
290,4.305700477845241e-06,551.962989203121,3.0672504739772046e-06,0.00030833411332695395
291,4.315943859711747e-06,552.7727876757882,3.0784376043642107e-06,0.0003094207017050641
292,4.3259565301138576e-06,553.5490164493291,3.089476375657892e-06,0.0003105160230665962
293,4.336164967160223e-06,554.3470848118378,3.10066792634544e-06,0.0003116183621667037
294,4.345687054138632e-06,555.0493647180853,3.1114164082824294e-06,0.00031273832383586764
295,4.352271351490947e-06,555.4066520369162,3.1198195660337774e-06,0.00031379259795188367
296,4.353914052555339e-06,555.2521488101435,3.1237690093421774e-06,0.0003145875309584685
297,4.35293569079805e-06,554.8288553855816,3.12533672555136e-06,0.00031523942712347844
298,4.351661038245415e-06,554.3915967254013,3.1265078011307017e-06,0.00031583929352931153
299,4.351231627575116e-06,554.0597524770511,3.1282987385996774e-06,0.0003164440621131344
300,4.351735415574991e-06,553.8321945198891,3.1308655962612246e-06,0.000317080524243764
301,4.352333654431473e-06,553.5979780692967,3.133636503136096e-06,0.0003177577466763033
302,4.351759116096894e-06,553.1936124562501,3.1357163320824246e-06,0.00031848074075104926
303,4.3491322652024375e-06,552.5008000342758,3.1365203054654876e-06,0.00031926385625860365
304,4.345099726980159e-06,551.586852960167,3.136625928839462e-06,0.00032013974387416446
305,4.342396132129169e-06,550.8137685230499,3.1378926595874692e-06,0.00032107627399304527
306,4.342445958990854e-06,550.3438816213696,3.1414833411149753e-06,0.00032211324229471127
307,4.343324331081502e-06,549.8808726716793,3.146391370905611e-06,0.0003233642710748845
308,4.340352058127787e-06,548.8440754983975,3.1491345252348664e-06,0.0003248036021493128
309,4.3348309646641065e-06,547.5220121094417,3.1497400974398953e-06,0.0003261620997322632
310,4.329846948936211e-06,546.2593145838222,3.1507825064929387e-06,0.0003275390020715647
311,4.325408158660554e-06,545.2136044475378,3.151117078011078e-06,0.00032859415883953514
312,4.320209783204984e-06,544.1702392008691,3.150173167032914e-06,0.0003294364907421139
313,4.314951342640941e-06,543.1646383508414,3.1488485350698195e-06,0.00033018048579277906
314,4.311076602909189e-06,542.3415271919401,3.1484679329717905e-06,0.00033090641167493097
315,4.308493092633234e-06,541.6725249895594,3.1490862734351498e-06,0.0003316503164089557
316,4.30565422781863e-06,540.9611465058604,3.14958831511074e-06,0.0003324164037528343
317,4.3017549768158894e-06,540.1046007610188,3.1493969955184385e-06,0.0003332082133424368
318,4.299303418260964e-06,539.4424448388777,3.1501681405237014e-06,0.0003339727034907094
319,4.301440506963651e-06,539.3303049383375,3.1544808540249106e-06,0.00033479267749192453
320,4.310092349132961e-06,539.9822503067729,3.1639433967585063e-06,0.00033572659984902397
321,4.324722663452133e-06,541.3131476352634,3.178287863266672e-06,0.0003368122372808513
322,4.342031201360227e-06,542.8845469396541,3.1952633442657013e-06,0.00033810392770457654
323,4.353971099162101e-06,543.6378585570072,3.2093143327545346e-06,0.0003397167500211944
324,4.349179042416175e-06,542.3532212964892,3.21065655513343e-06,0.000341217475381804
325,4.342545789625186e-06,541.0312649615124,3.2092658883531757e-06,0.00034229746893129053
326,4.340637111389946e-06,540.3952410105505,3.2106680578616905e-06,0.0003431652993445338
327,4.342516067408679e-06,540.2687370938467,3.214596596331617e-06,0.00034395041948872353
328,4.347151687625785e-06,540.4929742210811,3.220503312496947e-06,0.0003447186526283692
329,4.3533674718818426e-06,540.9047951941267,3.227634348683937e-06,0.0003455063608726394
330,4.359630332138379e-06,541.3205889755467,3.2348072682236536e-06,0.00034629822646543287
331,4.364564793254035e-06,541.5692323656747,3.24100325382645e-06,0.00034709498652737026
332,4.366638226983816e-06,541.4684792654139,3.2450302495342e-06,0.0003478795132559771
333,4.36425283321315e-06,540.8281475734574,3.245647079413092e-06,0.00034863487181686085
334,4.355131309990076e-06,539.3801013124327,3.2410714766686025e-06,0.00034933103962363286
335,4.339779898071329e-06,537.187979062004,3.2316792663019684e-06,0.00034996699416527013
336,4.321755600044345e-06,534.6661020648035,3.2202932859751666e-06,0.00035060036627787653
337,4.306101605060744e-06,532.415397450893,3.2108192831693926e-06,0.00035128149881795667
338,4.295123472739518e-06,530.6643562663643,3.20536063111399e-06,0.0003521321657032499
339,4.293219311223088e-06,529.8683371118315,3.207793491505287e-06,0.0003533406482315633
340,4.304230901868916e-06,530.5985458150499,3.2203125812133635e-06,0.0003546955559348062
341,4.324387243246153e-06,532.3484089797697,3.2403869023903e-06,0.00035628356358776325
342,4.342746324179764e-06,533.8861731206108,3.2590445923824036e-06,0.0003578519872547936
343,4.348806707998668e-06,534.1285898879144,3.2669930482062004e-06,0.00035894804432789454
344,4.346768865153591e-06,533.4479319932606,3.2683696683390415e-06,0.0003598875732124287
345,4.343123997859962e-06,532.586668138935,3.268422890374544e-06,0.0003607906499692553
346,4.343633803354283e-06,532.1907795071635,3.2718934016759137e-06,0.0003617897629676321
347,4.351509177805206e-06,532.6181991868286,3.281430966494394e-06,0.00036296154071463314
348,4.365270804306194e-06,533.6351264840868,3.2962614179980596e-06,0.00036441979919619685
349,4.376326674573924e-06,534.2331941762098,3.309616386847107e-06,0.0003660717418375501
350,4.371949244923512e-06,533.1955257850443,3.309650174564111e-06,0.00036717768319229885
351,4.361715438258857e-06,531.5103316297777,3.304813374265283e-06,0.0003681367571886507
352,4.35414416768263e-06,530.1087559652635,3.302251186594889e-06,0.0003691850920037978
353,4.354964428611071e-06,529.6731844101662,3.306396675639751e-06,0.0003703552676171633
354,4.361153295637415e-06,529.932073184422,3.314334140665121e-06,0.0003714351772083937
355,4.369844565472367e-06,530.4973002516451,3.3241465991901668e-06,0.00037251035525132114
356,4.379313847471813e-06,531.152989270171,3.3345656365550536e-06,0.0003735944612551527
357,4.386891504796607e-06,531.5759643021934,3.343554206028722e-06,0.0003746860947163946
358,4.388534054511691e-06,531.3006873419126,3.3478730781660296e-06,0.0003757319171851159
359,4.382071085601939e-06,530.1732014377351,3.3451747814476028e-06,0.0003764930996971041
360,4.370923280384783e-06,528.5634407571031,3.33836311190815e-06,0.0003770679505264647
361,4.358964402307512e-06,526.8812308545868,3.330768263290828e-06,0.0003775863631694525
362,4.348961046105456e-06,525.4181661701234,3.3247738599059903e-06,0.00037814242491425644
363,4.342830799299401e-06,524.3630520782601,3.3221168709409646e-06,0.00037882952305245856
364,4.341373488083794e-06,523.7548978468344,3.3237743112745767e-06,0.0003797725254906139
365,4.343103929308494e-06,523.2911960964799,3.3293914354743484e-06,0.00038123954873478793
366,4.343171581740011e-06,522.6135944835415,3.3338036771496223e-06,0.000382736302587114
367,4.340618647134353e-06,521.6908799368865,3.3357483304064266e-06,0.0003840798369054377
368,4.335303834604218e-06,520.6127646857959,3.3344480330514126e-06,0.00038503836968748086
369,4.327044618912978e-06,519.2901285643113,3.3301938338850193e-06,0.0003857592487373325
370,4.317658623130439e-06,517.8759363119586,3.324796720902933e-06,0.000386385048941148
371,4.30943564657224e-06,516.6026191128537,3.3202829322133034e-06,0.0003870077733498476
372,4.304051972011486e-06,515.6397314166977,3.3181381813415994e-06,0.00038769528435689726
373,4.30287283792502e-06,515.1211528183071,3.3195975750417657e-06,0.0003885112762505199
374,4.307639799639293e-06,515.2188244539288,3.326231099939447e-06,0.00038953395352479104
375,4.320640099058894e-06,516.1465335294105,3.3401794213595837e-06,0.00039089155660400256
376,4.3382943577211065e-06,517.5660265776831,3.3581177807800142e-06,0.0003923888038624823
377,4.355468341762809e-06,518.8829540325767,3.3759462577397597e-06,0.00039398495152890667
378,4.364901654680759e-06,519.341954884415,3.3873604036607712e-06,0.000395440580088265
379,4.36335843534066e-06,518.6695659465367,3.389172519938165e-06,0.00039651287733241317
380,4.357780012012116e-06,517.5616479314052,3.3875770594067866e-06,0.0003974881178153773
381,4.3538406023186295e-06,516.6097390800451,3.3874835966301167e-06,0.00039854793109866574
382,4.355477337831285e-06,516.2130330752345,3.3923668773947817e-06,0.0003998409079776293
383,4.357781704073441e-06,516.0082681857529,3.397071867074351e-06,0.0004008872328007387
384,4.358536207084492e-06,515.663611480108,3.4002930232804713e-06,0.00040183812129985277
385,4.357001542037582e-06,515.0573425686496,3.401665703270111e-06,0.00040276886977029736
386,4.352753963909454e-06,514.1047026803026,3.401071758124903e-06,0.0004037558126704297
387,4.347628161241779e-06,512.9563658538638,3.4003421764749555e-06,0.00040494377549469787
388,4.346025876975171e-06,512.1269855666278,3.4029389023053803e-06,0.0004063431074259116
389,4.347016433319498e-06,511.5700951371817,3.4077507215700456e-06,0.000407814861798089
390,4.346175544739652e-06,510.86488642673265,3.4107124768525295e-06,0.000409139724521413
391,4.344534288693548e-06,510.11041518675387,3.4127680188409872e-06,0.0004103665124775304
392,4.345715243373487e-06,509.6385931774903,3.4173200775765285e-06,0.00041169964150598306
393,4.352372814113769e-06,509.654462226336,3.427076971613326e-06,0.0004133705208986691
394,4.36458048799306e-06,510.12787145435084,3.4423126242268648e-06,0.00041546288998326223
395,4.367976879082065e-06,509.7824253369994,3.449335477142796e-06,0.00041709287396931606
396,4.360296758745957e-06,508.3050978802242,3.4466627436376596e-06,0.0004183692283818972
397,4.34934316743451e-06,506.5247004424452,3.440944058795242e-06,0.00041947293359409813
398,4.342027504816377e-06,505.1881244149606,3.437974636138558e-06,0.00042053242579443274
399,4.3366810221638495e-06,504.02947859723446,3.436851751601249e-06,0.00042170388647522786
400,4.325814398950536e-06,502.2120947157813,3.4314518333647495e-06,0.0004229128569104912
401,4.317477033735141e-06,500.70789231085655,3.42793702504642e-06,0.0004240786759846045
402,4.323314159029902e-06,500.7852221820148,3.4360107197240237e-06,0.0004253797187974877
403,4.345009939689918e-06,502.52788181829914,3.457653742836574e-06,0.00042705453918677304
404,4.367467554399666e-06,504.3581347164453,3.479885748636476e-06,0.00042873157281473674
405,4.377929189791619e-06,504.9496536090844,3.4917052378033576e-06,0.0004300869468699171
406,4.376374303297364e-06,504.30828479180514,3.4930662507676357e-06,0.0004311050654207154
407,4.367394836476207e-06,502.9186498671095,3.4879009491165924e-06,0.00043188664717654904
408,4.35602679512805e-06,501.2888358417332,3.4806346480518347e-06,0.0004325913763693845
409,4.344665640634604e-06,499.6215597845624,3.4735858218971847e-06,0.00043337982799801543
410,4.334234016835876e-06,497.9951832166388,3.4676445955093477e-06,0.0004343124829893461
411,4.325992033095334e-06,496.6154119990083,3.4634760907087203e-06,0.0004352559887587719
412,4.320635967794208e-06,495.5468540356497,3.4617219444825714e-06,0.00043624316030747704
413,4.318954994786486e-06,494.84051626907024,3.4632312712788854e-06,0.00043735926073258825
414,4.321267921611747e-06,494.4534345099949,3.4686959233319294e-06,0.00043877605501613194
415,4.3272991189961e-06,494.34295393192167,3.4779531141920765e-06,0.0004405167422535936
416,4.329312128304291e-06,493.9375307646177,3.4830672609400456e-06,0.0004419004965805884
417,4.324186859369041e-06,492.83460809083505,3.4817889968254846e-06,0.0004430295419937054
418,4.314078499405061e-06,491.21987458478384,3.4761895936669937e-06,0.0004440363121629547
419,4.3042249656532615e-06,489.6551667167212,3.470675721590342e-06,0.00044499726992156766
420,4.300328779637439e-06,488.7723975687501,3.469930588143475e-06,0.0004459490151218255
421,4.303534362149945e-06,488.64984218796303,3.475160973643796e-06,0.00044700249189698837
422,4.311061464966996e-06,488.9790960991391,3.4840859854210873e-06,0.0004481403894429068
423,4.318519728187894e-06,489.3164759689706,3.492862674843618e-06,0.0004492438683487494
424,4.324086997217273e-06,489.44943727420633,3.500050442254322e-06,0.000450326084054558
425,4.326431923752104e-06,489.21834319735933,3.5046179041726613e-06,0.00045140686170586065
426,4.326670359633628e-06,488.7231582781271,3.507612792226907e-06,0.00045254397309622043
427,4.32846355096207e-06,488.37841916252455,3.5119956260777246e-06,0.00045373575604007053
428,4.335028651384437e-06,488.5116955031047,3.5205616616861437e-06,0.00045505915124465515
429,4.345658409335826e-06,488.96733732863123,3.533135743973012e-06,0.0004566789891995755
430,4.350694766357267e-06,488.6968200160561,3.541653946348926e-06,0.0004585115439446168
431,4.34182978392376e-06,487.1462306187298,3.5373592279876944e-06,0.0004597274149055497
432,4.326437592290854e-06,485.0385277251455,3.5268314710584416e-06,0.00046055979858331545
433,4.3099448126119385e-06,482.88002431744036,3.515027024548933e-06,0.0004612338351184158
434,4.2958314455075e-06,480.99705386319556,3.50511197676976e-06,0.00046188838025353166
435,4.285648441893094e-06,479.51654069929003,3.4985924619798692e-06,0.00046262432665466195
436,4.279542388112503e-06,478.4101017748263,3.495819227711189e-06,0.0004635374878955405
437,4.279113925534437e-06,477.8349075053216,3.4982098200011095e-06,0.0004646736256066613
438,4.2851580967157866e-06,477.95324832738123,3.506028252853164e-06,0.0004658728627896458
439,4.295267863661357e-06,478.44805247326013,3.5175600023084318e-06,0.00046723855956150453
440,4.302517334005329e-06,478.5423421475703,3.527163941276894e-06,0.00046878179721776504
441,4.3021483747790215e-06,477.94341377433324,3.529724829365132e-06,0.0004699909309196342
442,4.297807526643509e-06,477.05091896703533,3.528266069075748e-06,0.0004708799902566625
443,4.2919041009241566e-06,476.0619540931605,3.5251291254392963e-06,0.0004716023683249382
444,4.286638491520661e-06,475.16950399558203,3.5223817113549506e-06,0.00047226897677992753
445,4.28395647101011e-06,474.55662078450774,3.5217874020622782e-06,0.00047295027717494454
446,4.284825412793219e-06,474.3074855545198,3.5242579672560394e-06,0.000473695455116119
447,4.289435364696992e-06,474.42529874104554,3.5300416545811563e-06,0.00047454241026039944
448,4.296425396811061e-06,474.7738723317552,3.537945459275827e-06,0.00047545966595285516
449,4.304234324132438e-06,475.1896024336068,3.5466386437760268e-06,0.0004764274354630993
450,4.311944092662665e-06,475.5614050806017,3.5554114555435347e-06,0.0004774667965442687
451,4.318473213340035e-06,475.7779929064794,3.5633282938427185e-06,0.00047856052155826977
452,4.323209175845911e-06,475.8123258298122,3.569680929071779e-06,0.0004796209334119097
453,4.325552433748201e-06,475.6526119019693,3.5737058737928557e-06,0.00048053045673719685
454,4.324754211605486e-06,475.203458041052,3.5748510233448336e-06,0.0004813179684569724
455,4.320625225844189e-06,474.43384768254754,3.573013283042762e-06,0.00048200628797144063
456,4.314116672799901e-06,473.4335085429155,3.5690565274897216e-06,0.0004826280409778174
457,4.306714087878233e-06,472.34332846644264,3.5643181632123637e-06,0.00048323177362879236
458,4.30043525215824e-06,471.36283829328335,3.5605742818041807e-06,0.00048386488254853813
459,4.29627421218164e-06,470.58864332334804,3.5587063406843637e-06,0.00048455397063113973
460,4.294051575410394e-06,469.97868210996234,3.5586765671858773e-06,0.0004853471389704689
461,4.293037311287329e-06,469.431340345504,3.5599874996803956e-06,0.0004862910691817357
462,4.292362485750843e-06,468.9009740724921,3.56167576360461e-06,0.00048727861564928324
463,4.291616130896517e-06,468.33809092732366,3.5634222207110403e-06,0.0004883196261938798
464,4.292258460066625e-06,467.93158257695427,3.5662929284320828e-06,0.0004893501530181594
465,4.295475633727313e-06,467.7853672958149,3.5713983999010936e-06,0.0004904248638391502
466,4.300161279570992e-06,467.7398664582273,3.5780074148910383e-06,0.0004916278305089072
467,4.303829972784964e-06,467.4871155234111,3.584232399622409e-06,0.0004930404808847575
468,4.303317955314687e-06,466.9280081801043,3.586248604866784e-06,0.0004941325726215184
469,4.302507160222213e-06,466.405937725649,3.5876754710147698e-06,0.0004950738842347522
470,4.304759024329479e-06,466.22732147057934,3.5915989342738917e-06,0.0004959902530353668
471,4.311393796657584e-06,466.4976408930034,3.5993008940543605e-06,0.0004969624678389042
472,4.320879088629116e-06,467.030659249263,3.6095950854866933e-06,0.0004980341282550072
473,4.331029406760299e-06,467.5886302390951,3.6206625560288724e-06,0.0004992080113981661
474,4.3396419346178485e-06,467.929966303195,3.6306790902032104e-06,0.0005004924020376487
475,4.344975632264625e-06,467.87254875086916,3.638157176210378e-06,0.0005018757664594242
476,4.344370155147695e-06,467.1224660142014,3.640902062467929e-06,0.0005033758494780338
477,4.329615560991692e-06,464.7962348118282,3.632043767077218e-06,0.000504996618449989
478,4.307888631911391e-06,461.7867093430684,3.6170305065438847e-06,0.0005064738051851006
479,4.300474855757411e-06,460.3077976882298,3.614026134148435e-06,0.0005079583192660646
480,4.307967138538655e-06,460.4832694807096,3.6232472182131155e-06,0.0005093159125974715
481,4.320152776562969e-06,461.2140133939223,3.6361569330471687e-06,0.0005105576189451052
482,4.331935663993464e-06,461.95047783539377,3.648503063091697e-06,0.0005116934440176637
483,4.341501850183841e-06,462.4881007075656,3.6588007335225774e-06,0.0005127473409934072
484,4.34921774389295e-06,462.8371144422373,3.667493539440678e-06,0.0005137826693745085
485,4.356121428793693e-06,463.0694449691292,3.675634576203789e-06,0.0005148843153480956
486,4.363776347431854e-06,463.2907218846638,3.6848205117243214e-06,0.0005161856295093626
487,4.370627952695795e-06,463.34062650568717,3.693712184892027e-06,0.0005176768154510741
488,4.36757393856906e-06,462.52766654759006,3.6933658736348354e-06,0.0005187556321575569
489,4.35540774419576e-06,460.90412187327286,3.6846181715109415e-06,0.0005194940986842252
490,4.34019603381566e-06,459.0112835706155,3.6730562625599747e-06,0.0005201158768218901
491,4.327612884820497e-06,457.391847054913,3.663735338408074e-06,0.0005207475353366244
492,4.320819137184608e-06,456.34034327631565,3.6595056520843205e-06,0.0005214751177685444
493,4.318997013534865e-06,455.7506072374497,3.659764549837823e-06,0.0005223407758383947
494,4.318685050389542e-06,455.2316580534705,3.6616981594366597e-06,0.0005233995171766013
495,4.31725580378154e-06,454.486479644979,3.6631687039045893e-06,0.0005246944966471545
496,4.317472069930349e-06,453.8299261507925,3.666407783477708e-06,0.0005261734234360387
497,4.320472991351412e-06,453.5388818919113,3.6716727861437835e-06,0.0005274939083451404
498,4.3212813438270805e-06,453.1737969129709,3.674370037433596e-06,0.0005284743375088565
499,4.318599248602156e-06,452.5507329138131,3.6736144054103086e-06,0.0005292191960631567
500,4.315333709331149e-06,451.91149003793174,3.6721603952038526e-06,0.0005298660062876673
501,4.313892474132504e-06,451.4702470929728,3.6722250783239773e-06,0.0005304976565469428
502,4.315124423544986e-06,451.28405659433616,3.67467200486134e-06,0.0005311830610919707
503,4.3183695892344745e-06,451.2667652606892,3.6790154685603924e-06,0.0005319591239922157
504,4.321120636543787e-06,451.1482953129104,3.6831550128451636e-06,0.0005328431289995866
505,4.320290431292613e-06,450.5947773105483,3.684510078572376e-06,0.0005338604147542372
506,4.316778033102079e-06,449.7015376604189,3.6838377154327452e-06,0.00053500816903429
507,4.316503835604897e-06,449.0534132838262,3.686326902707645e-06,0.0005363565009677587
508,4.320899858877956e-06,448.8618267010488,3.692925182205138e-06,0.0005377690201947448
509,4.324532079768022e-06,448.68070187808735,3.698467984610859e-06,0.0005389861103115872
510,4.32689327387847e-06,448.3977000465453,3.7027850710108464e-06,0.0005401378156404133
511,4.329157740539644e-06,448.0821610654034,3.707108809415384e-06,0.0005413386391695885
512,4.333678701925342e-06,447.9730893286303,3.71347656683197e-06,0.0005425985013387733
513,4.341190799956208e-06,448.1045858500265,3.722698766573329e-06,0.0005440084691705571
514,4.349327609820334e-06,448.2009508916384,3.7328747610732558e-06,0.0005456368452947207
515,4.351496016162154e-06,447.90514104863433,3.7369602397982983e-06,0.0005467766360712545
516,4.345094381237244e-06,446.9145339348678,3.732884538762049e-06,0.000547505162503378
517,4.334059986319048e-06,445.5127053062062,3.7245561058946415e-06,0.0005480903576066485
518,4.32286484766803e-06,444.1094124719453,3.716025153428199e-06,0.0005486424675258723
519,4.314820237278362e-06,443.0104695965773,3.7102793318284634e-06,0.0005492366597460756
520,4.311146795467884e-06,442.3106791896591,3.7084957440073742e-06,0.0005499389707034279
521,4.3097369732145e-06,441.7355786292312,3.7091104158078297e-06,0.0005508753464524137
522,4.30630499691128e-06,440.7405124507976,3.708882095276673e-06,0.0005522744574111946
523,4.303864838406458e-06,439.9118681118032,3.709225776062566e-06,0.0005535320773747268
524,4.30662782839785e-06,439.7242985393076,3.7135836699565647e-06,0.0005545524335503165
525,4.314150187710484e-06,440.03587438073987,3.7219805211042215e-06,0.0005555441822391791
526,4.3248581118051566e-06,440.6519431560988,3.7332070477056686e-06,0.0005565805390842644
527,4.336664353164083e-06,441.3571702527171,3.7454789664858527e-06,0.0005576666397173165
528,4.346499883435134e-06,441.8412241829505,3.7561256255940606e-06,0.0005587979649307006
529,4.352277553194533e-06,441.9346527362729,3.763167548673627e-06,0.0005598814027981196
530,4.353129600037691e-06,441.5572894639683,3.7658234197707123e-06,0.000560900337160678
531,4.349307630664962e-06,440.8082781677529,3.7640084414009976e-06,0.0005616941190082512
532,4.342984140933396e-06,439.86233083506556,3.759796107140638e-06,0.0005623636073380876
533,4.33528078829639e-06,438.7951331694526,3.754313361746687e-06,0.0005629925157299489
534,4.326416149071821e-06,437.60476056293214,3.747848033065412e-06,0.0005636337546269093
535,4.316341370299705e-06,436.2655820732272,3.740442751336709e-06,0.000564332628161244
536,4.305760194109354e-06,434.81825787580954,3.732831266015744e-06,0.000565155471751448
537,4.297599118230648e-06,433.49890605727154,3.727788729827269e-06,0.0005662311418926644
538,4.2974191049279775e-06,432.834711459261,3.7302681389621866e-06,0.0005676317098623185
539,4.305754241146991e-06,432.8999663115726,3.740644670531022e-06,0.0005693106173581029
540,4.31669707915227e-06,433.11243219475983,3.753741283447533e-06,0.0005712399148671766
541,4.317672974953727e-06,432.8641267202369,3.7559895132890374e-06,0.0005719942914863791
542,4.312749809061522e-06,432.12963523626433,3.752684147718775e-06,0.0005725191944940664
543,4.308332652509568e-06,431.4788255974435,3.749685479838521e-06,0.0005729722216083036
544,4.307716785318239e-06,431.19908075535284,3.750029486892583e-06,0.000573446178974542
545,4.312839989443157e-06,431.44714771386344,3.7555525095044434e-06,0.0005740216073853399
546,4.3224489014585385e-06,432.0253541275917,3.7654593418199135e-06,0.0005748556184618024
547,4.3269505167534094e-06,431.74642718101,3.7723026496840024e-06,0.0005764471812802284
548,4.322254176427403e-06,430.62390807071205,3.7708226005984053e-06,0.0005778755210442852
549,4.3215895019320185e-06,429.9896713135847,3.772506086658152e-06,0.00057911464751665
550,4.324374331739345e-06,429.72712979416804,3.7770804974462293e-06,0.0005802918192423925
551,4.327236428825096e-06,429.4921911736388,3.78163586187582e-06,0.0005814256474553117
552,4.328168407178367e-06,429.0853316103309,3.784420306116749e-06,0.0005825166399916513
553,4.327671125250658e-06,428.5452447869882,3.7859171243956824e-06,0.0005835890389165961
554,4.328555716190248e-06,428.1338859261259,3.788651798540386e-06,0.0005846790711141261
555,4.331989398032512e-06,427.9124903491146,3.7938562281621897e-06,0.0005859049609385765
556,4.3376338268832e-06,427.786540362448,3.8014676037563884e-06,0.000587399753001809
557,4.3434100821026525e-06,427.5741171047403,3.8095727156368122e-06,0.00058911272596168
558,4.342563957504983e-06,426.8304750583394,3.811391188569632e-06,0.0005905614167105728
559,4.333514310837187e-06,425.42008472130345,3.805467600284237e-06,0.0005917039446766117
560,4.319219581730291e-06,423.51568640876553,3.7948598362388623e-06,0.0005928004883070424
561,4.303354281952837e-06,421.384701573047,3.7831487181705985e-06,0.0005940549158976196
562,4.295885336634812e-06,419.9407483967805,3.7793221205209834e-06,0.0005956024240900205
563,4.299912636634427e-06,419.58773331186393,3.7857135907862757e-06,0.00059722174985535
564,4.308409900068692e-06,419.62991942103656,3.7961807866322234e-06,0.0005989304750284981
565,4.314725349009705e-06,419.5490386373901,3.804378676785998e-06,0.0006004447902999845
566,4.31743103385084e-06,419.236339551967,3.808935897628414e-06,0.0006016994144477845
567,4.317570256721378e-06,418.7561845014303,3.8109155773974824e-06,0.0006027758123604483
568,4.314494310344276e-06,418.0328481574698,3.809793968708999e-06,0.0006037025853468716
569,4.3085753877952e-06,417.1202787839495,3.805838559079186e-06,0.000604441419521737
570,4.301210481730105e-06,416.14614036215175,3.8003132016708647e-06,0.0006050095685017237
571,4.293627941640501e-06,415.1918958501468,3.794442437579137e-06,0.0006054887184529501
572,4.286841011414764e-06,414.32708421816756,3.789226920440731e-06,0.0006059407423169625
573,4.281467498666854e-06,413.59103943768787,3.785288020143346e-06,0.0006064097320588036
574,4.2777736539626444e-06,412.9947605558661,3.782915676609775e-06,0.0006069273473367008
575,4.275851700737223e-06,412.5335783175916,3.7822413365739872e-06,0.0006075226648597981
576,4.276232994635497e-06,412.2413598898362,3.7837986411976663e-06,0.00060823294781971
577,4.280191055228224e-06,412.2265397683338,3.788765207114337e-06,0.0006090887621656489
578,4.288575029370187e-06,412.61255969807587,3.79773950166309e-06,0.0006099995615226123
579,4.301093446717627e-06,413.34378355228694,3.8105712266859895e-06,0.0006110242963955132
580,4.316226196696768e-06,414.2566573577912,3.825980308848872e-06,0.0006122003425780889
581,4.3306745469161226e-06,415.03513500668424,3.8410280342024654e-06,0.000613526483265074
582,4.337328761476036e-06,415.05381545528365,3.849198482657265e-06,0.000614881232086164
583,4.331772834326661e-06,414.0545817925961,3.845978021109058e-06,0.000615906052501296
584,4.321009821187214e-06,412.6418882440003,3.83783238014462e-06,0.0006167461441924449
585,4.311387589865669e-06,411.3372801695897,3.83070039953399e-06,0.0006175878271912461
586,4.306173876991622e-06,410.35785835932285,3.827823247016968e-06,0.000618637186432214
587,4.304304317413931e-06,409.4488377386788,3.828803587148257e-06,0.000620226554361688
588,4.306195302832685e-06,408.9686012662399,3.83286098986702e-06,0.0006216614115096375
589,4.31130809005225e-06,408.8591166861879,3.839546364505852e-06,0.0006229555992753597
590,4.3152000590698905e-06,408.74741526967415,3.844734271023255e-06,0.0006240027296710607
591,4.315698743941671e-06,408.4111454453062,3.846549549309988e-06,0.000624838812188844
592,4.312934609064679e-06,407.8320054369522,3.845218149113892e-06,0.00062553122947293
593,4.308426534334977e-06,407.1214682378066,3.842212177070398e-06,0.0006261505675066057
594,4.3038466730399406e-06,406.41225594271134,3.839112166015284e-06,0.0006267522003192516
595,4.300588989056604e-06,405.81375897918144,3.837239496847993e-06,0.0006273845374467979
596,4.299293898237244e-06,405.365898300772,3.837237589900756e-06,0.0006280919499223707
597,4.2994155181902254e-06,404.995549963472,3.838695782090193e-06,0.0006289211798116652
598,4.298772739441862e-06,404.49290696639184,3.8396824764664045e-06,0.0006298814815193997
599,4.294925536329576e-06,403.6598131657763,3.837907205523023e-06,0.000630904632889908
600,4.290470803344413e-06,402.8066536601764,3.8354558351622804e-06,0.0006318472767817475
601,4.289255145120035e-06,402.2816692448489,3.835811768118695e-06,0.0006327376375437452
602,4.292517184860994e-06,402.15878588280685,3.840231677061175e-06,0.0006336667016588081
603,4.299743567804993e-06,402.36421520703345,3.848350350152393e-06,0.0006346893281183785
604,4.308036083388676e-06,402.61463547254124,3.857614023883673e-06,0.0006358311356433255
605,4.31263037686436e-06,402.46956124743525,3.863734073366304e-06,0.0006370818256246855
606,4.309000394967419e-06,401.50893802277204,3.86264472008457e-06,0.0006384372922899136
607,4.303952666848315e-06,400.3134040338938,3.860637180333318e-06,0.0006400156845077316
608,4.30899083797439e-06,400.08936876580873,3.867553249979982e-06,0.000641521340160002
609,4.318364435068732e-06,400.34013244837473,3.878103628177911e-06,0.0006428701281019076
610,4.326029071830426e-06,400.48841453786804,3.886916085395039e-06,0.0006440970570691996
611,4.32874792479409e-06,400.238313178979,3.891071169648856e-06,0.0006451941297821868
612,4.324316947269888e-06,399.3925987213478,3.888570113431921e-06,0.0006461480715995955
613,4.313281135947219e-06,397.9868042844986,3.879964954197769e-06,0.0006469927861169775
614,4.300036051952448e-06,396.3909111508961,3.869327465587469e-06,0.0006478072490069959
615,4.290038470324267e-06,395.0670678692668,3.861699958680167e-06,0.0006486809178011039
616,4.284974285895071e-06,394.0832838551168,3.858891805876172e-06,0.0006498022293028521
617,4.284470332442308e-06,393.46832235781864,3.860351172914527e-06,0.0006510332762538809
618,4.285060511410913e-06,393.0176515132239,3.862575404087847e-06,0.000652126327922296
619,4.285897108248081e-06,392.6179644106849,3.864923231445847e-06,0.0006531579360873272
620,4.286610974040305e-06,392.2014367215849,3.867174918521517e-06,0.00065420169650519
621,4.286581237034032e-06,391.7035410708086,3.868796796652833e-06,0.0006552743618984726
622,4.285595192819583e-06,391.1738660028712,3.869367974185453e-06,0.0006562265688265456
623,4.284738160540766e-06,390.6821080807111,3.86996677695893e-06,0.0006571221203049507
624,4.284762656363424e-06,390.27256746427304,3.871352423317328e-06,0.0006580137112726132
625,4.286464836241527e-06,389.99809450736075,3.8743092483028736e-06,0.0006589436916009597
626,4.290328169502356e-06,389.88290619073484,3.879339457645336e-06,0.0006599545930423861
627,4.29587586027615e-06,389.8859846817428,3.886005363799078e-06,0.0006610409909326327
628,4.301178081336508e-06,389.8130969373957,3.892624068978275e-06,0.0006622440619674656
629,4.302174503450412e-06,389.29259496167964,3.895525304704411e-06,0.0006635721303183419
630,4.297367531953562e-06,388.31833185841487,3.8929305995598585e-06,0.0006647448887253391
631,4.292036772911977e-06,387.38020245929863,3.8895887500273465e-06,0.000665736157990212
632,4.289666891309996e-06,386.72291802109066,3.888882549233215e-06,0.0006666978066852156
633,4.2914496089045495e-06,386.4032360064065,3.892055975736387e-06,0.0006677391830035524
634,4.296023376166953e-06,386.2585190599995,3.89800691611026e-06,0.0006689462526290233
635,4.298655447934811e-06,385.8915680176821,3.90234157284346e-06,0.0006702570675445969
636,4.297831874926042e-06,385.33897290601294,3.903131128994469e-06,0.0006712971292109944
637,4.296706772163293e-06,384.81770708828407,3.903457076477509e-06,0.0006722102915999883
638,4.297915948572967e-06,384.51341690899926,3.905878209169698e-06,0.0006731061979808693
639,4.303013890117618e-06,384.52384342189464,3.9119402403136e-06,0.0006740741986983581
640,4.311569997913783e-06,384.76735906543814,3.921386136332967e-06,0.0006752074851716323
641,4.319827409194045e-06,384.8131890152328,3.931098049919714e-06,0.0006767142151423653
642,4.307029137948035e-06,383.0035947165002,3.921583213739212e-06,0.0006781781040862856
643,4.28260485970773e-06,380.34182283490236,3.900918523579332e-06,0.0006792447437560916
644,4.264030116142167e-06,378.1991786275544,3.885575058880463e-06,0.0006803114681418872
645,4.257267033620211e-06,376.97729429090504,3.88137687135855e-06,0.0006816515242374484
646,4.2597178073222604e-06,376.4480524893104,3.885948100350728e-06,0.0006832571761070252
647,4.265329846251951e-06,376.2685866916599,3.893170596335579e-06,0.0006847114705218425
648,4.2749281946262935e-06,376.43813168724114,3.90402950938834e-06,0.000686171366757818
649,4.289606090250532e-06,377.00034788967446,3.919690083857547e-06,0.0006877494357542946
650,4.306020079949596e-06,377.63384485121645,3.937190418964192e-06,0.0006895040433006305
651,4.316418150983382e-06,377.8862466127409,3.948729513513193e-06,0.0006909398678801524
652,4.320357519731181e-06,377.7448036359919,3.953822185671366e-06,0.0006920011300135847
653,4.321359315405548e-06,377.4003666814449,3.956057527033263e-06,0.0006929446952440437
654,4.322748979010176e-06,377.0233009418423,3.958848602284152e-06,0.0006940334838017133
655,4.321613582998794e-06,376.3837163395625,3.9594526022722344e-06,0.0006952150097197927
656,4.316948909606684e-06,375.62999511674445,3.956237035055759e-06,0.0006959743322144001
657,4.311190059635217e-06,374.8566986647362,3.951790072588387e-06,0.0006965684689598757
658,4.307244438985011e-06,374.2504535896702,3.948973834148907e-06,0.0006971420535934385
659,4.3063577458225735e-06,373.8839644144115,3.9490361730754025e-06,0.0006977723204342252
660,4.308106994496668e-06,373.7024314028912,3.951644070431532e-06,0.0006984981878418188
661,4.312324395398003e-06,373.6466833881369,3.956778990843693e-06,0.0006994164764562896
662,4.312449742815227e-06,373.1371983003621,3.958453430593644e-06,0.0007005513064704756
663,4.297172592563732e-06,371.20493498964396,3.946262097723963e-06,0.0007018830392755606
664,4.279725683657123e-06,369.1774972761189,3.931804845715355e-06,0.0007030128581694686
665,4.2769820611228985e-06,368.39379502156595,3.930912417152211e-06,0.0007041958264703969
666,4.282121383008711e-06,368.3038447800723,3.937210045650248e-06,0.0007053474259084081
667,4.285200993432745e-06,368.17083507156644,3.941214954159314e-06,0.0007062089639225946
668,4.284070810151159e-06,367.7719622307348,3.941065447453533e-06,0.0007068628540448778
669,4.2799999029333926e-06,367.15418285164344,3.938112973585406e-06,0.0007074440336900148
670,4.274477845125944e-06,366.4275634327881,3.9337799563001055e-06,0.0007079913278344143
671,4.268915247014709e-06,365.6898500969158,3.9294312177601385e-06,0.0007085550331926769
672,4.265371715310755e-06,365.112405999986,3.926975534110436e-06,0.0007091461297940758
673,4.264451976844331e-06,364.7384950724471,3.926994387409357e-06,0.0007097826633933487
674,4.266514116121582e-06,364.5911415555901,3.929839737937962e-06,0.0007104806518583427
675,4.270999328373345e-06,364.6315349584359,3.934970734682476e-06,0.0007112203246082117
676,4.277248839711082e-06,364.80635373827323,3.941772759644785e-06,0.0007119950177655984
677,4.283770820073884e-06,365.0196443550088,3.94878157537227e-06,0.0007127367872990765
678,4.289676651119499e-06,365.19345238849996,3.955185314609929e-06,0.000713450384659011
679,4.294029550096159e-06,365.2488218594265,3.960116838260661e-06,0.0007141341110270074
680,4.296327950537525e-06,365.1473054806853,3.963099106162058e-06,0.0007147790886446452
681,4.296385419035949e-06,364.87457856432906,3.963955526770683e-06,0.000715382250275878
682,4.2947517087063125e-06,364.47206548093095,3.963209952803915e-06,0.0007159553004231156
683,4.292694825545259e-06,364.0329179445379,3.962075637734693e-06,0.0007165298824649324
684,4.291592067846915e-06,363.6527469474657,3.961884092198656e-06,0.0007171520543849914
685,4.292301307658268e-06,363.39088783557605,3.963466038948342e-06,0.0007178506615078357
686,4.294658633350638e-06,363.20817280725254,3.966744151738183e-06,0.0007186803525646413
687,4.2968212613432695e-06,362.9153247798363,3.970107639192529e-06,0.000719713566185938
688,4.295417474157755e-06,362.2908835696375,3.970255885708039e-06,0.0007208128188618692
689,4.2923542703352685e-06,361.5690295380288,3.968745399176528e-06,0.000721819452713101
690,4.292495782166015e-06,361.084506793337,3.970289110701819e-06,0.0007228967321325149
691,4.298063639462557e-06,360.9466364403657,3.977165503305262e-06,0.0007242123948789516
692,4.305205513899669e-06,360.8736729799298,3.985683191488057e-06,0.0007256746312975085
693,4.307316063139398e-06,360.4954210697744,3.989204094851647e-06,0.0007268834944918659
694,4.305107296527276e-06,359.86206500551845,3.9884184754580475e-06,0.0007278605017953222
695,4.3020164786392485e-06,359.21576523678215,3.9866432170136385e-06,0.000728705045750288
696,4.300462921722142e-06,358.7118973413012,3.9862506815453185e-06,0.0007295189277278327
697,4.301291082324068e-06,358.39379786081787,3.98810042838788e-06,0.0007303608763709246
698,4.303289439001204e-06,358.15169756002405,3.991094462213962e-06,0.0007312496401713127
699,4.304503934779382e-06,357.8583777219226,3.993319832738365e-06,0.000732107959131344
700,4.30414077654506e-06,357.46956510453896,3.993979627153696e-06,0.0007328886147516046
701,4.303421542861116e-06,357.0545437954363,3.994298442449284e-06,0.0007336619092480936
702,4.304119850172673e-06,356.72716572693696,3.996015892810648e-06,0.0007345003798638012
703,4.307879828760592e-06,356.58656377062886,4.000761008984838e-06,0.0007354846238690527
704,4.3156484199182974e-06,356.6754768430775,4.0095107605234905e-06,0.0007366917468980516
705,4.324187813228828e-06,356.7565965576297,4.0191679446302605e-06,0.0007380552172914314
706,4.324611896732174e-06,356.3427049687642,4.020793082777869e-06,0.0007390370897950656
707,4.319880271862875e-06,355.57733410723165,4.017422277138012e-06,0.000739858347637153
708,4.3149952170685945e-06,354.8128344982482,4.013871179388355e-06,0.0007406499612427322
709,4.313507715633219e-06,354.28917797642157,4.013582221374558e-06,0.0007415255874994277
710,4.3168803372677135e-06,354.0821207866848,4.018036468530697e-06,0.0007425814144323317
711,4.321656549538248e-06,353.9272196888776,4.023969175679065e-06,0.0007437749852532247
712,4.31943158982949e-06,353.3197087910811,4.023049130670994e-06,0.0007447047464054355
713,4.31228555251599e-06,352.3924959127566,4.017324195983561e-06,0.0007454533442977123
714,4.305425236845067e-06,351.50667428195766,4.011815834502017e-06,0.0007461624269604077
715,4.303164591490669e-06,350.9626638096889,4.010679809106276e-06,0.0007469448534555745
716,4.307590631815083e-06,350.88592607420503,4.015979677542449e-06,0.0007478972543424855
717,4.318489169037648e-06,351.21752891258126,4.027635157941219e-06,0.0007491087971673889
718,4.331048353542433e-06,351.5952129100623,4.041078718654821e-06,0.0007505150143815922
719,4.336805781160938e-06,351.52319920478203,4.047892432277534e-06,0.0007516968747531994
720,4.335993567486351e-06,351.02138272755224,4.048293286276988e-06,0.0007526533289662354
721,4.332208790914596e-06,350.31481304811945,4.045822119020723e-06,0.0007535309817913214
722,4.327513691154333e-06,349.5312202136758,4.042508594372286e-06,0.0007544160812860528
723,4.322881277202968e-06,348.71414257020575,4.039353035483903e-06,0.0007553855140055659
724,4.318079829677538e-06,347.8302908911918,4.036176447403372e-06,0.0007564712842568937
725,4.314828675976541e-06,347.00345914270764,4.03462306455373e-06,0.0007577050602493036
726,4.316972375336685e-06,346.5357025473353,4.03830028472701e-06,0.0007591021551795889
727,4.31908904695387e-06,346.11224349708374,4.0418255816933764e-06,0.0007603982181571339
728,4.3163668260468575e-06,345.43876933176585,4.040461679121428e-06,0.0007613932994424848
729,4.3117709724528985e-06,344.7020709685049,4.0371188071141606e-06,0.0007621988305932692
730,4.308549461958943e-06,344.09886696710976,4.0349994417800685e-06,0.0007629527469785098
731,4.308294120406062e-06,343.71661714306356,4.035695889057278e-06,0.0007637413776651728
732,4.311084585178444e-06,343.54086027231466,4.039338376882302e-06,0.0007646096186740425
733,4.314238319479018e-06,343.3570459014986,4.043415043581919e-06,0.0007655587298429485
734,4.313407269917616e-06,342.9181893716962,4.0435957061671814e-06,0.0007663724363820357
735,4.309133171740958e-06,342.2711776894035,4.040380697391647e-06,0.000767042945764522
736,4.304922151909848e-06,341.6363152429966,4.037205687163259e-06,0.0007676977830226315
737,4.303318288470243e-06,341.17850942125307,4.036549575471368e-06,0.0007684175764388839
738,4.305481743077787e-06,340.9562323736045,4.039585357472033e-06,0.00076927485284614
739,4.311252569639224e-06,340.91685302675893,4.0462685623118265e-06,0.0007703560479587142
740,4.3186487463648764e-06,340.8326622438447,4.054918640293735e-06,0.0007718156049858351
741,4.319983648530627e-06,340.36049056254365,4.057638364149382e-06,0.000773077833481193
742,4.3164019073388125e-06,339.56224834933323,4.055579493989888e-06,0.0007742059138238215
743,4.3115605083366505e-06,338.6626486969227,4.0523402008462455e-06,0.00077533871436146
744,4.309522454239501e-06,337.95844949886384,4.051792296314032e-06,0.0007765254955561536
745,4.3106268728390055e-06,337.4471701336033,4.0543277013631695e-06,0.0007778291085618097
746,4.310789419125622e-06,336.89160832930406,4.0558998368810255e-06,0.0007790687028696086
747,4.307381174335562e-06,336.0856860001291,4.054036145242095e-06,0.0007802457501579758
748,4.299520438747258e-06,334.91181303405665,4.048031227876903e-06,0.0007814675440919856
749,4.289441614564287e-06,333.54703383632653,4.039980554403669e-06,0.0007827285398549166
750,4.28323346904526e-06,332.50226618324507,4.035522464662914e-06,0.0007839480165567652
751,4.2828111506623365e-06,331.9371641600539,4.036433084676067e-06,0.0007851013942392037
752,4.286459565718261e-06,331.73710532458813,4.041053667439148e-06,0.0007861475458437067
753,4.291937253912244e-06,331.69918680944204,4.0473459485228146e-06,0.0007871491654487788
754,4.297690311149008e-06,331.687317990536,4.053886159016433e-06,0.0007881404905996162
755,4.30236903471624e-06,331.58979559511863,4.059419480774529e-06,0.0007891378261398899
756,4.304567302706268e-06,331.2983600591494,4.062615352575366e-06,0.0007901411678802213
757,4.302789866510503e-06,330.6967583206837,4.062063937930342e-06,0.0007911537192127003
758,4.297089603728676e-06,329.76980851828034,4.057866060424325e-06,0.0007922181590470585
759,4.291584758252211e-06,328.7763855068309,4.05404719040709e-06,0.0007934593662227074
760,4.29199814477831e-06,328.1428881202812,4.056037168427622e-06,0.0007949034649882194
761,4.295483643049864e-06,327.5852923815104,4.0613069879907e-06,0.0007966933587768239
762,4.295125141142393e-06,326.81023806040685,4.062753607572474e-06,0.000798318829472483
763,4.293147353404665e-06,325.92832932283426,4.062621570059554e-06,0.0007999085138106039
764,4.293095631580518e-06,325.2175650041173,4.0642472046011635e-06,0.0008014439335497238
765,4.296386076209554e-06,324.7397100555367,4.0690824908910985e-06,0.0008030233867653249
766,4.300891080360382e-06,324.4006728597565,4.074951938496916e-06,0.0008045008066879136
767,4.303659346453533e-06,323.928724097341,4.07916921717306e-06,0.0008059825785592188
768,4.301806165961979e-06,323.1248580234971,4.0789579563035315e-06,0.0008074298413797296
769,4.294381405799308e-06,321.9761984667516,4.073290787211578e-06,0.0008087165545044714
770,4.28549777560375e-06,320.77552909682305,4.0661060305690105e-06,0.0008098782786996936
771,4.280840553452809e-06,319.9112051568975,4.062879765273603e-06,0.000810996471407736
772,4.281705855860406e-06,319.4077832683716,4.065006569444543e-06,0.0008122268957700294
773,4.284815390834327e-06,318.9742523342577,4.069482795009815e-06,0.0008136690573381398
774,4.283649712661928e-06,318.3360536504943,4.069636374464581e-06,0.0008148649758186444
775,4.280442843256143e-06,317.6465192584738,4.0676204123488935e-06,0.0008158431312072574
776,4.279657211766517e-06,317.1587657394697,4.067852602648383e-06,0.0008167732566565944
777,4.284530881617583e-06,317.0547934386547,4.073543911179856e-06,0.0008177804630810883
778,4.295584609759367e-06,317.3214458539108,4.085314118209949e-06,0.0008189757511305065
779,4.30887703989241e-06,317.60231452019906,4.099554949510192e-06,0.0008205002283032437
780,4.308465056319556e-06,316.8820131268712,4.100721238043042e-06,0.0008220059614968108
781,4.296390099852382e-06,315.40005728010254,4.090571367338055e-06,0.0008233011813486123
782,4.284945620214108e-06,313.91666474805345,4.081124301495411e-06,0.0008246995269564426
783,4.278470489541061e-06,312.7547018548814,4.076494518236921e-06,0.0008261904427572657
784,4.275146064248885e-06,311.88100181978325,4.0747283134870785e-06,0.0008275559486256275
785,4.274087575418133e-06,311.1647223912567,4.075133135382261e-06,0.0008289385202855415
786,4.276700809883337e-06,310.6226971417859,4.0792365900435195e-06,0.00083052228260673
787,4.281555745365461e-06,310.225975127129,4.0855092276982844e-06,0.0008321442132404797
788,4.284406690705039e-06,309.74382101738433,4.089732809477853e-06,0.000833636807080622
789,4.284028103121849e-06,309.03618936971776,4.090852571237587e-06,0.00083511208905408
790,4.281564728761774e-06,308.1691721185698,4.089996865141848e-06,0.0008366066759316032
791,4.283133863729767e-06,307.62622134899885,4.09291519908404e-06,0.0008380276447050881
792,4.291616659513314e-06,307.5689348643375,4.102463449648935e-06,0.0008394722154864984
793,4.305476847130287e-06,307.8553468978213,4.117242689971203e-06,0.0008410075419922423
794,4.320236569173246e-06,308.1403027223594,4.133015937896383e-06,0.0008426866609761413
795,4.326325609236129e-06,307.82639213707745,4.140437229250962e-06,0.0008443236726591692
796,4.316631425611344e-06,306.59363968502794,4.132313854149015e-06,0.0008455135479106877
797,4.29628526956869e-06,304.7066054338327,4.113785110677145e-06,0.000846479418089529
798,4.276260058543916e-06,302.8742348526708,4.0954970008868335e-06,0.000847375326202872
799,4.268117111334101e-06,301.8646304559419,4.088619112937078e-06,0.0008483116593073239
800,4.274782867641075e-06,301.8053484384341,4.096117693812976e-06,0.0008494576834695636
801,4.293813367838788e-06,302.43825022699673,4.115829688029667e-06,0.0008509952045569766
802,4.320172145607077e-06,303.30734534125264,4.143155711661022e-06,0.0008531420501803699
803,4.3298192794938666e-06,303.10286745230553,4.154257662762569e-06,0.0008550724754003431
804,4.3186244243675125e-06,301.5711883529541,4.145080325941282e-06,0.0008567127017506959
805,4.301941166101589e-06,299.5851355036435,4.130778385986033e-06,0.0008585073822381231
806,4.289776987417393e-06,298.1843159760917,4.120245158522361e-06,0.0008597133233350338
807,4.279147012844178e-06,297.040660508184,4.110871671998191e-06,0.0008605922462158151
808,4.271968726529122e-06,296.19979685648207,4.104680544830772e-06,0.0008613341746859528
809,4.2703196308241095e-06,295.7423123007101,4.103796674330495e-06,0.0008620760200783308
810,4.275391021258981e-06,295.706865087027,4.109453368836269e-06,0.0008629116717456988
811,4.286741776863428e-06,296.03031996172007,4.121292595116348e-06,0.0008639105859174727
812,4.302778152775572e-06,296.5782769144934,4.13783264669987e-06,0.000865124644004043
813,4.31995193202484e-06,297.09434558606324,4.155692920314791e-06,0.0008665790711367619
814,4.329151049411185e-06,297.2192374386883,4.165565550014301e-06,0.0008676896517690602
815,4.330808723859595e-06,296.9729859593636,4.167879863768987e-06,0.0008684788032216278
816,4.3290377338228814e-06,296.54982519745664,4.166775859489902e-06,0.0008691402812158369
817,4.326506680265045e-06,296.1005730540012,4.164888775464203e-06,0.0008697447859311247
818,4.324845980904117e-06,295.7065324899566,4.163847631781598e-06,0.0008703587968573843
819,4.325372617631414e-06,295.4293067623059,4.164976264845974e-06,0.0008710444746273957
820,4.328195915127508e-06,295.2568479316177,4.168420197611827e-06,0.0008718442264523645
821,4.334268890498297e-06,295.21795432937506,4.175170251674121e-06,0.0008728370036516984
822,4.345216393082011e-06,295.36386255612763,4.186907240227088e-06,0.0008741527937606628
823,4.357072094906168e-06,295.47884222481633,4.199696508073539e-06,0.0008756727517741234
824,4.359163602610779e-06,294.9909013825752,4.202942336607554e-06,0.0008770625097539984
825,4.350525298913982e-06,293.9006340907024,4.1956006613234114e-06,0.0008781787427012902
826,4.337560491890681e-06,292.53048374851346,4.184065282148716e-06,0.0008792673314687176
827,4.323644643490909e-06,290.95011929755873,4.171894024592648e-06,0.0008806763510841804
828,4.314056808647231e-06,289.70454485918606,4.1638074240815215e-06,0.0008819903202091919
829,4.305969698362571e-06,288.6347189179002,4.157020354491001e-06,0.0008831406458273981
830,4.299678343004991e-06,287.6985934259798,4.1519376151003215e-06,0.0008842618180751656
831,4.296824452392222e-06,286.9492093517793,4.150251780982874e-06,0.0008854771048997179
832,4.2965034296530886e-06,286.32339584533844,4.151093964797669e-06,0.0008867917618358681
833,4.294930719997205e-06,285.7412622826213,4.150481987795424e-06,0.0008878300888999078
834,4.29249766362472e-06,285.2129153441426,4.148826727763965e-06,0.0008886269194389008
835,4.290794875390141e-06,284.78413516403657,4.147779139303117e-06,0.0008893128187524664
836,4.291187282636095e-06,284.5045927621965,4.148735623753013e-06,0.0008899765599092906
837,4.294622075655444e-06,284.4077079731117,4.152667461240919e-06,0.0008906816967899294
838,4.300857804925935e-06,284.4523039215295,4.159388242654908e-06,0.0008914825585332118
839,4.30835985054802e-06,284.50882104926706,4.167467237528679e-06,0.0008924399542194841
840,4.312027832344707e-06,284.1819613396408,4.172081042025706e-06,0.000893681758370086
841,4.300087470152705e-06,282.6407272996296,4.161945789312117e-06,0.0008953296106303063
842,4.2839112010883405e-06,280.8987695068852,4.14756549535633e-06,0.0008968069187679245
843,4.27619792519502e-06,279.82288902675265,4.141161291443913e-06,0.0008980431325150981
844,4.27366447633729e-06,279.1144250335286,4.139712515165446e-06,0.0008992178149540664
845,4.274657434932475e-06,278.6172181560922,4.1417093355000656e-06,0.0009004337927199526
846,4.277027523284087e-06,278.19343689046804,4.145064926748836e-06,0.0009016852380803487
847,4.278886102808558e-06,277.7083053377925,4.147972449820889e-06,0.0009029975848286214
848,4.280756272561951e-06,277.30437411990613,4.150741923129247e-06,0.0009041354710143354
849,4.286877655256793e-06,277.2001039226546,4.157586020258981e-06,0.000905220615927324
850,4.299686326497268e-06,277.48854424880926,4.170984469943012e-06,0.0009063919591144443
851,4.318548112411831e-06,278.08122156181963,4.190410946361577e-06,0.000907751577626361
852,4.341041282894524e-06,278.7990443518503,4.213566847828396e-06,0.0009093490309489793
853,4.362185604914141e-06,279.2982273918237,4.235642990917728e-06,0.000911237094091051
854,4.37379365406562e-06,279.0496648920605,4.248682928490391e-06,0.000913429049319302
855,4.36339382247633e-06,277.6280092888089,4.239919905086605e-06,0.00091510962490043
856,4.338308641978711e-06,275.54384349465175,4.2164196391048624e-06,0.0009161885561107328
857,4.315017704580391e-06,273.74420307472747,4.1943620214857296e-06,0.000916892226055362
858,4.2964125495998016e-06,272.28458374739137,4.176780153190329e-06,0.0009175022707016806
859,4.283681936288465e-06,271.16711667842395,4.164956947065197e-06,0.0009181778215616612
860,4.278190560030455e-06,270.43173295618226,4.160299133293495e-06,0.0009190185378981359
861,4.280642365615975e-06,270.14447792839957,4.163451743866218e-06,0.0009199762386658475
862,4.288943000180362e-06,270.16923891894953,4.172386676996708e-06,0.0009210578113224044
863,4.30022738283784e-06,270.31761379872404,4.1843315270460596e-06,0.0009222792802032205
864,4.3100820458598685e-06,270.3183395253798,4.194982266477044e-06,0.0009236267397026199
865,4.312243273021945e-06,269.81876251198196,4.198176714362965e-06,0.0009250133615660283
866,4.303780422145024e-06,268.72649615433284,4.190908473641306e-06,0.0009262424592353302
867,4.293214961810198e-06,267.5291066199652,4.181548784780021e-06,0.0009274139181880064
868,4.289804660959891e-06,266.7027980312536,4.179279503022273e-06,0.0009287476363845245
869,4.293956250033309e-06,266.2205479202448,4.184582893554778e-06,0.0009303554382658621
870,4.299889412707586e-06,265.97497888034127,4.191402906737056e-06,0.000931689007974571
871,4.308418128436378e-06,265.9076921418497,4.20071749600452e-06,0.0009329839484888776
872,4.320318407266492e-06,265.9992395451267,4.213396671455995e-06,0.0009343864570825174
873,4.332969824151947e-06,266.04000821537323,4.2269653178918645e-06,0.0009360014853254771
874,4.34067774549796e-06,265.6208711069124,4.235967249531592e-06,0.0009379605380236737
875,4.330176827176752e-06,264.34565244967735,4.2267685701831896e-06,0.0009393521591660814
876,4.308976749913524e-06,262.5353048801553,4.206937761589728e-06,0.0009404840522090184
877,4.294290360668501e-06,261.20582457044577,4.193322852876279e-06,0.0009414321610973444
878,4.289126956795367e-06,260.509861959322,4.188910336399361e-06,0.0009422623252918496
879,4.288789721385638e-06,260.1102167284925,4.189201794439722e-06,0.0009430857137838358
880,4.291124668802312e-06,259.85687436293176,4.192126156336218e-06,0.0009439433834538764
881,4.294949476130387e-06,259.64350147609866,4.196584597714361e-06,0.0009449103114998889
882,4.300673394182051e-06,259.4054560012512,4.203121622779836e-06,0.0009461806977280365
883,4.301870667146358e-06,258.62293135413006,4.20567107192084e-06,0.0009480430185637065
884,4.293709167905064e-06,257.55302036854044,4.198627057116649e-06,0.0009493052785702741
885,4.284422887812668e-06,256.5502150696867,4.190265532809795e-06,0.0009502744864471773
886,4.280027586351363e-06,255.8630766700332,4.186646636261957e-06,0.0009511940083935964
887,4.283479942746687e-06,255.60623411131323,4.190761162924958e-06,0.0009521977018407115
888,4.294485678506982e-06,255.72018024824288,4.202388187961956e-06,0.0009533748952060643
889,4.31084211739424e-06,256.03531247027774,4.219433900126752e-06,0.000954807604231904
890,4.329414000429611e-06,256.3159286924916,4.238914071793378e-06,0.0009566033227073628
891,4.339862299438814e-06,256.03729283695037,4.250559634224343e-06,0.0009585717690110574
892,4.3299317915785485e-06,254.85447798868321,4.241769855240247e-06,0.0009598844528999136
893,4.309209380553864e-06,253.0622873783532,4.222374319527946e-06,0.0009611399391607083
894,4.290650686691793e-06,251.4319448194237,4.205039716125483e-06,0.0009623189746974516
895,4.279532927147528e-06,250.2951734124119,4.194900203045346e-06,0.0009633731204155007
896,4.2722231932611726e-06,249.35780230731277,4.188523366544477e-06,0.0009644779090267546
897,4.267194169249926e-06,248.55037173562522,4.1843835276748305e-06,0.00096558963013861
898,4.263885046404461e-06,247.80008324454542,4.18199201555735e-06,0.0009667942920866246
899,4.264571389717963e-06,247.2958155751463,4.183493379843134e-06,0.000967969070252732
900,4.269630674096279e-06,247.01886849055023,4.189319160870662e-06,0.0009692006087990228
901,4.277968514555196e-06,246.9313597866268,4.198357238709877e-06,0.0009704327129219908
902,4.289292255844315e-06,247.0027804148139,4.210342414814622e-06,0.0009716939195176496
903,4.302506732293153e-06,247.13672788621247,4.224248993144366e-06,0.0009730559288915133
904,4.315436445553132e-06,247.21328218452118,4.237936119270989e-06,0.0009745075650283449
905,4.321980838140945e-06,246.94191288885835,4.245324511500014e-06,0.0009759204263764317
906,4.317002744189592e-06,246.08354711793612,4.241284716191213e-06,0.0009771773094223615
907,4.3033772430488745e-06,244.85452866933008,4.228573600516413e-06,0.000978166437979304
908,4.2885808925688144e-06,243.5904838341844,4.214666110435853e-06,0.000979086356145164
909,4.27644398057707e-06,242.4169725922965,4.203458533599309e-06,0.0009801375726232354
910,4.266880770469815e-06,241.20680694281123,4.195043380895568e-06,0.0009815840277953398
911,4.262844327342971e-06,240.2717948144505,4.192107768017356e-06,0.0009831111091782303
912,4.261738699429367e-06,239.4498413967524,4.1921217335944266e-06,0.0009847510537492766
913,4.258964384235186e-06,238.64558355273678,4.190328460145835e-06,0.0009861506388635427
914,4.255208975578067e-06,237.9108638692525,4.187387872630795e-06,0.0009872814984681704
915,4.253527934085083e-06,237.33310131916372,4.1864262683108885e-06,0.0009883239100793798
916,4.255721116890866e-06,236.9595555442476,4.189290071308876e-06,0.0009893920486435575
917,4.261801434016234e-06,236.7652165851612,4.196028831602402e-06,0.0009905405193686542
918,4.269351496715488e-06,236.62360774077706,4.204251144707855e-06,0.0009917515159268107
919,4.273879107818344e-06,236.45356950738446,4.209299685115398e-06,0.000992661890949016
920,4.275444204426351e-06,236.21167302818913,4.211300680548956e-06,0.0009933729730880255
921,4.276082899286284e-06,235.9456339976397,4.212350937183167e-06,0.000994025443549227
922,4.277841597056275e-06,235.72722288531506,4.2145236348393055e-06,0.0009947085815178369
923,4.282163689428913e-06,235.60306569610032,4.219286312873935e-06,0.0009954935021511606
924,4.289859030318983e-06,235.57507472101744,4.227496591902557e-06,0.0009964723991656677
925,4.300983410393012e-06,235.5883765294463,4.239291719979939e-06,0.000997770809683077
926,4.309250762039354e-06,235.29954364908485,4.248473465814401e-06,0.0009993870430972686
927,4.304649651857804e-06,234.53464182774144,4.244646067844846e-06,0.0010005086586501555
928,4.291593011721036e-06,233.40325724552142,4.232353577947982e-06,0.0010014246106890598
929,4.278384860771454e-06,232.36890959232437,4.219766654359446e-06,0.0010021114681190923
930,4.268994469344698e-06,231.56220605912003,4.210914261569835e-06,0.001002754230577984
931,4.2637688920308125e-06,230.96806009257344,4.206185184535322e-06,0.0010034258780907692
932,4.263099413631034e-06,230.5722120324957,4.206012790445002e-06,0.0010042022630411152
933,4.266550860640032e-06,230.32624373382336,4.210001081369096e-06,0.0010051363014402933
934,4.273094987223513e-06,230.14572590341567,4.217174645757402e-06,0.0010062897976768437
935,4.280886216782996e-06,229.86504530601368,4.225800551397868e-06,0.0010078056146247735
936,4.284541456075939e-06,229.44642119139044,4.2302294031335295e-06,0.00100913902875076
937,4.283412280842148e-06,228.93077824139218,4.229722252036192e-06,0.0010101269841125504
938,4.27789186427433e-06,228.2856064732216,4.224739774030925e-06,0.0010108867206798685
939,4.269774733688777e-06,227.55214391176304,4.217126478033867e-06,0.001011537420915541
940,4.261613206038238e-06,226.82939222874796,4.2094512498677876e-06,0.0010121597583495371
941,4.255637137453691e-06,226.2051289202592,4.203956262004633e-06,0.0010128205299249256
942,4.253342978862506e-06,225.7314947527495,4.202154758520906e-06,0.0010135784461674346
943,4.2548846284495935e-06,225.4161055974085,4.2041988148759045e-06,0.0010144340440615312
944,4.25933117860694e-06,225.1930304916578,4.209190756375359e-06,0.0010154224095600382
945,4.264960080657278e-06,224.9706135120208,4.215429638907622e-06,0.0010165443149482878
946,4.268529243174908e-06,224.6366390982074,4.219634488110359e-06,0.0010176725698536815
947,4.267711541511009e-06,224.06563381553528,4.219508416452264e-06,0.0010188143115296019
948,4.261000658672735e-06,223.1588516826681,4.213587679403643e-06,0.0010200130416574728
949,4.253578494048008e-06,222.19546082813136,4.206986607675124e-06,0.001021253131010614
950,4.250847837230218e-06,221.37507021662572,4.205150176428562e-06,0.0010227129425456967
951,4.253194376342656e-06,220.62327215687012,4.208577320775756e-06,0.0010245945841031163
952,4.256008482575665e-06,219.96039487948897,4.212378830188756e-06,0.0010263370709631835
953,4.259840553216215e-06,219.4082810096281,4.217109806018673e-06,0.0010279540974929534
954,4.265934034362999e-06,219.00306283822678,4.22403799988813e-06,0.0010295054962747069
955,4.2733379701223705e-06,218.6637579452278,4.232260694637779e-06,0.0010310599331856748
956,4.279175427399943e-06,218.3073730409917,4.238849723079605e-06,0.0010324780663440716
957,4.279276475935495e-06,217.86009166117464,4.239501129395088e-06,0.0010334589160798646
958,4.276157723193475e-06,217.31311652811854,4.236883381931996e-06,0.0010343004521532822
959,4.272384384005546e-06,216.7201658955511,4.2336326744921e-06,0.0010351694044558155
960,4.2706770441495485e-06,216.14086216343694,4.232537863754281e-06,0.0010362355394279205
961,4.271747766449773e-06,215.60396707896732,4.234312403052827e-06,0.0010375140262046105
962,4.274688388463907e-06,215.2361575788986,4.2378494096787236e-06,0.001038630974791549
963,4.277167080914825e-06,214.891061316405,4.24087297915307e-06,0.0010396484988171818
964,4.277845145166328e-06,214.51876500977266,4.242032355909524e-06,0.001040528960732442
965,4.2771931708090485e-06,214.11472421302975,4.241828507816533e-06,0.0010413336491737367
966,4.2768701406232445e-06,213.73694534327745,4.2419382828506216e-06,0.0010421170634719557
967,4.277715523122873e-06,213.41236161734017,4.243212382361601e-06,0.0010429117187179678
968,4.280185215936152e-06,213.12280490273702,4.246151982470811e-06,0.00104380608688467
969,4.283241577659766e-06,212.73690297329966,4.2498194690264195e-06,0.001044972790437042
970,4.283311953974486e-06,212.2494153090478,4.2504644321716994e-06,0.0010460382068961046
971,4.278800557985967e-06,211.6045385895026,4.2464796629505624e-06,0.0010469525442149909
972,4.271264355823945e-06,210.90261162792802,4.239386053779024e-06,0.001047666209853578
973,4.2626978652766825e-06,210.19068529802766,4.23122279392516e-06,0.0010482913702830835
974,4.254147576220139e-06,209.48490713284684,4.22306860103888e-06,0.001048904943422628
975,4.246247699859535e-06,208.79250939521432,4.215580275698078e-06,0.001049558677286212
976,4.239299333007421e-06,208.1063540654757,4.209081411527775e-06,0.0010502995954746813
977,4.233883601550822e-06,207.428993053758,4.2041784291131195e-06,0.0010511831581262291
978,4.230442738238902e-06,206.7374523129488,4.201360157533385e-06,0.0010523046006075483
979,4.230724138409205e-06,206.11298892514185,4.20236468738775e-06,0.0010536720097604707
980,4.234141335835004e-06,205.60074467898588,4.206523477231737e-06,0.0010551265750428634
981,4.235637337375856e-06,204.91545796533237,4.208857348150925e-06,0.0010567525813598901
982,4.231599257359239e-06,204.12433891362377,4.2055094325553895e-06,0.001058031121822098
983,4.225854057314355e-06,203.33688970294008,4.200368181035022e-06,0.00105912500803804
984,4.222235583602544e-06,202.66213483047102,4.197327015891222e-06,0.0010601965678463479
985,4.221958785891724e-06,202.0908350037992,4.197667933093437e-06,0.0010613899536550046
986,4.220555804278707e-06,201.32594275845963,4.1970412237661014e-06,0.0010628825407960009
987,4.214642182094372e-06,200.4857336297033,4.191774403368475e-06,0.0010640759379364037
988,4.211149357089e-06,199.8037916916303,4.188864499459409e-06,0.0010651769021250274
989,4.215415820364327e-06,199.45180724405176,4.193708085988138e-06,0.0010663592253654815
990,4.228220077851103e-06,199.40458871027764,4.207144964563796e-06,0.001067753496651936
991,4.246433623970172e-06,199.5132981740648,4.22606481827576e-06,0.0010693604664004754
992,4.262514057705808e-06,199.56416146588643,4.2428162556315355e-06,0.0010708764694245564
993,4.275041862460351e-06,199.467322732467,4.2560152546817066e-06,0.0010723522769688991
994,4.28354363984589e-06,199.1774882975142,4.265203454629145e-06,0.001073839281088156
995,4.288319658430991e-06,198.71809004891472,4.270669639079023e-06,0.001075318232793858
996,4.289471455310782e-06,198.0926701695193,4.2725188166573414e-06,0.0010767932031642744
997,4.283908123470045e-06,197.51300017118686,4.267313507197699e-06,0.0010774948183436025
998,4.273872753222626e-06,196.80634749061943,4.257574919013808e-06,0.001078024345710672
999,4.263194127962872e-06,196.09231632741734,4.2471728647258086e-06,0.0010785056064482384
1000,4.254072217626876e-06,195.4336613258035,4.238336764961221e-06,0.0010790218636211664
1001,4.248109226168972e-06,194.86042079683347,4.2327058500844526e-06,0.0010796667198194794
1002,4.245499700879747e-06,194.32065609568392,4.230534697823889e-06,0.001080570604387489
1003,4.244358713762101e-06,193.7195761766412,4.229952241107279e-06,0.0010817510728220367
1004,4.24200365061155e-06,193.06309183593532,4.228156893321226e-06,0.0010829316578489466
1005,4.237039229703874e-06,192.31698066068282,4.223728852497859e-06,0.0010840495800822463
1006,4.234333962255943e-06,191.73996780443917,4.2214834225249075e-06,0.001085024401908165
1007,4.237822039722763e-06,191.44400623862586,4.225407637133291e-06,0.0010859978433616216
1008,4.24878962418832e-06,191.43276892349297,4.236837002959113e-06,0.0010870854492859164
1009,4.266300276460797e-06,191.6257761456012,4.254876422056233e-06,0.001088368145109677
1010,4.2865926688993015e-06,191.82016984300017,4.275816892609092e-06,0.0010899181449193478
1011,4.30386334972238e-06,191.76763828986665,4.293851670632919e-06,0.0010917112239018827
1012,4.3016089637864735e-06,190.9063858820406,4.292316692843144e-06,0.0010933718681731548
1013,4.2783330099112406e-06,189.2627436986185,4.269674168735536e-06,0.0010947034819925043
1014,4.257532677051575e-06,187.8649184106495,4.249374394847716e-06,0.0010957385039088259
1015,4.246042613428952e-06,186.98570347029042,4.2382596328551685e-06,0.0010965413270464166
1016,4.237022049441286e-06,186.2771849339124,4.229550045106327e-06,0.001097210892520152
1017,4.229579470484866e-06,185.66583766013312,4.222388107835317e-06,0.0010978207878573555
1018,4.2238835756345096e-06,185.1337640671116,4.216965416278016e-06,0.0010984250928333336
1019,4.220742842772094e-06,184.69418311759395,4.21410929940961e-06,0.001099071095137426
1020,4.2210271288521525e-06,184.3632795918136,4.214708069490946e-06,0.001099805212039206
1021,4.225004498333089e-06,184.12827915661208,4.2190511110069315e-06,0.001100679191612614
1022,4.2321345941655895e-06,183.931824501965,4.226628814935579e-06,0.001101764779990819
1023,4.241132573996967e-06,183.6577799086436,4.236211714941034e-06,0.0011031910474070365
1024,4.245669457847899e-06,183.1449139179483,4.241377179359677e-06,0.0011047156477867078
1025,4.241613764356296e-06,182.36682404547744,4.237864092810876e-06,0.0011060134881361228
1026,4.231562750962084e-06,181.37183923366024,4.228324829487424e-06,0.0011072231436481596
1027,4.224220461030568e-06,180.51198421304272,4.221472364091041e-06,0.0011083915905326107
1028,4.224112271397454e-06,179.885213723727,4.221909556522555e-06,0.0011097226753789575
1029,4.228599109674041e-06,179.44766975864044,4.226938968732031e-06,0.0011110679272823688
1030,4.2328667873162e-06,179.0069464056233,4.231740466943074e-06,0.0011124002688336423
1031,4.233511370178354e-06,178.46777958316432,4.232870812734639e-06,0.0011136152202703806
1032,4.230904090770175e-06,177.84808682131202,4.2306997268332645e-06,0.0011147087576719745
1033,4.22833393109106e-06,177.29880281100085,4.2285046804690744e-06,0.001115654568566953
1034,4.2287647887879785e-06,176.88102028884012,4.229303568878613e-06,0.0011165881542331462
1035,4.233226847028428e-06,176.5947825254621,4.234162520814239e-06,0.0011176011865645773
1036,4.240922682368046e-06,176.38238539504582,4.242304386334714e-06,0.0011187452587295824
1037,4.24835311815005e-06,176.10944456776903,4.250221142112384e-06,0.0011199959675800935
1038,4.247290793369045e-06,175.48466574222473,4.249641504221349e-06,0.0011212466092483447
1039,4.237843259397864e-06,174.56939349453242,4.240627458021161e-06,0.0011223764682839771
1040,4.226449183238449e-06,173.563913216596,4.229672720921475e-06,0.0011235275536381334
1041,4.215246464836404e-06,172.43234060933366,4.219013733462654e-06,0.0011249653763147453
1042,4.204906893803772e-06,171.2436634981868,4.209285138728406e-06,0.001126600618205657
1043,4.197992977621814e-06,170.2419687555599,4.2029382199417455e-06,0.0011281346606016379
1044,4.194478396840137e-06,169.38451011126926,4.199981519025339e-06,0.0011296551848091066
1045,4.191645923952174e-06,168.522611880305,4.197725278004391e-06,0.0011312439092670658
1046,4.188572557250677e-06,167.73084343653247,4.195159028427389e-06,0.0011326629862983453
1047,4.188359388027463e-06,167.04381898681638,4.195458995910195e-06,0.0011341026919459776
1048,4.192228661429785e-06,166.43511126915632,4.19990542017242e-06,0.0011357218250811314
1049,4.195466818761248e-06,165.77461083324243,4.203732584193832e-06,0.0011373982316756634
1050,4.191919564018468e-06,164.94826686278913,4.200679304765024e-06,0.0011388572767171323
1051,4.185853925348675e-06,164.09726900241367,4.195045740665263e-06,0.0011401578480705326
1052,4.182512284682135e-06,163.3298841468443,4.1921558541440596e-06,0.0011415073247154164
1053,4.183962900412901e-06,162.7015588991825,4.194099211402664e-06,0.0011429587553551637
1054,4.186312109560841e-06,162.0872737715095,4.196951533589482e-06,0.0011444548130178911
1055,4.187455782032554e-06,161.53260417552335,4.198516883026606e-06,0.0011457253374222687
1056,4.190003895129272e-06,161.04862683665806,4.201475585224175e-06,0.0011469606702007803
1057,4.196644668525671e-06,160.66456866597503,4.20857445979409e-06,0.0011483178126942318
1058,4.206167841435946e-06,160.2867633514624,4.218628712722261e-06,0.0011498964836374782
1059,4.214423518671868e-06,159.81435136407953,4.227435883812046e-06,0.0011515741771425637
1060,4.214942802318951e-06,159.2533834163376,4.228341984854039e-06,0.0011528146045344124
1061,4.20823846573858e-06,158.56587936327298,4.22190505464281e-06,0.0011537422029006838
1062,4.1971189532992445e-06,157.76196923298454,4.211007565818975e-06,0.0011545631485980245
1063,4.183154613846484e-06,156.8467666966486,4.197259469886791e-06,0.001155393278942252
1064,4.16678717163692e-06,155.77933571056275,4.181141223408239e-06,0.0011563550134963076
1065,4.149086460875255e-06,154.580404289753,4.163736386867015e-06,0.0011574890996412057
1066,4.1347441054150205e-06,153.50730227282736,4.149697120130396e-06,0.0011586215752825415
1067,4.127132460744829e-06,152.64065070233366,4.142434413860355e-06,0.001159844797182622
1068,4.127858860791841e-06,152.16265711390807,4.143481014092306e-06,0.0011609003938672358
1069,4.132520436577234e-06,151.89142447923237,4.148434114493457e-06,0.0011618270735708174
1070,4.13799472356839e-06,151.687263272593,4.154176564388981e-06,0.001162675956101426
1071,4.143395087759827e-06,151.50427453094858,4.15982807820766e-06,0.0011634747550622773
1072,4.148464783248452e-06,151.31474694609102,4.165142902865509e-06,0.0011642619558348206
1073,4.152424033429267e-06,151.07614814174045,4.1693465867220205e-06,0.001165067183863329
1074,4.1541284524571785e-06,150.74239290794728,4.171293344427215e-06,0.0011659000727352734
1075,4.151638997618861e-06,150.23882554979923,4.169038597700991e-06,0.0011667701207964097
1076,4.143759586116902e-06,149.50840253176207,4.161390518288272e-06,0.001167707085602529
1077,4.132500777147063e-06,148.64867857247228,4.1503544058547416e-06,0.0011686594162782964
1078,4.121732096054093e-06,147.81881002004877,4.139802595057951e-06,0.0011695860356046664
1079,4.1139310354741866e-06,147.09079292181724,4.1322313688448504e-06,0.0011705220755915946
1080,4.111216929251457e-06,146.4946562594353,4.129793430624215e-06,0.0011715624482803893
1081,4.111977462357274e-06,145.94220557184352,4.130885893506768e-06,0.0011727696385049737
1082,4.118556176810046e-06,145.4338227651365,4.137907379877678e-06,0.0011743152381438653
1083,4.127761570374161e-06,145.0093567368191,4.147565255463336e-06,0.0011758795985781962
1084,4.134524867529482e-06,144.5448321349826,4.154738499856906e-06,0.00117734851690725
1085,4.135466253174785e-06,143.93985642546573,4.156022704152536e-06,0.00117868536677366
1086,4.130990045069179e-06,143.2161917467154,4.15182275439225e-06,0.0011798756757529544
1087,4.124739295077247e-06,142.46036787216033,4.145822392208201e-06,0.0011810042770088798
1088,4.1211118533933705e-06,141.7393396654973,4.142483484230239e-06,0.0011822493195822517
1089,4.121158971112992e-06,141.013044491374,4.1428980768514875e-06,0.0011837693755113977
1090,4.118284412976839e-06,140.09970776714698,4.140411069075829e-06,0.0011854721311374957
1091,4.107783426616102e-06,139.14787815042553,4.130146818005112e-06,0.0011867134759085659
1092,4.094992315651675e-06,138.16886405610904,4.1175560210848115e-06,0.0011878494700532716
1093,4.086284648420902e-06,137.24840239526318,4.109104838639768e-06,0.0011891494741313677
1094,4.084126808747105e-06,136.30795879024714,4.1073418359666584e-06,0.00119094652828949
1095,4.0807408450946885e-06,135.4573616108411,4.1042773915689695e-06,0.0011924736599261572
1096,4.073717598435207e-06,134.62369139579698,4.097489800595089e-06,0.0011937156758659822
1097,4.068911229116329e-06,133.86119376769716,4.092927638986387e-06,0.0011949617161261463
1098,4.067342464548477e-06,133.15009029828798,4.091638001311209e-06,0.0011963216199226514
1099,4.064497729788968e-06,132.56375141056213,4.088987540959738e-06,0.0011973384441963948
1100,4.0588536724230335e-06,131.98446900292333,4.08347781587704e-06,0.0011981526585652215
1101,4.051397217765166e-06,131.38573708684115,4.0761281504211055e-06,0.0011988855301814344
1102,4.044909877059723e-06,130.81143673976123,4.0697546084893674e-06,0.0011996326667802245
1103,4.041236490712276e-06,130.2772376060234,4.066229733277128e-06,0.0012004841045314845
1104,4.03982519429611e-06,129.74980770745344,4.0650033700247785e-06,0.0012014711264892405
1105,4.037085553952744e-06,129.092383440708,4.06247232076877e-06,0.0012026371914352436
1106,4.028364513288736e-06,128.21269875302204,4.0539338795481015e-06,0.0012038668332502278
1107,4.017250106806615e-06,127.33992493106464,4.042954230208668e-06,0.0012049265262497574
1108,4.008864646562315e-06,126.56750251683049,4.034711643512912e-06,0.0012059577926966528
1109,4.005405063115331e-06,125.87149562473215,4.031450293761882e-06,0.001207149719010672
1110,4.003494396584383e-06,125.01375036035127,4.029817809717037e-06,0.0012087692965995329
1111,3.995461396860353e-06,124.08050946499208,4.021978395285599e-06,0.001210154429054334
1112,3.986029635621288e-06,123.2095914707091,4.012691092086397e-06,0.0012113247806974853
1113,3.981616261434589e-06,122.4480971963592,4.008464447672762e-06,0.001212587240217266
1114,3.9807563520652725e-06,121.79908089808194,4.0078067816752436e-06,0.0012138435812597559
1115,3.9791728141768645e-06,121.24602675952293,4.00637709601529e-06,0.0012148617100909756
1116,3.976989437955725e-06,120.74017350851854,4.004320069936868e-06,0.0012157477927346074
1117,3.974856955090939e-06,120.25993972896737,4.002304060086542e-06,0.0012165852704171586
1118,3.97408575720642e-06,119.79481006302991,4.001663890242813e-06,0.0012174752691447343
1119,3.974002584573061e-06,119.28083711335928,4.0017342504878136e-06,0.001218505523877689
1120,3.970411577683177e-06,118.55114177500089,3.998302505722589e-06,0.0012197585391369875
1121,3.96203289988053e-06,117.80369399330475,3.9900119968307934e-06,0.0012207594141791882
1122,3.953478694482512e-06,117.082485509668,3.9815336816847436e-06,0.0012216968661398256
1123,3.948444741092269e-06,116.41334817277917,3.976610743903989e-06,0.0012227387626960733
1124,3.946174612704452e-06,115.70862561538125,3.974498074050528e-06,0.0012240151341551455
1125,3.938307023781854e-06,114.70078999968409,3.96678209568629e-06,0.0012255703406039136
1126,3.923457970241615e-06,113.67645249627084,3.951986666871778e-06,0.001226752138208074
1127,3.908514428113829e-06,112.70288227437504,3.937079561471106e-06,0.0012278270793896636
1128,3.897907691815046e-06,111.80370889222253,3.9265452411127635e-06,0.0012290021870841506
1129,3.891033878858692e-06,110.87316295182627,3.919793310311254e-06,0.001230450962020554
1130,3.884554606418791e-06,109.99507872437756,3.9134209146174006e-06,0.0012318187946808224
1131,3.87814957111877e-06,109.19520233913669,3.907100225384855e-06,0.0012330366107098042
1132,3.8727055113675305e-06,108.40136849561019,3.9017473667887405e-06,0.0012342956887657459
1133,3.866291972822546e-06,107.47289280661161,3.895434220967493e-06,0.001235765990706925
1134,3.858502339528636e-06,106.50702863954898,3.887730482889504e-06,0.001237234545208797
1135,3.853314624020436e-06,105.64732089655584,3.882634237737921e-06,0.0012386356707583996
1136,3.85275893793022e-06,104.83725947290475,3.882207193563667e-06,0.0012401878222634856
1137,3.855212537573652e-06,103.95088062642316,3.884824904314858e-06,0.0012420492807583366
1138,3.853240361781002e-06,102.7043392609287,3.88300990579255e-06,0.0012443827146512859
1139,3.839975089820062e-06,101.51846911331727,3.869765582986544e-06,0.0012460092035069465
1140,3.825804421314947e-06,100.53019749288896,3.855575133673749e-06,0.0012472037145138078
1141,3.8149143411508e-06,99.7478795027534,3.844667916799862e-06,0.0012481658903701167
1142,3.8067165282812943e-06,99.0924604555836,3.836460834804883e-06,0.001249018801673311
1143,3.8004420299745626e-06,98.49966643411807,3.830186434358889e-06,0.0012498474737658027
1144,3.7948745682575018e-06,97.93194370886495,3.824621844919222e-06,0.001250663232520962
1145,3.788716360554076e-06,97.36431926598522,3.818459631102786e-06,0.0012514495066871703
1146,3.7809625277748327e-06,96.77688929084069,3.8106876189645117e-06,0.0012521951028877007
1147,3.771130892919309e-06,96.16277749880483,3.8008199981580725e-06,0.00125288990941763
1148,3.759499902488348e-06,95.52313625612288,3.789137684372114e-06,0.0012535457813678918
1149,3.7466019827773993e-06,94.85597893183444,3.7761779437026846e-06,0.001254192703832721
1150,3.732729263563244e-06,94.13802639546985,3.7622365390695044e-06,0.0012548891861884888
1151,3.7177010391528184e-06,93.31451338250533,3.7471332782202793e-06,0.0012557302064792324
1152,3.701313768073179e-06,92.2792413110761,3.730666007771225e-06,0.0012569057932101287
1153,3.6899814516562087e-06,91.23246108659649,3.7192853739509816e-06,0.0012583392152795872
1154,3.684010434748317e-06,90.13808700064624,3.7133003080906503e-06,0.0012601099434353215
1155,3.672791098151126e-06,88.70907648538864,3.7020247048429584e-06,0.0012622673576486011
1156,3.655500240662875e-06,87.51457838349725,3.6846233389575686e-06,0.0012637144361156245
1157,3.63628218454414e-06,86.39344382316668,3.665269961613163e-06,0.0012649395096396778
1158,3.617535843303562e-06,85.25163689513167,3.646377762438218e-06,0.0012662231768405358
1159,3.5981252668600263e-06,83.96254588444793,3.626795028347884e-06,0.0012677481533013852
1160,3.5852625599345484e-06,82.89408001277876,3.6137983226558374e-06,0.0012691492743584275
1161,3.5765097300029493e-06,81.82461399801903,3.604926853953852e-06,0.001270725040765784
1162,3.560339657461453e-06,80.32665820316127,3.5885346981627785e-06,0.00127277198610024
1163,3.524998037818493e-06,78.35847010722239,3.552773072720473e-06,0.0012748871392800382
1164,3.4833852178781924e-06,76.46702485231793,3.510701138435743e-06,0.0012766152360723917
1165,3.442126959349466e-06,74.74996100498608,3.469001319708174e-06,0.0012780484640737126
1166,3.4003160485426462e-06,73.0466755272707,3.426737468144355e-06,0.0012794365152019285
1167,3.3496354838419674e-06,70.98645204709358,3.3754929167350012e-06,0.0012811114568058576
1168,3.270449625561316e-06,67.82730592398153,3.2954121539444944e-06,0.0012836274303099538
1169,3.1887405789590574e-06,64.6951753130896,3.2127901437417534e-06,0.0012860124456720893
1170,3.1253077908980523e-06,62.40382818885912,3.1486866717745672e-06,0.0012876371190373764
1171,3.069389110460459e-06,60.46828221596599,3.0921981934555707e-06,0.0012889351080847457
1172,3.0179137773858056e-06,58.65339139811769,3.040168852120325e-06,0.0012901810620049574
1173,2.9687537353942805e-06,56.829214539669515,2.9904236962742457e-06,0.001291510132972934
1174,2.918132706900541e-06,54.89756425357719,2.9391529883811245e-06,0.0012929591946918204
1175,2.86361047327688e-06,52.82512327900296,2.8839089318675637e-06,0.0012945082256153116
1176,2.805161032314881e-06,50.654581735546834,2.824686984781154e-06,0.0012960947030445735
1177,2.7434886247642595e-06,48.44226431293873,2.7622170287582956e-06,0.0012976579465043836
1178,2.6795691919437098e-06,46.238799622158936,2.697497295704094e-06,0.0012991537254326653
1179,2.610968446354632e-06,43.964544995654755,2.628064192315547e-06,0.001300635907637956
1180,2.552696854089652e-06,42.08632460312638,2.569093412802931e-06,0.0013018237626237507
1181,2.508654582845976e-06,40.69717434349687,2.5245258012729623e-06,0.0013026821074974915
1182,2.4705329313249325e-06,39.51034113687737,2.485951050878052e-06,0.0013034051890047768
1183,2.4307121258362194e-06,38.2677786367118,2.4456526220266862e-06,0.0013041640001652277
1184,2.379319057060524e-06,36.65698193127336,2.393635640804851e-06,0.0013051521786663473
1185,2.32639172835063e-06,35.00599779899927,2.340066393009864e-06,0.0013061603668475476
1186,2.27452222490004e-06,33.388183272058,2.2875653948262315e-06,0.0013071481244026407
1187,2.2193892665460945e-06,31.654308311466107,2.2317486061802703e-06,0.0013082144796949583
1188,2.154916819018618e-06,29.618633283626504,2.1664611273636745e-06,0.0013094706700595466
1189,2.0837440252418143e-06,27.375604569855984,2.09437490714946e-06,0.001310852839055176
1190,2.0140310208738403e-06,25.182234956093897,2.0237528043754777e-06,0.0013122028426812247
1191,1.936552402958488e-06,22.781379755685304,1.9452644139003658e-06,0.0013136660128230443
1192,1.845347362306109e-06,20.105462929985666,1.8529339281603062e-06,0.0013152420347509789
1193,1.771698773632206e-06,18.140571291135704,1.7784938337333598e-06,0.0013163310836506329
1194,1.719905062671009e-06,16.84588088145634,1.7262082023808146e-06,0.0013170179802605765
1195,1.675695131568516e-06,15.721966142562076,1.6815734506276925e-06,0.0013176203687958721
1196,1.630740085924712e-06,14.512946948535758,1.6361440320533817e-06,0.0013182891283118135
1197,1.5784561820988143e-06,13.06068319678304,1.5832613299117443e-06,0.001319105287607522
1198,1.5070843787262526e-06,11.103953750443472,1.5110371857951561e-06,0.0013201993579350926
1199,1.455948558326029e-06,9.782419574949179,1.4593324571178204e-06,0.0013209219008902073
1200,1.4172075820785095e-06,8.840426221361897,1.4202341132023733e-06,0.0013214253043970887
1201,1.3810012978910676e-06,7.932370750427813,1.3837299878716448e-06,0.0013219154314422468
1202,1.3392559991315192e-06,6.8094681446708085,1.3416792605744194e-06,0.0013225337286454375
1203,1.3096850192116633e-06,5.991212459924147,1.3119142726228907e-06,0.0013229873451936574
1204,1.2899509796640208e-06,5.423080907652801,1.2920316254615304e-06,0.001323304660074778
1205,1.2769378375095872e-06,4.969856838276311,1.2788894707685654e-06,0.0013235652059386592
1206,1.270696052538204e-06,4.568763492700669,1.2725607938685688e-06,0.0013238089999460753


==> PHA-T0.csv <==
t,u,F,cmod,fracture_dissipation,N_iter
0,0.0,0.0,0.0,0.0,1.0
1,6.000000000000002e-08,14.959590836754435,4.457245618275219e-09,9.266380107675331e-12,1.0
2,1.0943003641656611e-06,267.83391575884707,8.420212947200886e-08,1.5089564714938497e-06,6.0
3,1.4949016883436523e-06,351.22625669378266,1.2056264107846602e-07,1.0455657734946388e-05,11.0
4,1.4608623922119452e-06,340.4133329698455,1.1753611334222708e-07,1.2580146993410369e-05,82.0
5,1.4040157100544367e-06,325.206653744991,1.127014000952849e-07,1.4009352769049465e-05,60.0
6,1.3579501554451877e-06,312.58679509275976,1.0875321133099199e-07,1.537362647305285e-05,58.0
7,1.3205237078005622e-06,301.74049781683686,1.0550249135547565e-07,1.6883077361685262e-05,53.0
8,1.289832507636598e-06,292.0114581185506,1.0279548547104574e-07,1.8669767600522526e-05,47.0
9,1.267331467189057e-06,283.8480663828476,1.0078461527353065e-07,2.0641979054672578e-05,39.0
10,1.253154270083074e-06,277.66782384934123,9.951541673777989e-08,2.2539895159139788e-05,36.0
11,1.243976688954838e-06,272.6151314074163,9.871337371265299e-08,2.4425829396794717e-05,35.0
12,1.2384307477153286e-06,268.34525502055715,9.826777579480898e-08,2.6320157735626683e-05,35.0
13,1.235639112368864e-06,264.6301138328188,9.811407572081e-08,2.8240790966861162e-05,33.0
14,1.2350810133380888e-06,261.3296720444587,9.822092064175421e-08,3.0201026792461283e-05,31.0
15,1.2364261026456138e-06,258.35758207549236,9.857649690183212e-08,3.220751257890187e-05,33.0
16,1.2394646624510208e-06,255.66550434870223,9.918221706461171e-08,3.426005758835804e-05,32.0
17,1.2440893682621576e-06,253.21854765313864,1.0005402865166512e-07,3.636392753299234e-05,31.0
18,1.2502825131516288e-06,251.00344058265568,1.0122275325385703e-07,3.8522687293907735e-05,37.0
19,1.2581647512837548e-06,249.03755009916617,1.027396878937176e-07,4.0738174269132845e-05,38.0
20,1.2680910834876355e-06,247.39005753330497,1.0468494352783899e-07,4.3008382168114644e-05,39.0
21,1.2806196920679783e-06,246.17973157476575,1.07167253901462e-07,4.532376658501081e-05,37.0
22,1.2961003664819575e-06,245.5138418387657,1.1029086810577378e-07,4.7654422659662465e-05,35.0
23,1.3148783693025078e-06,245.48086036558493,1.1421995430222208e-07,4.998009289413141e-05,34.0
24,1.337378253532249e-06,246.19285969777604,1.189876655897024e-07,5.227308998926206e-05,33.0
25,1.364009888796993e-06,247.73296685052296,1.246173051016129e-07,5.452117468292683e-05,32.0
26,1.3953504214788617e-06,250.1969550218076,1.3117732265649991e-07,5.672256890953653e-05,29.0
27,1.4320491007349265e-06,253.6955872102463,1.3878387211155315e-07,5.8872457599568055e-05,28.0
28,1.4749351813701374e-06,258.3636038372243,1.4759286194580487e-07,6.096986548214134e-05,26.0
29,1.5248017957848682e-06,264.3348656556875,1.5775682142639476e-07,6.300785781801e-05,25.0
30,1.582351747258161e-06,271.72914712819835,1.6941902078363177e-07,6.49763420165994e-05,24.0
31,1.6487275475147632e-06,280.7208242559302,1.828276725743771e-07,6.68800272867347e-05,24.0
32,1.724709158566842e-06,291.43657788766615,1.9818040662329346e-07,6.871062819051787e-05,24.0
33,1.8108774955327692e-06,303.96974281511996,2.1565536704707594e-07,7.045831324045793e-05,22.0
34,1.909108946535107e-06,318.6025888671242,2.3572612328519327e-07,7.213820929758396e-05,24.0
35,2.015117810661204e-06,334.6836369441965,2.5764768055875887e-07,7.36748979371753e-05,31.0
36,2.1222799082865376e-06,351.1577956530789,2.801240774993828e-07,7.500889660159071e-05,29.0
37,2.230329611804429e-06,367.9298233086727,3.0312694324073144e-07,7.618295579252e-05,28.0
38,2.339072093552688e-06,384.93074073750734,3.266342666670165e-07,7.72294218780607e-05,26.0
39,2.448362124011234e-06,402.10913107955054,3.506345850437401e-07,7.817391249842797e-05,25.0
40,2.558090001487233e-06,419.4254273072214,3.751336769012015e-07,7.903774248779016e-05,24.0
41,2.6681718471625763e-06,436.84834395171833,4.0018987549634263e-07,7.983959483554148e-05,23.0
42,2.7785423571517955e-06,454.354292233167,4.25836633597869e-07,8.059383423964639e-05,22.0
43,2.889151637020033e-06,471.9225054562341,4.5219989486496355e-07,8.131597325224304e-05,21.0
44,2.9999590534779626e-06,489.538713740407,4.793164312915744e-07,8.201566844290586e-05,20.0
45,3.110933465598342e-06,507.188687302362,5.073123574106907e-07,8.270577909161947e-05,20.0
46,3.222051346162328e-06,524.857177118836,5.364678449912313e-07,8.340369200494457e-05,20.0
47,3.3332917348852504e-06,542.5346991478332,5.669296060698236e-07,8.411939976153616e-05,20.0
48,3.4446405315459697e-06,560.2090629015083,5.989612328885298e-07,8.487002978359804e-05,20.0
49,3.556083179595555e-06,577.8747766127377,6.326744886057383e-07,8.566216485315414e-05,19.0
50,3.6676118686512943e-06,595.5193010140343,6.684531039303194e-07,8.651723864865346e-05,20.0
51,3.7792226357545e-06,613.125080656347,7.069552661131322e-07,8.74683556380258e-05,20.0
52,3.890911909240722e-06,630.675006267985,7.489249017024852e-07,8.854974592233945e-05,22.0
53,4.002679984904259e-06,648.1415226309659,7.956178914266355e-07,8.981933690601252e-05,25.0
54,4.114539108332803e-06,665.4689200011945,8.496208518249488e-07,9.139882465259963e-05,32.0
55,4.22250427885925e-06,681.9524906518562,9.12937488937024e-07,9.342103780874656e-05,22.0
56,4.303254089129722e-06,694.0179107834851,9.72323236834534e-07,9.549120384744004e-05,18.0
57,4.358687570329862e-06,701.9342154977691,1.0294360642917067e-06,9.770435449926485e-05,19.0
58,4.3789089447270016e-06,704.2802800153124,1.0746991038111786e-06,9.969774861787162e-05,18.0
59,4.37397255903832e-06,702.7664601146872,1.1057143196612932e-06,0.00010127973392040057,16.0
60,4.374886064139135e-06,702.1988722879648,1.13642432835889e-06,0.00010284630405308138,16.0
61,4.386794570329417e-06,703.2796039898952,1.1730026743122005e-06,0.00010466927903235335,16.0
62,4.389572622056159e-06,702.8991577189755,1.206204045634989e-06,0.00010648787535529159,16.0
63,4.37768169512159e-06,700.3060342990143,1.2295873219813884e-06,0.00010800547734610345,16.0
64,4.374393699074696e-06,699.0886077178925,1.2541602016457419e-06,0.00010952286497681141,15.0
65,4.384495256573188e-06,699.8936660606239,1.2852357352004331e-06,0.00011129862892645637,16.0
66,4.387793032990639e-06,699.5889058388202,1.3141839196574145e-06,0.00011312801285699026,16.0
67,4.376542565288968e-06,697.1004259425308,1.333812148282693e-06,0.00011465757821113277,16.0
68,4.372910476128557e-06,695.8316875068256,1.35467693733352e-06,0.00011617191204556065,15.0
69,4.383098360182826e-06,696.6492362944117,1.3821591741370834e-06,0.00011793445490441878,16.0
70,4.3875848254614776e-06,696.5206066938147,1.4082571778839351e-06,0.00011978642450763654,16.0
71,4.376695716540553e-06,694.0916712272646,1.4250233941819948e-06,0.00012132840854252547,16.0
72,4.37203058136645e-06,692.6659616509486,1.4427715892259305e-06,0.0001228333131436805,15.0
73,4.381773807002125e-06,693.4151312326412,1.4674010144876979e-06,0.00012457544391206944,16.0
74,4.387288202834411e-06,693.4369754436525,1.4915531828482044e-06,0.0001264468610711298,16.0
75,4.376900137313389e-06,691.0884139217419,1.5063550893221166e-06,0.00012800287677900847,16.0
76,4.3712934273952e-06,689.5203360273788,1.5217533011932077e-06,0.00012950118420544521,15.0
77,4.38053554297751e-06,690.1917088655487,1.5442802534804373e-06,0.00013122544210979203,16.0
78,4.386970917902323e-06,690.3466037568772,1.567156941485153e-06,0.00013311444901104274,16.0
79,4.3771327861282985e-06,688.0856797468484,1.5806081788739804e-06,0.00013468391355681163,16.0
80,4.370657794507825e-06,686.3877716985003,1.5941850604000248e-06,0.00013617628683944093,15.0
81,4.379370520603679e-06,686.9773757093883,1.6151020172198699e-06,0.0001378832317669223,15.0
82,4.386607251794025e-06,687.2459892472754,1.6371358599555179e-06,0.00013978824640703124,16.0
83,4.377347484552757e-06,685.0762844962869,1.6496524037833777e-06,0.0001413713851458558,16.0
84,4.370090362098056e-06,683.2622225462821,1.6617886913422727e-06,0.00014286009405331047,16.0
85,4.378230843705316e-06,683.7625900120179,1.681447657303122e-06,0.00014455295967961935,15.0
86,4.386141951627964e-06,684.1246418357962,1.7029000019947698e-06,0.00014647254486788698,16.0
87,4.377462441889291e-06,682.0458708970356,1.7147395779038197e-06,0.0001480688381627795,16.0
88,4.369539082168002e-06,680.1344987246217,1.7256799045149874e-06,0.00014955449506772435,16.0
89,4.377123974769256e-06,680.5485589681249,1.7442853195253959e-06,0.00015123432057628805,15.0
90,4.385608414869163e-06,680.9884043004022,1.765300881523122e-06,0.00015316626002850198,16.0
91,4.377490505829216e-06,678.9972114575247,1.7766240204357383e-06,0.00015477492139387804,16.0
92,4.368999957879759e-06,677.0042823374939,1.7865487163722763e-06,0.00015625869620551814,16.0
93,4.376054279551593e-06,677.3359272930164,1.8042492526847054e-06,0.00015792714045255774,15.0
94,4.385016245983304e-06,677.8388040958534,1.8249093959754484e-06,0.00015986952157492128,16.0
95,4.377425474128654e-06,675.9295561514429,1.8358133527032032e-06,0.0001614894852781812,16.0
96,4.368462480751004e-06,673.8701518052765,1.8448526072007051e-06,0.00016297210833065212,16.0
97,4.37502444817532e-06,674.1253003612399,1.86175791938636e-06,0.00016463073466081268,15.0
98,4.384378702986781e-06,674.678136124866,1.8821078730175582e-06,0.000166581950391284,16.0
99,4.377270615848633e-06,672.8436932105324,1.8926525430119773e-06,0.0001682122435454634,16.0
100,4.367917648587099e-06,670.7308732281161,1.900905885942303e-06,0.0001696943107972513,16.0
101,4.3740335307082e-06,670.9166798187239,1.9171016730398057e-06,0.00017134450791865132,15.0
102,4.38370798650794e-06,671.5084835644928,1.937167239585802e-06,0.00017330319075322786,15.0
103,4.377031198727273e-06,669.7408546571968,1.9473852767389496e-06,0.00017494259306769977,16.0
104,4.367358955240183e-06,667.5857853945754,1.954930508860096e-06,0.00017642452426220556,16.0
105,4.373076908609504e-06,667.7096510183858,1.970486695902392e-06,0.00017806756112564325,15.0
106,4.383007511311399e-06,668.330756352456,1.9902804770671647e-06,0.0001800324821044168,16.0
107,4.376713148943502e-06,666.6224091058332,2.0001917639825047e-06,0.00018167982369499147,16.0
108,4.366781467412232e-06,664.4345158295131,2.0070918698286856e-06,0.0001831619057553231,16.0
109,4.3721471972946e-06,664.5033998258992,2.022067448207711e-06,0.0001847989814834379,15.0
110,4.382271958301538e-06,665.147920107129,2.04153678547277e-06,0.00018676160365564543,17.0
111,4.376375561617036e-06,663.5005449715561,2.051192547426137e-06,0.00018841713449937436,16.0
112,4.366195066622859e-06,661.2817127293174,2.0574817726286477e-06,0.0001898995631233662,16.0
113,4.371196634622746e-06,661.2943187187731,2.071894247133161e-06,0.00019153063375657386,15.0
114,4.3814920772224845e-06,661.9614433189114,2.0910161653917706e-06,0.00019348429268726042,17.0
115,4.376061020001526e-06,660.3841024880571,2.1004934439350203e-06,0.00019514924497977872,16.0
116,4.365614173172126e-06,658.1319285350277,2.106188301174372e-06,0.00019663225754909576,16.0
117,4.370188792648074e-06,658.0797200880259,2.1200198929884584e-06,0.00019825641076815658,15.0
118,4.3806596301671295e-06,658.7705019159214,2.138821913356193e-06,0.00020019980769189473,17.0
119,4.375773377250043e-06,657.273848878872,2.148202172709327e-06,0.00020187556847788457,16.0
120,4.365046582460636e-06,654.9864862602301,2.153318047697987e-06,0.00020335956276444379,16.0
121,4.369124965703774e-06,654.8600884991296,2.166543289969774e-06,0.00020497587830733456,15.0
122,4.3797679605740645e-06,655.5743872672081,2.1850460437749747e-06,0.00020690767348563254,17.0
123,4.375510853993214e-06,654.1695977449928,2.1944122620704383e-06,0.0002085957422109348,16.0
124,4.3645009167977736e-06,651.8467191298876,2.1989675733422606e-06,0.00021008125551433832,16.0
125,4.3680089257868805e-06,651.6361638387052,2.2115549759033987e-06,0.00021168884814177846,15.0
126,4.378810851264454e-06,652.3723261386838,2.229772166863091e-06,0.00021360782314353545,17.0
127,4.375269586119836e-06,651.0707357631427,2.2392079715843107e-06,0.00021530967397944466,16.0
128,4.363986004762586e-06,648.713830471403,2.243226526295967e-06,0.00021679741475430348,16.0
129,4.366847271806432e-06,648.4089330775968,2.2551405448089617e-06,0.00021839549113222414,15.0
130,4.377782839137552e-06,649.163540379618,2.273077662741874e-06,0.00022030041006219925,17.0
131,4.375033092255407e-06,647.9746482441273,2.2826608934473262e-06,0.0002220175896488674,16.0
132,4.363509551237161e-06,645.5887290384372,2.286178257768804e-06,0.00022350834822163846,16.0
133,4.36564923079212e-06,645.1796051902215,2.2973821691921704e-06,0.00022509630415808136,15.0
134,4.37668005729395e-06,645.9473287688312,2.315036243304114e-06,0.00022698603515377958,16.0
135,4.37477946672446e-06,644.8778228477312,2.324834527470281e-06,0.00022872003494130144,16.0
136,4.363076912374402e-06,642.4718269566182,2.327900592278352e-06,0.00023021464837385454,16.0
137,4.364426705218533e-06,641.9496113918927,2.3383596884386066e-06,0.00023179210451547807,15.0
138,4.375505451355793e-06,642.7239725820001,2.3557196142613676e-06,0.00023366524657652944,16.0
139,4.374528440651545e-06,641.7830102453178,2.3658074147238416e-06,0.000235417360393674,16.0
140,4.362697359357108e-06,639.3640160944427,2.3684689913151667e-06,0.000236917100273504,16.0
141,4.3631927082923714e-06,638.7205205817365,2.378148356014548e-06,0.0002384837141306051,15.0
142,4.374257978981346e-06,639.4930439578349,2.395193683035172e-06,0.00024033900815816002,16.0
143,4.374262924816795e-06,638.6873581900179,2.4056355922958955e-06,0.00024211030393146005,16.0
144,4.362376471960811e-06,636.2656184079833,2.4079522754410173e-06,0.00024361649987721747,16.0
145,4.361958889150758e-06,635.4935271042172,2.416819916147408e-06,0.00024517225398209197,15.0
146,4.372935259181913e-06,636.2535763347121,2.4335230009131766e-06,0.00024700894710055565,16.0
147,4.373953134050317e-06,635.586029660886,2.444365534028285e-06,0.00024880000646421797,16.0
148,4.3621011223475086e-06,633.174069203576,2.4464066839185367e-06,0.0002503139665401704,16.0
149,4.3607367242064256e-06,632.2695988335624,2.4544442871212616e-06,0.0002518591931890395,15.0
150,4.371546880773774e-06,633.0061894457924,2.4707755813612693e-06,0.000253677103903029,16.0
151,4.373582150591794e-06,632.4759784764022,2.4820471789402277e-06,0.0002554879317549752,16.0
152,4.3618606683492806e-06,630.0870964560276,2.483885996119896e-06,0.0002570108379772627,16.0
153,4.359539153069232e-06,629.049808005468,2.491088817127887e-06,0.0002585461592898972,15.0
154,4.370107401068081e-06,629.7521679963628,2.507018540897151e-06,0.000260345479979909,16.0
155,4.373126339146306e-06,629.3531453164812,2.5187225375102044e-06,0.0002621757486486267,16.0
156,4.361643163859081e-06,627.0023173238728,2.520437807615606e-06,0.0002637083494820807,16.0
157,4.358378833968389e-06,625.8352224489065,2.526815659727827e-06,0.00026523462226734365,15.0
158,4.3686369827659495e-06,626.4936665006871,2.5423170632014777e-06,0.0002670158760125461,16.0
159,4.372584522610902e-06,626.2168851478808,2.5544402900916145e-06,0.0002688648459820515,16.0
160,4.361430400159619e-06,623.9164610758014,2.5561020855949807e-06,0.00027040780124769825,16.0
161,4.357262279482655e-06,622.6260169758519,2.561679651925238e-06,0.0002719260135231747,15.0
162,4.367150608606791e-06,623.2320669266561,2.576729815975006e-06,0.000273690046405624,16.0
163,4.371966912204535e-06,623.0682331557791,2.5892517691391626e-06,0.00027555649889874045,16.0
164,4.361193361170032e-06,620.8247765612064,2.5909079890226566e-06,0.00027711048459323615,16.0
165,4.356192086735573e-06,619.4218695037563,2.5957291313436636e-06,0.0002786215972613695,15.0
166,4.365658423684959e-06,619.9680934779587,2.6103087721733642e-06,0.0002803695904457815,16.0
167,4.371275895742849e-06,619.9070562378391,2.6232010421724105e-06,0.0002822520494046983,15.0
168,4.3609202124416185e-06,617.7251640619148,2.6248896834640394e-06,0.00028381739312183083,16.0
169,4.3551553876082055e-06,616.2203223182942,2.628999156967072e-06,0.000285322506693821,15.0
170,4.364175396889052e-06,616.7033194238005,2.6431038323010144e-06,0.00028705567711921344,16.0
171,4.370518870219576e-06,616.7340398343705,2.656330992015694e-06,0.00028895258083718757,16.0
172,4.360610260202002e-06,614.6172910038969,2.658083074718611e-06,0.00029052916469411017,16.0
173,4.354151124929848e-06,613.0207939057319,2.6615269508868265e-06,0.00029202948956725394,15.0
174,4.362722585359393e-06,613.4403196432702,2.6751643925774717e-06,0.00029374909591382825,15.0
175,4.369703787128471e-06,613.5500352968576,2.688681204750075e-06,0.00029565893886088635,16.0
176,4.360253560313557e-06,611.499581541902,2.6905152220099495e-06,0.0002972463246294166,16.0
177,4.353173501163015e-06,609.822187157984,2.6933426750077643e-06,0.0002987429754967927,15.0
178,4.361305272048392e-06,610.1795206023987,2.706526906162563e-06,0.00030045028371379726,15.0
179,4.368840300827112e-06,610.3562945168045,2.720288257509193e-06,0.00030237156436191024,16.0
180,4.359843304265838e-06,608.3710414971541,2.7222114038256584e-06,0.00030396914546316746,16.0
181,4.352221935029452e-06,606.6243191052054,2.7244756443656998e-06,0.00030546302275706117,15.0
182,4.359929599867448e-06,606.9216323786075,2.737224506390297e-06,0.0003071593861830084,15.0
183,4.367937720539658e-06,607.1540978375087,2.751185676501356e-06,0.0003090906718439064,16.0
184,4.359375670743616e-06,605.2311137632669,2.753196599170501e-06,0.00031069789445389764,16.0
185,4.351288802843859e-06,603.4260375132008,2.754948654733851e-06,0.00031218972029873693,16.0
186,4.358596342676292e-06,603.6666406628173,2.7672848772714506e-06,0.0003138764354378634,15.0
187,4.367004757316721e-06,603.9447159545032,2.7814040921312263e-06,0.0003158162590633533,16.0
188,4.358850298458713e-06,602.0799832403233,2.7834935575529528e-06,0.00031743228555626633,16.0
189,4.350367249481551e-06,600.2264810860901,2.7847814254866868e-06,0.0003189226772172642,16.0
190,4.357304320411794e-06,600.414479841878,2.7967305806797454e-06,0.0003206009827410126,15.0
191,4.36604824832559e-06,600.7292125221359,2.810970837921847e-06,0.0003225481598524882,16.0
192,4.358267714361607e-06,598.917873782213,2.813124975901011e-06,0.00032417221785100006,16.0
193,4.349450866626128e-06,597.0248587607166,2.813992417425566e-06,0.0003256616485703039,16.0
194,4.356050979085941e-06,597.1648535352384,2.825582321809947e-06,0.00032733268017053454,15.0
195,4.365074426454327e-06,597.5085744842563,2.8399113748774673e-06,0.0003292861527795388,16.0
196,4.357631385996607e-06,595.745483821223,2.842113364438806e-06,0.0003309174302230065,16.0
197,4.348535076405025e-06,593.8206878955182,2.842599352352537e-06,0.00033240626342981484,16.0
198,4.354833059647307e-06,593.9174363617392,2.8538583773968447e-06,0.0003340710511806562,15.0
199,4.364088725063976e-06,594.2837180881722,2.868248975703503e-06,0.00033602988145640245,15.0
200,4.356944827531576e-06,592.5635777191491,2.870479461981041e-06,0.0003376675120254664,16.0
201,4.347616110850274e-06,590.6136711117747,2.8706185511684576e-06,0.0003391560164646108,16.0
202,4.353646844402636e-06,590.6719062995413,2.8815749296683955e-06,0.0003408154976282114,15.0
203,4.363093035966437e-06,591.0551436008548,2.896002811132628e-06,0.0003427788635860354,15.0
204,4.356211687369593e-06,589.3729390034918,2.8982429852364793e-06,0.0003444220296215308,16.0
205,4.346691100917111e-06,587.4036456867741,2.89806572029047e-06,0.0003459103977195872,16.0
206,4.35248620086605e-06,587.427614128674,2.9087454822641585e-06,0.0003475654476497874,15.0
207,4.362091177637787e-06,587.8235904143754,2.923192490622833e-06,0.0003495326091371318,15.0
208,4.355436079710718e-06,586.1744020288097,2.9254230513849966e-06,0.0003511805536155148,16.0
209,4.345758032843298e-06,584.1905582083241,2.9249561810057684e-06,0.0003526689284563216,16.0
210,4.351349819221813e-06,584.1845923250291,2.9353855577380333e-06,0.00035432029391062824,15.0
211,4.361084035695999e-06,584.5893917186747,2.949834794806485e-06,0.00035629063853522425,15.0
212,4.354622091358427e-06,582.9687784128968,2.9520379955786596e-06,0.00035794267166635365,16.0
213,4.344815730240189e-06,580.974463409481,2.9513049206392e-06,0.00035943115171965936,16.0
214,4.350234313102898e-06,580.9425745323646,2.961508538799724e-06,0.0003610794851904733,15.0
215,4.360070867004438e-06,581.3526595835106,2.975944528334767e-06,0.00036305248044751526,16.0
216,4.353773717139479e-06,579.7568493791538,2.9781053694164986e-06,0.00036470798691578746,16.0
217,4.343863662440189e-06,577.7554931116825,2.977126559901233e-06,0.0003661966382744362,16.0
218,4.349136488318122e-06,577.7013128518536,2.987127155901868e-06,0.00036784250808503716,15.0
219,4.359053675165895e-06,578.1141073865199,3.0015355868223323e-06,0.00036981718640431536,17.0
220,4.352898054293765e-06,576.5399598646247,3.0036427717960396e-06,0.00037147574538022246,16.0
221,4.342902482547397e-06,574.5340986155708,3.002434389580412e-06,0.00037296460871837555,16.0
222,4.348050664655292e-06,574.4604268979223,3.0122500148179586e-06,0.00037460844287157016,15.0
223,4.358027360057792e-06,574.8751433574492,3.0266028787290243e-06,0.0003765801359539256,17.0
224,4.35202929409671e-06,573.3244567727858,3.0286742802734813e-06,0.00037824202224603297,16.0
225,4.341939819780734e-06,571.3130960287656,3.0272341409758075e-06,0.0003797311291669052,16.0
226,4.346947948900895e-06,571.2182042917876,3.036854980667396e-06,0.00038137265886294916,15.0
227,4.356989132916033e-06,571.63558015933,3.0511587320897003e-06,0.000383340986736846,17.0
228,4.351169206230614e-06,570.1106532181287,3.053215891610444e-06,0.000385006582753759,16.0
229,4.340976896449192e-06,568.0927392944322,3.0515411297882403e-06,0.00038649597706428174,16.0
230,4.3458273512616745e-06,567.9746573410168,3.060955342058605e-06,0.00038813490199026004,15.0
231,4.355938124621186e-06,568.3954559174773,3.0752162885547075e-06,0.00039009943969714646,17.0
232,4.350319891969897e-06,566.8989063861536,3.0772830703439165e-06,0.00039176918031451867,16.0
233,4.340015312075063e-06,564.873331594641,3.075370199321758e-06,0.0003932589232351709,16.0
234,4.344687937117496e-06,564.7298139561111,3.0845636456250343e-06,0.0003948949074006003,15.0
235,4.354873228286006e-06,565.1547874889103,3.0987877543300757e-06,0.00039685518174374445,17.0
236,4.349483443587115e-06,563.6895722481896,3.1008905764081597e-06,0.0003985295567245408,16.0
237,4.33905692110295e-06,561.6552086311576,3.0987356911922223e-06,0.0004000197310146467,16.0
238,4.343528855650766e-06,561.4837189432662,3.1076917958249854e-06,0.00040165240450000826,15.0
239,4.353793090454261e-06,561.9135658637281,3.1218844789312936e-06,0.0004036078952831619,17.0
240,4.348661474112537e-06,560.4829387936551,3.1240522256330048e-06,0.0004052874557451658,16.0
241,4.33810385399138e-06,558.4387366320315,3.121651551097043e-06,0.00040677816456787896,16.0
242,4.342349396149986e-06,558.2364360557093,3.1303511864759994e-06,0.0004084071275440804,15.0
243,4.3526961066913965e-06,558.6717512475428,3.144517033806097e-06,0.0004103572697303735,17.0
244,4.3478559467306925e-06,557.2793351323216,3.146781523634381e-06,0.0004120426206865435,16.0
245,4.337158432802701e-06,555.2242915547424,3.144131395329927e-06,0.00041353400845209044,16.0
246,4.341149024795839e-06,554.9880433356682,3.1525528469268683e-06,0.0004151588348352571,15.0
247,4.351580361141137e-06,555.4292569240058,3.1666952715649977e-06,0.00041710299613099267,17.0
248,4.347068126609323e-06,554.0789846709164,3.1690910330282535e-06,0.0004187948203495593,16.0
249,4.336223229374511e-06,552.0122645607206,3.1661885851593924e-06,0.00042028707009441837,16.0
250,4.339927611318291e-06,551.7386588426024,3.174307653419929e-06,0.00042190731412175396,15.0
251,4.350443769308012e-06,552.1859629816644,3.1884285059927372e-06,0.00042384488188501444,17.0
252,4.34629873624797e-06,550.882025278527,3.1909925195615046e-06,0.0004255438533719593,16.0
253,4.335301024938353e-06,548.8030484631223,3.1878363052771743e-06,0.0004270371961787711,16.0
254,4.338685540291123e-06,548.4884441201083,3.195626529785017e-06,0.00042865240224116997,15.0
255,4.349284157132696e-06,548.9417154951733,3.2097256643579484e-06,0.0004305827207569415,17.0
256,4.345547731322647e-06,547.6884701879512,3.212496889420951e-06,0.0004322895760746204,16.0
257,4.334394722886289e-06,545.5970156002388,3.209087592970755e-06,0.0004337842952268503,16.0
258,4.337423830743059e-06,545.2376021573234,3.216520674166559e-06,0.00043539401854076297,15.0
259,4.348099461448232e-06,545.6963443666785,3.230595499497978e-06,0.0004373164131061078,17.0
260,4.344814258904089e-06,544.4982057210661,3.233614141680222e-06,0.0004390319020166591,16.0
261,4.333507224989158e-06,542.3945007984596,3.229955258102434e-06,0.00044052833998638755,16.0
262,4.336143000755588e-06,541.9862260555284,3.2370007672110095e-06,0.0004421321802706826,15.0
263,4.3468872989809126e-06,542.4496026838261,3.2510463379988345e-06,0.00044404599445534257,16.0
264,4.344096170650572e-06,541.3108983293677,3.254353257261658e-06,0.00044577087891012844,16.0
265,4.332641297102529e-06,539.1957599212329,3.250451978008988e-06,0.00044726942157751463,16.0
266,4.334843266549443e-06,538.7342996579068,3.2570772952837506e-06,0.0004488670588058272,15.0
267,4.345647564653299e-06,539.2014249886099,3.271088458052719e-06,0.0004507716130711135,16.0
268,4.343390913012854e-06,538.1261615542065,3.274722460853043e-06,0.0004525065749684878,16.0
269,4.331799390286639e-06,536.00098148272,3.270589918302688e-06,0.0004540076765758059,16.0
270,4.333531327396639e-06,535.48261678666,3.276765184613596e-06,0.00045559880608304405,15.0
271,4.344379371587251e-06,535.9517588615644,3.2907303952282495e-06,0.00045749330508067264,16.0
272,4.342699756104972e-06,534.9440619107805,3.294732576278506e-06,0.00045923911815366747,16.0
273,4.330988053595062e-06,532.8108387083049,3.2903840628996463e-06,0.00046074327696757345,16.0
274,4.332211144888461e-06,532.2316045576479,3.296077048390113e-06,0.0004623276085489414,15.0
275,4.343083506490791e-06,532.7007268197019,3.3099817904560814e-06,0.00046421115500864943,16.0
276,4.34202077297671e-06,531.7642796665872,3.3143915402026164e-06,0.00046596862399602833,16.0
277,4.330212089800943e-06,529.625775089839,3.309847746787685e-06,0.00046747639435733236,16.0
278,4.330891565662434e-06,528.9822675365855,3.3150289837766473e-06,0.0004690536892478148,14.0
279,4.341754784893038e-06,529.4475618208907,3.3288483462448747e-06,0.00047092558693314816,16.0
280,4.3413441574166295e-06,528.5854733489405,3.3337012477478707e-06,0.00047269535338215495,16.0
281,4.329466968482986e-06,526.4450036714367,3.328987309836892e-06,0.00047420736822731445,16.0
282,4.329563937837174e-06,525.7333352617408,3.3336241131529143e-06,0.00047577748166854916,14.0
283,4.340393134324342e-06,526.1920296263186,3.3473398371842382e-06,0.00047763720553799206,16.0
284,4.340652791150865e-06,525.4053064419898,3.3526582158273295e-06,0.00047941985858447335,16.0
285,4.328750429111957e-06,523.2679661145017,3.347810758751941e-06,0.0004809366593476481,16.0
286,4.328233867538411e-06,522.4852274836205,3.351876476901501e-06,0.00048249957678030906,15.0
287,4.339001365613648e-06,522.9341804683869,3.3654681894054975e-06,0.00048434683974275686,16.0
288,4.339941796850591e-06,522.222997133105,3.3712676707239833e-06,0.00048614261861341923,16.0
289,4.328061203884738e-06,520.0942269997084,3.3663265157669778e-06,0.0004876647340360738,16.0
290,4.3269198673658015e-06,519.2398837928237,3.369809929863761e-06,0.0004892206077154391,15.0
291,4.337585502287055e-06,519.6744287373626,3.383247516302483e-06,0.0004910552601364709,16.0
292,4.339210187621724e-06,519.0381953159227,3.389537644395306e-06,0.0004928642199501037,16.0
293,4.327396894879093e-06,516.9231825498985,3.384541853208875e-06,0.0004943921429903724,16.0
294,4.325623338722193e-06,515.9971282441192,3.3874348088118536e-06,0.0004959412242278733,15.0
295,4.336153049363737e-06,516.4133356149734,3.400692903223746e-06,0.0004977632979422681,16.0
296,4.338452738655548e-06,515.8499984927704,3.4074727266736503e-06,0.0004995853658692706,16.0
297,4.326752445186906e-06,513.7538771527397,3.4024618080664874e-06,0.0005011195346968949,16.0
298,4.324349043511509e-06,512.7571357716561,3.404764058836286e-06,0.0005026621858024209,15.0
299,4.334710823469314e-06,513.1513195879382,3.4178188816982528e-06,0.0005044718721210848,16.0
300,4.337668296412561e-06,512.657973762082,3.425080476781865e-06,0.0005063067899645239,15.0
301,4.326121813485423e-06,510.5852552215917,3.4200901800816256e-06,0.0005078475545209978,16.0
302,4.323100621203038e-06,509.5199458702503,3.421809379568236e-06,0.0005093842295078408,15.0
303,4.333266113331117e-06,509.8888492236468,3.4346399944144957e-06,0.0005111818711059448,16.0
304,4.336856770744157e-06,509.46188977519637,3.442368440312325e-06,0.0005130291527256316,15.0
305,4.325498276637051e-06,507.41621054098806,3.437429708513022e-06,0.0005145768224411267,16.0
306,4.321880481269818e-06,506.28547155280063,3.438581037626661e-06,0.0005161080315820648,15.0
307,4.3318262609880425e-06,506.6264169381585,3.4511703506584537e-06,0.0005178940998774315,16.0
308,4.336017187471943e-06,506.2613668359059,3.4593434185847558e-06,0.0005197531271474951,15.0
309,4.324875135086921e-06,504.245686146893,3.4544825623246654e-06,0.0005213079003935692,16.0
310,4.320689735966782e-06,503.0535086812407,3.455087739170975e-06,0.000522834180747596,15.0
311,4.330398117204462e-06,503.36448615518566,3.4674231716017266e-06,0.0005246092569953167,16.0
312,4.335150768280679e-06,503.056312881459,3.4760134880829407e-06,0.0005264793756426806,16.0
313,4.324245211708392e-06,501.0726035953485,3.4712500336554316e-06,0.0005280413201128231,16.0
314,4.319528442536411e-06,499.8237503425513,3.4713369422027633e-06,0.0005295632182197761,15.0
315,4.32898782212545e-06,500.103452814464,3.483410722032944e-06,0.0005313279676695508,16.0
316,4.334254677473264e-06,499.84616985987105,3.4923831393536665e-06,0.0005332084765038119,15.0
317,4.32360349361294e-06,497.89622307345127,3.4877344149977576e-06,0.0005347774653923556,16.0
318,4.31839555058087e-06,496.5958331027088,3.4873345427978883e-06,0.0005362955320935711,15.0
319,4.327600462237062e-06,496.8436537616022,3.499143793449866e-06,0.0005380506851594227,16.0
320,4.333330234562984e-06,496.63099522617966,3.5084592180973034e-06,0.0005399407991283263,15.0
321,4.322946840319706e-06,494.7160920057539,3.503938894185258e-06,0.0005415165942310931,16.0
322,4.317289202851948e-06,493.36936577586425,3.503085196681084e-06,0.0005430313783086944,15.0
323,4.326242504809094e-06,493.58565528395457,3.5146336818099828e-06,0.000544777707636204,15.0
324,4.332387513254427e-06,493.41188905213403,3.5242552952123076e-06,0.0005466765809871032,15.0
325,4.322271789618545e-06,491.5317526178554,3.519866039380365e-06,0.0005482589174289434,16.0
326,4.316207070996504e-06,490.1439502465845,3.5185927310031447e-06,0.0005497709243649911,15.0
327,4.324911790398724e-06,490.3290353195524,3.52988445913356e-06,0.0005515092171080314,15.0
328,4.331430145456986e-06,490.18921751608156,3.5397794866588556e-06,0.0005534160084083863,15.0
329,4.321576123023465e-06,488.34294600150173,3.5355189449198634e-06,0.0005550045423047236,16.0
330,4.315146652829227e-06,486.91922214987335,3.533860367141974e-06,0.000556514238089388,15.0
331,4.323612529244434e-06,487.0741963959882,3.5449047045022493e-06,0.0005582452801697568,15.0
332,4.330461889406172e-06,486.9633930223549,3.555039682422944e-06,0.0005601591767247341,15.0
333,4.320858688390456e-06,485.14957171795487,3.5509012292968307e-06,0.0005617535075133744,16.0
334,4.3141055042938e-06,483.69486788955294,3.5488909889348016e-06,0.0005632613084249232,15.0
335,4.322343570904911e-06,483.82094459299077,3.5596983895988556e-06,0.0005649858954937597,15.0
336,4.329486338871229e-06,483.73484696513253,3.5700433004694147e-06,0.0005669060781152384,16.0
337,4.320119255153195e-06,481.95166696653274,3.566016957456311e-06,0.0005685057850863688,16.0
338,4.313081365459947e-06,480.4706334203152,3.563687293779832e-06,0.0005700120566440872,15.0
339,4.321104949007457e-06,480.56926782890173,3.574270086151745e-06,0.0005717309616660027,15.0
340,4.3285062477761884e-06,480.5039132125473,3.584796960854091e-06,0.0005736566931136544,16.0
341,4.3193582508522656e-06,478.7493397134717,3.5808706416230804e-06,0.0005752613549512087,16.0
342,4.312072246141483e-06,477.2463020897944,3.5782520496042806e-06,0.0005767664035426015,15.0
343,4.319899331584014e-06,477.31947539608126,3.5886263064883473e-06,0.0005784803129774183,15.0
344,4.327524557384182e-06,477.2709907154755,3.5993070997448677e-06,0.0005804108903387035,16.0
345,4.318576151535472e-06,475.542749749251,3.595466479913089e-06,0.0005820200954950691,16.0
346,4.311076536977122e-06,474.02175019097746,3.5925879683919815e-06,0.0005835241735689232,15.0
347,4.318725933444881e-06,474.0715151840009,3.6027704703006373e-06,0.0005852337306851594,15.0
348,4.32654395638571e-06,474.03645746300845,3.6135798160973496e-06,0.0005871685072784563,16.0
349,4.31777421381481e-06,472.3321794358929,3.6098090514331867e-06,0.0005887818034865171,16.0
350,4.310092887146436e-06,470.7969190663892,3.606697703122245e-06,0.0005902851233200253,15.0
351,4.317583727973756e-06,470.82534098261937,3.6167055435942816e-06,0.0005919909327832514,15.0
352,4.32556682596223e-06,470.8006657400959,3.6276208207454224e-06,0.0005939293494016232,16.0
353,4.316955999937867e-06,469.1181552398098,3.6239048331726734e-06,0.000595546283545142,16.0
354,4.3091202713191615e-06,467.5717754816524,3.6205841447204568e-06,0.0005970490408360985,15.0
355,4.3164715576944935e-06,467.5808853146944,3.630434335526058e-06,0.0005987516606579304,15.0
356,4.324594996759987e-06,467.56390732867203,3.6414352793204526e-06,0.0006006932110647785,16.0
357,4.316123596905447e-06,465.90103073947125,3.6377590353713967e-06,0.0006023133493414364,16.0
358,4.30815802435047e-06,464.3463314725405,3.634250372688463e-06,0.0006038157086622054,15.0
359,4.315388203410273e-06,464.33808063120733,3.6439594907490456e-06,0.0006055156506422443,15.0
360,4.323630000292021e-06,464.3264413382445,3.6550280265605494e-06,0.0006074598781802423,16.0
361,4.315279203135006e-06,462.6811681607587,3.6513769010069824e-06,0.0006090828105118266,16.0
362,4.307205767835206e-06,461.1206323512657,3.6476996161607903e-06,0.000610584909593973,15.0
363,4.3143324776194186e-06,461.0968671397101,3.657283582464895e-06,0.0006122826391023624,15.0
364,4.322673152051596e-06,461.0885017620973,3.668403645783773e-06,0.000614229133470696,16.0
365,4.314424858726864e-06,459.45890195148047,3.6647635151119815e-06,0.0006158544885018885,16.0
366,4.306263706193464e-06,457.89480190147344,3.6609354530782804e-06,0.000617356438849365,16.0
367,4.313303230072066e-06,457.85718651853733,3.670409153039129e-06,0.0006190523770980223,15.0
368,4.321725512399754e-06,457.850286284757,3.6815664704229686e-06,0.0006210007734202702,16.0
369,4.31356307943509e-06,456.234598764464,3.677924374103821e-06,0.0006226282330886264,16.0
370,4.3053312555182136e-06,454.6688038480883,3.6739610440758387e-06,0.0006241301276571634,16.0
371,4.31229935508531e-06,454.6189734892783,3.683338761034617e-06,0.0006258246501188203,15.0
372,4.32078824199721e-06,454.61199362725773,3.694520888673803e-06,0.0006277746104394464,16.0
373,4.312695957866969e-06,453.008597694755,3.6908644653395347e-06,0.0006294038439065459,16.0
374,4.304408950643828e-06,451.44280395222836,3.6867800630003094e-06,0.0006309057602540784,16.0
375,4.311319933923232e-06,451.3822024219431,3.696074961466739e-06,0.0006325992092838528,15.0
376,4.319861951636822e-06,451.37376963326585,3.7072707221664593e-06,0.0006345504418647423,16.0
377,4.3118253625248015e-06,449.7811984846233,3.703588582739484e-06,0.0006361811438131191,16.0
378,4.303496995450613e-06,448.2168995277534,3.699395975718751e-06,0.0006376831492195847,16.0
379,4.310364032645542e-06,448.1468352739525,3.7086202757090753e-06,0.0006393758362982956,15.0
380,4.318946658718754e-06,448.1356880148359,3.71981925173543e-06,0.0006413280856413304,16.0
381,4.310953126443605e-06,446.5526858032917,3.7161014705860108e-06,0.0006429599702336148,16.0
382,4.302595719300751e-06,444.9911934894004,3.7118123173556195e-06,0.0006444621234402663,16.0
383,4.3094308591381214e-06,444.91284369070365,3.720977297843247e-06,0.0006461543313524252,15.0
384,4.318043429967816e-06,444.8979298697493,3.7321706063398554e-06,0.000648107362830012,16.0
385,4.310080970343102e-06,443.3233195790412,3.7284077641643163e-06,0.0006497401792796071,16.0
386,4.301705520054172e-06,441.76578627383583,3.724032652871697e-06,0.0006512425319434156,16.0
387,4.308519777047292e-06,441.68020986008895,3.733148710424755e-06,0.0006529345129480504,15.0
388,4.317152750369392e-06,441.6606036561403,3.7443283953071694e-06,0.0006548881179313752,16.0
389,4.30921053815417e-06,440.0933424536613,3.7405120039693933e-06,0.000656521638408233,16.0
390,4.3008269156902665e-06,438.5407856176669,3.7360606015320276e-06,0.0006580242336785988,16.0
391,4.307630271860763e-06,438.44892318453645,3.745137256362057e-06,0.0006597162165300028,15.0
392,4.316275266521093e-06,438.4238273176556,3.7562963270749813e-06,0.0006616702091895595,16.0
393,4.308343404823711e-06,436.8629796031256,3.7524186439422384e-06,0.0006633042292141713,16.0
394,4.299960444270913e-06,435.3162919336107,3.74789976921488e-06,0.0006648071063669179,16.0
395,4.306761912329851e-06,435.2189740532269,3.7569457127099815e-06,0.0006664992986230686,15.0
396,4.315411388099658e-06,435.187687106682,3.7680778661510513e-06,0.00066845350947724,16.0
397,4.307480990767634e-06,433.6324313933961,3.7641319729748833e-06,0.0006700878451751668,16.0
398,4.299106629042894e-06,432.09239739366564,3.7595537070834085e-06,0.0006715910406492984,16.0
399,4.305914390654647e-06,431.9903619256171,3.7685769087799364e-06,0.0006732836273974037,15.0
400,4.314561548383471e-06,431.9522647870091,3.7796764575774885e-06,0.0006752379056717184,16.0
401,4.306623867968962e-06,430.40180090474223,3.7756555150440497e-06,0.0006768723995629609,16.0
402,4.298266050659867e-06,428.8691948648794,3.7710259667157906e-06,0.0006783759364688396,16.0
403,4.305087472238992e-06,428.7630879926916,3.7800336925094747e-06,0.0006800690867015864,15.0
404,4.31372617641444e-06,428.7176359886892,3.791095496890263e-06,0.0006820232960087176,16.0
405,4.3057729567752055e-06,427.17122251557123,3.7869930470751257e-06,0.0006836578108428109,16.0
406,4.2974392644357526e-06,425.64676767053373,3.7823200380621733e-06,0.0006851617069958072,16.0
407,4.304280972124186e-06,425.53715256469695,3.7913189129571345e-06,0.0006868555760368431,15.0
408,4.312905683067492e-06,425.48386845522515,3.802338320663382e-06,0.0006888095909241636,16.0
409,4.304930326019589e-06,423.9409436318195,3.798149298863151e-06,0.0006904439935901792,16.0
410,4.296626811605946e-06,422.425191522113,3.793439355494375e-06,0.0006919482770156196,16.0
411,4.303494820127629e-06,422.31256441866674,3.802435462193833e-06,0.0006936430038362836,15.0
412,4.312100466607578e-06,422.2510237564081,3.8134082077285364e-06,0.0006955967106066587,16.0
413,4.304097014178718e-06,420.711096446336,3.809128076225778e-06,0.0006972308822880201,16.0
414,4.2958292394052005e-06,419.20453841280016,3.8043873090901734e-06,0.0006987355788023639,16.0
415,4.302728987007639e-06,419.0893317687172,3.8133862214714273e-06,0.0007004312903745724,15.0
416,4.311310895092916e-06,419.01915493063876,3.824308366289892e-06,0.0007023845864910223,16.0
417,4.303274003252096e-06,417.48180235433273,3.8199330889472355e-06,0.0007040184180097236,16.0
418,4.295046602642638e-06,415.98480770707437,3.815166873095749e-06,0.0007055235524780274,15.0
419,4.301983491470176e-06,415.86746342676616,3.824174065314405e-06,0.0007072203664707955,15.0
420,4.310537363854889e-06,415.7883145154533,3.835041975008948e-06,0.0007091731560851542,16.0
421,4.302460888035648e-06,414.25303526068313,3.830566792384755e-06,0.0007108065672871222,16.0
422,4.294280408556512e-06,412.76619635941904,3.8257820503347785e-06,0.0007123121467163045,15.0
423,4.301258408278099e-06,412.646970238648,3.8348018665386315e-06,0.0007140101716234704,15.0
424,4.309780239243536e-06,412.5585475823431,3.845612141114085e-06,0.0007159623661535341,16.0
425,4.3016593013324286e-06,411.0249757211397,3.841033366148888e-06,0.0007175952751386985,16.0
426,4.293530669940898e-06,409.5486903320708,3.8362356858770446e-06,0.0007191013175471251,15.0
427,4.300553837466523e-06,409.4278618830823,3.845272471128158e-06,0.0007208006541731512,15.0
428,4.309039858278047e-06,409.32989224013807,3.856021898253343e-06,0.0007227521717060588,16.0
429,4.300870432444126e-06,407.7977527242714,3.8513365641111595e-06,0.0007243844983301268,16.0
430,4.292797872798641e-06,406.33233846065923,3.846530923688673e-06,0.0007258910274371873,15.0
431,4.299867576371937e-06,406.2099127986441,3.855586647750968e-06,0.0007275918012286861,15.0
432,4.3083165457625856e-06,406.1023811891228,3.866274222450211e-06,0.0007295425362822104,16.0
433,4.3000949479990695e-06,404.5714373235608,3.8614796389163925e-06,0.0007311742064601073,16.0
434,4.292082474414019e-06,403.11718263045634,3.856670834352114e-06,0.0007326812464299921,15.0
435,4.299201690665679e-06,402.99332657149205,3.8657488619289734e-06,0.000734383553033813,15.0
436,4.307610615870097e-06,402.8760441746226,3.876372026685417e-06,0.0007363334270198505,16.0
437,4.299333462175798e-06,401.34609250286064,3.87146574651153e-06,0.0007379643731617625,16.0
438,4.291384912525094e-06,399.9032606530361,3.8666584181724495e-06,0.0007394719478565841,15.0
439,4.298556669597889e-06,399.77814365740164,3.875762146740075e-06,0.0007411758734765701,15.0
440,4.306922363422743e-06,399.6509068690759,3.88631815491606e-06,0.0007431248153444938,16.0
441,4.298586554134344e-06,398.1217757599122,3.881297960584049e-06,0.0007447549743675748,16.0
442,4.290705603993117e-06,396.69060598933163,3.8764966071223075e-06,0.0007462631088088114,15.0
443,4.297932692665288e-06,396.5643708065806,3.8856292129898454e-06,0.0007479687357470623,15.0
444,4.306252063913027e-06,396.4269909067797,3.896115383376504e-06,0.0007499166769984489,16.0
445,4.297854729573765e-06,394.8985344785322,3.8909792424135244e-06,0.0007515459908883406,16.0
446,4.290044931431106e-06,393.4792462135841,3.886188252810963e-06,0.0007530547109925092,15.0
447,4.297329928797041e-06,393.3520112918222,3.8953527149343004e-06,0.0007547621185263755,15.0
448,4.305599950894106e-06,393.20431128643315,3.9057664021835425e-06,0.0007567089932586655,16.0
449,4.297138589399032e-06,391.6764138353097,3.900512618156674e-06,0.0007583374249583142,16.0
450,4.289403273130426e-06,390.2691983154355,3.89573617879529e-06,0.0007598467567555407,15.0
451,4.296748561719787e-06,390.1410617041263,3.904935286585758e-06,0.0007615560179649325,15.0
452,4.304966281750906e-06,389.982884138943,3.9152738704988405e-06,0.0007635017472925745,16.0
453,4.296438252852268e-06,388.4554244438729,3.909900589257807e-06,0.0007651292568546635,16.0
454,4.288780959243815e-06,387.0604856715802,3.905143073479071e-06,0.0007666392240780337,15.0
455,4.296188751420956e-06,386.93152455527564,3.91437946051683e-06,0.000768350412722085,15.0
456,4.304351222778764e-06,386.7627152556647,3.9246403161004986e-06,0.0007702949263861612,16.0
457,4.295754204155769e-06,385.2356094848557,3.919145937485768e-06,0.0007719214674920434,16.0
458,4.288178261100375e-06,383.8531226711462,3.91441152889031e-06,0.0007734320977976659,15.0
459,4.295650644248034e-06,383.72339871032796,3.923687708124567e-06,0.0007751452866640263,15.0
460,4.303754164443578e-06,383.5437343164397,3.933867520442656e-06,0.0007770885326840402,16.0
461,4.295086695240117e-06,382.0169847320088,3.928251199386371e-06,0.0007787140501101078,16.0
462,4.2875954398441415e-06,380.64711835259527,3.923544087837067e-06,0.000780225371549162,15.0
463,4.295134373322642e-06,380.51667705395886,3.9328624514157885e-06,0.0007819406338505887,15.0
464,4.303175439145968e-06,380.32596172011444,3.942958057591356e-06,0.0007838825569082786,16.0
465,4.294435907730867e-06,378.79955747519136,3.93721880242781e-06,0.0007855070020540287,16.0
466,4.287032715334441e-06,377.44247614335137,3.932543209378572e-06,0.0007870190422477499,15.0
467,4.294640061306947e-06,377.3113503138578,3.941906053282627e-06,0.0007887364509881378,15.0
468,4.302615330955501e-06,377.1094038433051,3.951914437364439e-06,0.0007906770094971554,15.0
469,4.293801977321697e-06,375.5833275573787,3.9460510932412305e-06,0.0007923003275969676,16.0
470,4.286490265591839e-06,374.2391923899348,3.941411275047017e-06,0.0007938131134843352,15.0
471,4.294167807172829e-06,374.10740410547936,3.9508208146205014e-06,0.0007955327411239181,15.0
472,4.302074413284917e-06,373.8941152515173,3.9607393087922595e-06,0.0007974718500870785,15.0
473,4.29318508234636e-06,372.3683052866152,3.95475037753816e-06,0.0007990940161876366,16.0
474,4.285968241965023e-06,371.0372649247863,3.950150571446576e-06,0.0008006075800998393,15.0
475,4.293717733847368e-06,370.904826491587,3.959609000140504e-06,0.0008023295076029517,15.0
476,4.301550099282214e-06,370.6798366227137,3.969432472043658e-06,0.0008042671246136554,15.0
477,4.292585264833249e-06,369.154481889644,3.963318812287976e-06,0.0008058880724135585,16.0
478,4.285466732746728e-06,367.83668033076356,3.9587632981909786e-06,0.0008074024489308991,15.0
479,4.293289818141518e-06,367.70358334341273,3.968272720765043e-06,0.0008091267710532663,15.0
480,4.301042234151786e-06,367.46654303064764,3.9779958544093815e-06,0.0008110628384528826,15.0
481,4.292002528309175e-06,365.9418448422547,3.971758469199423e-06,0.0008126825019251729,16.0
482,4.284985792538056e-06,364.63742233532736,3.967251572094461e-06,0.0008141977265246913,15.0
483,4.292883934465553e-06,364.50364730295274,3.976813894705751e-06,0.0008159245214546542,15.0
484,4.300552939758928e-06,364.25441365323,3.986433423765544e-06,0.0008178589738844198,15.0
485,4.291436707076352e-06,362.7303656961733,3.980071224587796e-06,0.0008194773138552691,16.0
486,4.284525383345235e-06,361.43946474235844,3.975617386860269e-06,0.0008209934235413819,15.0
487,4.2925000786549424e-06,361.3049909888107,3.985234536473887e-06,0.0008227227715781303,15.0
488,4.300081996522961e-06,361.04341230956794,3.9947469700901565e-06,0.0008246555399856989,15.0
489,4.290887626952532e-06,359.5200159081847,3.988258893296295e-06,0.0008262725169223673,16.0
490,4.284084909225625e-06,358.2427296045877,3.983862176314983e-06,0.0008277895615562694,15.0
491,4.2921381486834775e-06,358.10757825212056,3.993536524847456e-06,0.0008295215350003418,15.0
492,4.299628826664361e-06,357.8334654619735,4.0029379259906165e-06,0.0008314525632352792,15.0
493,4.290355028093075e-06,356.31075965774556,3.9963231650143015e-06,0.0008330681210315289,16.0
494,4.283664122445121e-06,355.04717248214547,3.991987640986888e-06,0.0008345861558567418,15.0
495,4.2917980024498985e-06,354.9113689557895,4.0017216537123274e-06,0.0008363208269303673,15.0
496,4.299189904041248e-06,354.6242496600327,4.011004919575807e-06,0.0008382500877435353,15.0
497,4.28983849332313e-06,353.10254793603525,4.0042655317442145e-06,0.0008398641377745582,16.0
498,4.2832634790476e-06,351.8528141424261,3.999996071996429e-06,0.000841383206723435,15.0
499,4.291479440991699e-06,351.7163176532974,4.009791615786697e-06,0.0008431206643716472,15.0
500,4.298766769758085e-06,351.4158916210733,4.018951205140871e-06,0.0008450481021235452,15.0
501,4.289336508289376e-06,349.89523093745106,4.012086444671575e-06,0.0008466606049608283,16.0
502,4.282882732844273e-06,348.6596080878076,4.007889088109939e-06,0.0008481807325464564,15.0
503,4.291182185343927e-06,348.5223697754875,4.017747993683182e-06,0.0008499210703619753,15.0
504,4.298360332093741e-06,348.20845701164546,4.026779423593715e-06,0.0008518466054050478,15.0
505,4.288849691727415e-06,346.68885490858327,4.019788258829341e-06,0.0008534575183086542,16.0
506,4.282521548473816e-06,345.4674991747367,4.015668181842497e-06,0.000854978755374437,15.0
507,4.290905883416308e-06,345.32946385325926,4.025592257468882e-06,0.0008567220708608188,15.0
508,4.297969924359679e-06,345.0018720966823,4.034490718643307e-06,0.0008586456175957393,15.0
509,4.288377403507065e-06,343.4833519483439,4.027372128535598e-06,0.0008602548969976825,16.0
510,4.282179531012029e-06,342.27642778663267,4.023334740984415e-06,0.0008617772974695875,15.0
511,4.290650120848241e-06,342.1375332473275,4.0333257721598655e-06,0.0008635236930617569,15.0
512,4.297594800762468e-06,341.79605655240545,4.042086116015038e-06,0.0008654451621462467,15.0
513,4.287918223363129e-06,340.2785672051782,4.034838487996793e-06,0.0008670528164677374,16.0
514,4.28185620114189e-06,339.0863121820869,4.030890068656525e-06,0.0008685764151745301,15.0
515,4.290414378910501e-06,338.94650063970323,4.040949765000946e-06,0.0008703259704123762,15.0
516,4.297234233623708e-06,338.59092967352507,4.049566619464691e-06,0.0008722452693875164,15.0
517,4.287471994516352e-06,337.0744933029065,4.042188805918296e-06,0.0008738512561259276,16.0
518,4.281551012032068e-06,335.8970901450603,4.038335294740459e-06,0.0008753761127468513,15.0
519,4.290198077549415e-06,335.7562829131279,4.0484653633318575e-06,0.000877128939862917,15.0
520,4.296887041135643e-06,335.38637451305374,4.0569327601049265e-06,0.0008790459739770575,15.0
521,4.287037813055775e-06,333.8710414275863,4.049423855589966e-06,0.0008806502441750637,16.0
522,4.281263325722075e-06,332.7086792260404,4.045671453044053e-06,0.0008821764239685545,15.0
523,4.290000547660483e-06,332.56678802964484,4.05587356949771e-06,0.0008839326441207185,15.0
524,4.296549454450403e-06,332.18206363749204,4.064182591428628e-06,0.0008858473381557907,15.0
525,4.286614586026236e-06,330.6681109967815,4.056544178469676e-06,0.0008874498060179745,16.0
526,4.280992376532457e-06,329.5209883632971,4.0528994052676625e-06,0.0008889773814452575,15.0
527,4.2898182347394655e-06,329.37769052460357,4.063172628860172e-06,0.0008907371233739629,16.0
528,4.296221968074806e-06,328.9780287864328,4.071318104951449e-06,0.0008926493750599553,15.0
529,4.286201055535648e-06,327.4655862591613,4.06355012973192e-06,0.0008942499766229742,16.0
530,4.280736011646441e-06,326.33380928597,4.06001868324716e-06,0.000895779043889885,15.0
531,4.289655820826421e-06,326.1893363536222,4.070368470153409e-06,0.0008975424279838313,16.0
532,4.295904085466657e-06,325.7742165588424,4.078340328417655e-06,0.0008994521129757131,15.0
533,4.285795828586843e-06,324.263341719579,4.070441889478318e-06,0.0009010507946275503,16.0
534,4.280491991810669e-06,323.1469304246481,4.067028679953746e-06,0.0009025814742206009,15.0
535,4.289509496763029e-06,323.0013743010147,4.077459025153607e-06,0.0009043486126681761,16.0
536,4.295593584975618e-06,322.57043295411404,4.085248626474633e-06,0.0009062556033982523,15.0
537,4.28539736939646e-06,321.0612424918931,4.077219454595467e-06,0.0009078523009330313,16.0
538,4.280261713253048e-06,319.9604394915802,4.0739321548251046e-06,0.0009093846860409604,15.0
539,4.289378139335008e-06,319.8136735726199,4.084444697632676e-06,0.0009111557375196637,16.0
540,4.295284897881243e-06,319.36622145353994,4.092039150529619e-06,0.0009130599370946794,15.0
541,4.285003986547387e-06,317.8591437053364,4.0838826248169765e-06,0.0009146545386507003,16.0
542,4.280043998470108e-06,316.7742098577992,4.080729412798506e-06,0.0009161887310159822,15.0
543,4.289260522667979e-06,316.62609448386684,4.091325748921601e-06,0.000917963868167816,16.0
544,4.29497578368718e-06,316.1614005015288,4.098711130784183e-06,0.0009198651713616355,15.0
545,4.284613791776986e-06,314.6568844265706,4.090430977497288e-06,0.0009214575604314643,16.0
546,4.27983754488307e-06,313.5881022639263,4.087420607869151e-06,0.00092299367098468,15.0
547,4.289155275479246e-06,313.4384833471618,4.0981022666487054e-06,0.000924773080332572,16.0
548,4.294667241648202e-06,312.9560428748096,4.1052668257240376e-06,0.0009266713335315797,15.0
549,4.284224709703552e-06,311.4542893942994,4.096863875427299e-06,0.0009282614272753864,16.0
550,4.279640933173301e-06,310.4019655877401,4.094005751142083e-06,0.0009297995781057262,15.0
551,4.289060880902792e-06,310.2506720726326,4.104774165331499e-06,0.0009315834612484067,16.0
552,4.294357932605304e-06,309.7500329232321,4.111706248973013e-06,0.0009334784813680341,15.0
553,4.283834459529173e-06,308.25116876746586,4.103180438298961e-06,0.0009350662071436721,16.0
554,4.279452587259059e-06,307.2156344457405,4.100484660545662e-06,0.0009366065339510754,15.0
555,4.288975680700056e-06,307.0624791866107,4.11134118421584e-06,0.0009383951086819786,16.0
556,4.2940451215246806e-06,306.5431463853788,4.118028046756628e-06,0.0009402866941180695,15.0
557,4.283440521134763e-06,305.04731513785947,4.109379512004144e-06,0.000941871977205315,16.0
558,4.2792676796097706e-06,304.0286896752991,4.106854024697125e-06,0.0009434146719059625,15.0
559,4.288897874341416e-06,303.87370947238804,4.117802887293508e-06,0.0009452081320521304,16.0
560,4.293722880798746e-06,303.33491439392077,4.12422777896884e-06,0.0009470961023745515,15.0
561,4.283040171882736e-06,301.8425083268649,4.115459695856291e-06,0.0009486788203624765,16.0
562,4.279085961778364e-06,300.8410707612001,4.113114820649371e-06,0.0009502240711256003,15.0
563,4.288825459645882e-06,300.6841478483408,4.124158607444054e-06,0.0009520226570740429,16.0
564,4.2933888077521805e-06,300.1251433452092,4.1303043138766765e-06,0.0009539068048689152,15.0
565,4.28263037584095e-06,298.63650144803887,4.121419259980712e-06,0.0009554868394746648,16.0
566,4.278906975847272e-06,297.6526908421852,4.119267806411497e-06,0.0009570348289950966,15.0
567,4.288756273887997e-06,297.49356080369944,4.1304074876843595e-06,0.0009588388296403808,16.0
568,4.293040883145342e-06,296.9136742799922,4.136256824589901e-06,0.0009607188898734814,15.0
569,4.282207883586381e-06,295.4290321004967,4.127256222529438e-06,0.0009622961498206484,16.0
570,4.27872865100033e-06,294.46332996827135,4.12531217757171e-06,0.0009638470842956755,15.0
571,4.288687958908961e-06,294.30169380510824,4.136548450187639e-06,0.0009656568167098383,16.0
572,4.29267494128562e-06,293.7001819519894,4.142082405753713e-06,0.0009675324909933975,15.0
573,4.2817691604107815e-06,292.21981723350007,4.132968285492254e-06,0.0009691068804936249,16.0
574,4.278548847616128e-06,291.27275783103573,4.131247026487252e-06,0.0009706609918464773,15.0
575,4.288617967136335e-06,291.10827063302287,4.142580200615275e-06,0.0009724768093279586,16.0
576,4.292286393823618e-06,290.4843109106054,4.1477776989124354e-06,0.0009743477617259487,15.0
577,4.281310367425753e-06,289.00854863401787,4.138552818091827e-06,0.0009759191827348224,16.0
578,4.278365302496079e-06,288.0807245513341,4.1370712969674995e-06,0.0009774767334053134,15.0
579,4.288543535126224e-06,287.91298769607874,4.148501207474332e-06,0.0009792990315727554,16.0
580,4.291870095177109e-06,287.2656645068035,4.153338765846085e-06,0.0009811648821619213,15.0
581,4.280827318663164e-06,285.7948885649124,4.144006816077988e-06,0.0009827332346012561,16.0
582,4.278175710062706e-06,284.8869645524773,4.142783861304523e-06,0.0009842945213358475,15.0
583,4.288460864402039e-06,284.71544982050983,4.154308920995785e-06,0.0009861237623156746,16.0
584,4.291420238038105e-06,284.04379600198183,4.158760987549565e-06,0.00098798406662778,15.0
585,4.2803140947224895e-06,282.57835122000847,4.149325603203488e-06,0.0009895493004308713,15.0
586,4.2779777195935445e-06,281.69119112062907,4.1483835276966965e-06,0.0009911146090087167,15.0
587,4.28836153713305e-06,281.514905770184,4.159996325362028e-06,0.000992951404713456,16.0
588,4.290925274804609e-06,280.8178420513934,4.164034173782849e-06,0.0009948056408922727,15.0
589,4.279768539511387e-06,279.358763098402,4.1545079825251114e-06,0.000996367526379008,15.0
590,4.27776906110624e-06,278.4931000098155,4.153869157154557e-06,0.0009979372997605297,15.0
591,4.288246921424692e-06,278.31130820722143,4.165565773262111e-06,0.0009997822542589304,16.0
592,4.290381878370232e-06,277.5875350107879,4.169155991331536e-06,0.0010016298533133702,15.0
593,4.279184047726529e-06,276.13556365092677,4.159548561627823e-06,0.0010031882714841751,15.0
594,4.277547502259757e-06,275.2923576032765,4.159239653286776e-06,0.0010047629643965214,15.0
595,4.28811401108787e-06,275.1042490465098,4.1710154223425365e-06,0.0010066167540644345,16.0
596,4.289782336330952e-06,274.35227878718223,4.174119855017937e-06,0.0010084570606693902,15.0
597,4.27854968227116e-06,272.9078918681043,4.164437699374109e-06,0.0010100119724215813,15.0
598,4.277311043209162e-06,272.08860795003415,4.164494140320538e-06,0.0010115920513011363,15.0
599,4.287958681537497e-06,271.89319814808664,4.1763423606539015e-06,0.0010134554591092397,16.0
600,4.289113074148053e-06,271.11103725961533,4.178913499088869e-06,0.0010152878006220846,15.0
601,4.277858504150407e-06,269.6751398803246,4.169169581259295e-06,0.0010168391156540248,15.0
602,4.277058097662414e-06,268.88147070739313,4.169632153179599e-06,0.0010184251112564902,15.0
603,4.287776404656427e-06,268.67753951049446,4.181543306247084e-06,0.0010202990621500415,16.0
604,4.288366279946591e-06,267.8631908012402,4.183530160537775e-06,0.0010221225577811796,15.0
605,4.27710171870409e-06,266.4365468477703,4.173736590543173e-06,0.0010236702929404544,15.0
606,4.276787707480047e-06,265.67053310526086,4.174653890634625e-06,0.0010252628385945396,15.0
607,4.287560338543081e-06,265.4564071091979,4.186612806119452e-06,0.0010271484934406263,16.0
608,4.287520726083055e-06,264.60714004783335,4.187950101581662e-06,0.0010289621711654223,15.0
609,4.276277526684812e-06,263.19174179767515,4.178137926193047e-06,0.0010305062185992663,15.0
610,4.276494814716153e-06,262.45498460965104,4.1795556601556316e-06,0.001032106224706597,15.0
611,4.287301918055494e-06,262.2287123705775,4.191543796286472e-06,0.0010340049557568045,16.0
612,4.286554759001505e-06,261.3412309761992,4.19215317327654e-06,0.0010358076546346882,15.0
613,4.275381692158508e-06,259.9400854084011,4.182370548717921e-06,0.001037347853010212,15.0
614,4.276178277373906e-06,259.2341436235532,4.184337717896133e-06,0.0010389565027325138,15.0
615,4.286994799180148e-06,258.99342247783943,4.196331385841449e-06,0.0010408698842213468,16.0
616,4.285456331576951e-06,258.06436770233796,4.196128835587708e-06,0.0010426601798223134,15.0
617,4.274407700554127e-06,256.6806233373327,4.186429602977305e-06,0.0010441965394419322,15.0
618,4.275837105673138e-06,256.00711795861355,4.189000925044278e-06,0.0010458153555974053,15.0
619,4.286631070534807e-06,255.749177401074,4.200969399055227e-06,0.0010477451278554043,16.0
620,4.284205265101382e-06,254.77482433646176,4.1998587373256875e-06,0.0010495212813795714,15.0
621,4.273349883191068e-06,253.41228106554289,4.190311241640703e-06,0.0010510539977681053,15.0
622,4.275485077518544e-06,252.7737232883601,4.193560803239391e-06,0.0010526847974991899,15.0
623,4.286200502716417e-06,252.4941349157521,4.205449759098658e-06,0.0010546333940262913,16.0
624,4.282770186001251e-06,251.4699407234565,4.203313267102893e-06,0.0010563931847290251,15.0
625,4.272204999574744e-06,250.13378902707424,4.194013806482719e-06,0.0010579226727257874,15.0
626,4.275137690834657e-06,249.53337800755725,4.198034579280486e-06,0.0010595677848010793,15.0
627,4.285679777866876e-06,249.22530202386798,4.209751848016259e-06,0.0010615381899766827,17.0
628,4.281126674218903e-06,248.1472112642705,4.206469993732882e-06,0.0010632788219259945,16.0
629,4.270971882531694e-06,246.8434944840467,4.197538334866049e-06,0.0010648060849381762,15.0
630,4.27481348924944e-06,246.2851573920294,4.2024431249402e-06,0.0010664682662649267,15.0
631,4.285014488524632e-06,245.93736727675676,4.213824934283096e-06,0.0010684643989188627,17.0
632,4.279228064257326e-06,244.8023335721237,4.209285164009849e-06,0.0010701823764808556,16.0
633,4.269671334085848e-06,243.5404791859616,4.2009080276079e-06,0.0010717088366856398,15.0
634,4.27453850441705e-06,243.02773179743502,4.206815455387656e-06,0.0010733918074286428,15.0
635,4.2841117414322565e-06,242.63419160144736,4.217564081449049e-06,0.0010753928389308706,16.0
636,4.2771725994394844e-06,241.44874037797493,4.2118439467448046e-06,0.001077087882953044,16.0
637,4.268330944642309e-06,240.23331951090367,4.2041396329759275e-06,0.0010786159199043478,16.0
638,4.274193998332014e-06,239.76238886146885,4.211022806999698e-06,0.0010803208305619513,15.0
639,4.2829514027962025e-06,239.3225495809836,4.220938849284102e-06,0.0010823073773898323,15.0
640,4.275062218091686e-06,238.09837733399647,4.214238467720419e-06,0.0010839823252145823,16.0
641,4.266958908096044e-06,236.92868251596198,4.207232919383061e-06,0.0010855138884136454,16.0
642,4.273656766290871e-06,236.489593098805,4.2149338715818e-06,0.0010872397071229362,15.0
643,4.281529572298066e-06,236.00075051943548,4.223948233259268e-06,0.0010892119826623906,15.0
644,4.27286850887944e-06,234.74813121676584,4.21644357802502e-06,0.0010908688532000538,16.0
645,4.265521945995281e-06,233.62340423344654,4.210157519893836e-06,0.0010924053108958155,16.0
646,4.272916847576744e-06,233.20766397032958,4.218540913629074e-06,0.001094151333827641,15.0
647,4.279874767190266e-06,232.66943324905225,4.2266223450927005e-06,0.0010961094008963023,15.0
648,4.270573080621088e-06,231.3958859232336,4.218443281277083e-06,0.001097749793002363,16.0
649,4.263994385742582e-06,230.31501387382403,4.21289003403666e-06,0.001099292332074146,16.0
650,4.271979832684526e-06,229.91590338112965,4.221851325624469e-06,0.0011010583236953874,15.0
651,4.277996658895592e-06,229.3283682952904,4.228972310988633e-06,0.0011030018501284825,15.0
652,4.268141695644921e-06,228.03860478019828,4.220205778660504e-06,0.0011046277003427594,16.0
653,4.262352311415884e-06,227.0011038647704,4.21540866324701e-06,0.0011061772348975548,15.0
654,4.270838516230435e-06,226.6130344479396,4.224859467493573e-06,0.0011079629557764726,16.0
655,4.275881294615607e-06,225.976054033748,4.230985647347626e-06,0.0011098914843869635,15.0
656,4.265535926689201e-06,224.67347951838778,4.221694307428057e-06,0.0011115043385040624,15.0
657,4.260575995579004e-06,223.67991526694533,4.2176949872358165e-06,0.0011130616208091906,15.0
658,4.269481090735071e-06,223.29758526444752,4.227554838081192e-06,0.001114867490605482,16.0
659,4.2735076670653865e-06,222.6107109815558,4.232642587058599e-06,0.0011167802981652966,15.0
660,4.262743179938556e-06,221.29917235196078,4.222897414468204e-06,0.001118381382843706,15.0
661,4.258635105291459e-06,220.34886381983657,4.2197202204374405e-06,0.001119947608773999,15.0
662,4.267891902233471e-06,219.96787639849543,4.229922969669358e-06,0.0011217741403773507,16.0
663,4.27081814443093e-06,219.228575814193,4.233886917208733e-06,0.0011236705766596285,15.0
664,4.259745170404806e-06,217.914154500196,4.223797668953475e-06,0.0011252603116392293,15.0
665,4.256505073641497e-06,217.0058729585499,4.2214608099752904e-06,0.001126837036384725,15.0
666,4.266064024946806e-06,216.62272143818808,4.2319578285547365e-06,0.0011286850670532546,16.0
667,4.267802872816883e-06,215.82871004596106,4.23470935130335e-06,0.0011305640357325865,15.0
668,4.256502876245466e-06,214.5155832924529,4.22435726196457e-06,0.0011321432204059614,15.0
669,4.254180304138502e-06,213.6497643839864,4.222912037487984e-06,0.0011337319415535584,15.0
670,4.263977276684923e-06,213.2600309225682,4.233640354286246e-06,0.0011356029114824742,16.0
671,4.264435323928203e-06,212.40917083480247,4.235084057310854e-06,0.0011374627494249012,15.0
672,4.253000238201267e-06,211.10184334365093,4.224560941206033e-06,0.0011390321907115252,15.0
673,4.251659186041979e-06,210.27934049819808,4.224073184018365e-06,0.0011406347759428971,15.0
674,4.261587723105155e-06,209.87614520614088,4.234928111643288e-06,0.001142531208954911,16.0
675,4.260665562271671e-06,208.96657038526334,4.234962055158645e-06,0.0011443695086749994,15.0
676,4.249198037026763e-06,207.669735176372,4.224370671868438e-06,0.0011459302787802071,15.0
677,4.248934506230831e-06,206.89265479546071,4.224938229597685e-06,0.0011475489197512964,15.0
678,4.258844406194062e-06,206.46670708436812,4.235771787235656e-06,0.0011494744387371154,16.0
679,4.256432243951132e-06,205.4965826817658,4.234284072085581e-06,0.0011512881538585503,15.0
680,4.245088574631994e-06,204.217255356415,4.223780783239252e-06,0.0011528413750650922,15.0
681,4.24600210447206e-06,203.4871441548477,4.225505560162977e-06,0.001154479313739463,15.0
682,4.255671761225836e-06,203.0253977767007,4.236097548027984e-06,0.0011564389681931388,17.0
683,4.251660563863296e-06,201.99384689289212,4.232976462991583e-06,0.0011582236498443022,15.0
684,4.240655868166933e-06,200.741156743431,4.222776778095164e-06,0.0011597711062335267,15.0
685,4.242856707639776e-06,200.05911667094506,4.2257720383818025e-06,0.001161433078789931,15.0
686,4.251993704497062e-06,199.54499465245746,4.235831848175673e-06,0.001163433387538907,17.0
687,4.2462509170934684e-06,198.45093619952422,4.230941263907705e-06,0.0011651832393984873,15.0
688,4.235902590872289e-06,197.2377169594708,4.2213635017415075e-06,0.0011667279096279264,15.0
689,4.23954237295913e-06,196.60573431351884,4.225784475050418e-06,0.0011684202614331335,15.0
690,4.247705065281854e-06,196.0280739431904,4.234860890374047e-06,0.0011704430220492166,16.0
691,4.240246685996787e-06,194.875541191875,4.228214547642933e-06,0.0011721566131586913,16.0
692,4.23091919107652e-06,193.7154685174892,4.219625174295678e-06,0.0011737027164062323,16.0
693,4.2359309261537485e-06,193.125605369629,4.22540849194046e-06,0.0011754308492128768,15.0
694,4.242745577677861e-06,192.48970990115097,4.233106567359542e-06,0.001177431729161177,15.0
695,4.233839992783897e-06,191.29069729058472,4.224973282695127e-06,0.0011791148868354037,16.0
696,4.22565636775813e-06,190.1854835428845,4.217498712588879e-06,0.0011806671044445511,16.0
697,4.231776038058702e-06,189.62416030929444,4.2243813430110296e-06,0.0011824299035026902,15.0
698,4.237041943355164e-06,188.92339175481982,4.230498810287168e-06,0.0011844081159125886,15.0
699,4.22699322684589e-06,187.6919250375602,4.22118260200037e-06,0.0011860644111528818,16.0
700,4.220023705247328e-06,186.6409980369885,4.214896121699299e-06,0.0011876266457011451,16.0
701,4.2270295698572926e-06,186.09667562173814,4.222656994036603e-06,0.001189423852742989,16.0
702,4.23059505405136e-06,185.32727135719475,4.227040051348712e-06,0.0011913780923939565,15.0
703,4.219648597129684e-06,184.07417337857237,4.216786736750921e-06,0.001193010941701759,15.0
704,4.213974795067562e-06,183.07762720674322,4.211772592264954e-06,0.0011945863363698923,16.0
705,4.221607125172853e-06,182.5370146001874,4.220152410843457e-06,0.0011964189996562114,16.0
706,4.223389251747632e-06,181.69927418720846,4.222715302647867e-06,0.0011983463772788244,15.0
707,4.211764713428043e-06,180.43383540523573,4.211745196544735e-06,0.0011999588789523001,15.0
708,4.207440961151373e-06,179.49003285215628,4.208060475909346e-06,0.0012015512621189434,15.0
709,4.215452120934407e-06,178.94021821870746,4.216812039169974e-06,0.0012034219379582563,16.0
710,4.215342944757294e-06,178.03400851744823,4.2174436463857445e-06,0.0012053187174570924,15.0
711,4.203271692995218e-06,176.76559179390276,4.2059890020017624e-06,0.0012069137623355374,15.0
712,4.200383481584118e-06,175.87397600274934,4.203721882451847e-06,0.0012085271873017247,15.0
713,4.208460838650172e-06,175.29891641945716,4.212532944346557e-06,0.0012104403859401474,16.0
714,4.2063364545909725e-06,174.32422384701067,4.211105778757387e-06,0.00121230173821189,15.0
715,4.19410381146646e-06,173.06390952018359,4.199453139456472e-06,0.0012138821383753855,15.0
716,4.192737116810113e-06,172.22296418482267,4.1986926305024115e-06,0.001215522154439601,15.0
717,4.20050084438398e-06,171.60354851207174,4.2071835652853516e-06,0.0012174845436214142,17.0
718,4.196131988036587e-06,170.55649948853613,4.203464658628475e-06,0.0012193054251100385,15.0
719,4.18417076001851e-06,169.320607218809,4.192048787900201e-06,0.0012208741371687764,15.0
720,4.184487050422581e-06,168.5309568373859,4.192959904481099e-06,0.0012225476513834728,15.0
721,4.191475583719882e-06,167.84456070605293,4.200668636650606e-06,0.001224568128515578,17.0
722,4.184577321143169e-06,166.7202396473453,4.194368896999161e-06,0.0012263421972751635,15.0
723,4.173410224762973e-06,165.52606922527497,4.1837161131603905e-06,0.0012279053989725302,15.0
724,4.175609446093942e-06,164.78798126925983,4.186503265722836e-06,0.001229622298413924,15.0
725,4.181027170158825e-06,164.02204831636752,4.192615761865293e-06,0.0012316635282105229,15.0
726,4.1718627737671e-06,162.83544516025765,4.183997390851067e-06,0.0012333892369478711,15.0
727,4.161974189470844e-06,161.69568636155483,4.174597346703357e-06,0.0012349569157285233,16.0
728,4.165756218610924e-06,160.99014337521197,4.178962288260203e-06,0.0012367256959664437,15.0
729,4.169152673293879e-06,160.15457062486263,4.183007619334141e-06,0.0012387354767632742,15.0
730,4.1582012506375485e-06,158.92395953426848,4.172552486603541e-06,0.0012404203820254363,15.0
731,4.149808527901741e-06,157.84013049581648,4.164627180290808e-06,0.0012420020078970373,16.0
732,4.154634651424328e-06,157.1430091523037,4.170029385453098e-06,0.0012438242112480624,16.0
733,4.155707037913461e-06,156.23172841132785,4.171700756820713e-06,0.0012457976977771003,15.0
734,4.143428616916324e-06,154.97419591154636,4.159871637272158e-06,0.0012474479084119844,15.0
735,4.136695174813243e-06,153.94574226503542,4.153588346608601e-06,0.001249051788170772,16.0
736,4.142004839451783e-06,153.2321720801347,4.159464856194663e-06,0.00125093140783864,16.0
737,4.14041932663688e-06,152.23870999955946,4.158423975788799e-06,0.001252863822065469,15.0
738,4.127322773768991e-06,150.9720945416566,4.145733095639324e-06,0.0012544852957734529,15.0
739,4.12249495135768e-06,150.0018059867654,4.141341728278214e-06,0.0012561180675333323,16.0
740,4.127692039071447e-06,149.24578911383756,4.147093260389819e-06,0.0012580613244031176,16.0
741,4.123205641579036e-06,148.1693710555888,4.143092359658464e-06,0.0012599447032363182,15.0
742,4.109807937004587e-06,146.9097884694434,4.130060740519967e-06,0.0012615448858262794,15.0
743,4.106949097685932e-06,145.99106508133298,4.12762786940232e-06,0.0012632175928834356,16.0
744,4.111331385200496e-06,145.16207639897857,4.132548406071197e-06,0.0012652351436296455,17.0
745,4.103749126716701e-06,144.0059020894736,4.125387653945779e-06,0.0012670582291529333,15.0
746,4.090741910695213e-06,142.7729231899407,4.1127126526427466e-06,0.0012686472786634735,15.0
747,4.089927674851059e-06,141.89706666678597,4.1123176075899004e-06,0.001270375390130187,15.0
748,4.092526137505999e-06,140.97206156692525,4.115423726152071e-06,0.0012724470508593527,15.0
749,4.081797655758666e-06,139.7417108302264,4.105050449644746e-06,0.001274205145102435,15.0
750,4.0701655707416695e-06,138.56083645830944,4.093725573253268e-06,0.0012757978085490048,16.0
751,4.071133910683662e-06,137.70636952351455,4.095107354239539e-06,0.001277598652422079,15.0
752,4.07088612564652e-06,136.69743837090547,4.095305410775928e-06,0.0012796314186064922,15.0
753,4.057849737565892e-06,135.4211719871666,4.082564480445635e-06,0.0012813347643087772,15.0
754,4.048055705913091e-06,134.29660606801744,4.073059385765695e-06,0.0012829484084733893,16.0
755,4.049776855294796e-06,133.4227311207546,4.0751808468679485e-06,0.001284827714086494,16.0
756,4.046288370741426e-06,132.32756395975238,4.072070532717763e-06,0.0012868089682157903,15.0
757,4.031639038697568e-06,131.02589627475209,4.057663021108845e-06,0.0012884695489503407,15.0
758,4.023859038732293e-06,129.95084745180563,4.05015764072758e-06,0.001290121969930413,16.0
759,4.02537206819429e-06,129.01994277014657,4.052049897650661e-06,0.0012920884565965393,16.0
760,4.0182029590373696e-06,127.83600249966796,4.0451851697225595e-06,0.0012940054889002692,15.0
761,4.002889886219295e-06,126.5354894502084,4.030068329037607e-06,0.0012956356057032912,15.0
762,3.997301023092846e-06,125.50254663502116,4.024742690109046e-06,0.0012973442717117785,16.0
763,3.9971629471043705e-06,124.45861049816588,4.024951062231404e-06,0.0012994175783645793,17.0
764,3.985925782921826e-06,123.18834827776539,4.013938538203242e-06,0.0013012538241995355,15.0
765,3.9711801287618105e-06,121.91834043405784,3.999354167552135e-06,0.0013028723311765418,15.0
766,3.967650096013368e-06,120.90493863725632,3.996076464810813e-06,0.0013046642600427513,16.0
767,3.964522583115739e-06,119.75655093228464,3.9932327464211695e-06,0.0013067493440092866,15.0
768,3.94977684651836e-06,118.42194029993526,3.978636624677112e-06,0.0013085086634827105,15.0
769,3.936611237618366e-06,117.19522369399647,3.9656078199459955e-06,0.0013101470741934194,16.0
770,3.9339562238944855e-06,116.1500685517833,3.96318411517843e-06,0.0013120437999983106,16.0
771,3.926875281315405e-06,114.91031308988282,3.956305205463047e-06,0.0013140675789333233,15.0
772,3.909802438056187e-06,113.54368843720377,3.9393178304267185e-06,0.0013157663949290674,16.0
773,3.898754227834332e-06,112.35739479018346,3.928387554943668e-06,0.0013174533005786146,16.0
774,3.895084144635476e-06,111.21309951430008,3.924909233225874e-06,0.0013194731760731064,16.0
775,3.883291153356531e-06,109.87816772281772,3.91322862465551e-06,0.0013214139927180508,15.0
776,3.865190147530657e-06,108.50785619359425,3.895160404249214e-06,0.0013230762743222948,16.0
777,3.8562830946271454e-06,107.34026030414849,3.8863519308564575e-06,0.001324844521768448,16.0
778,3.849485500651792e-06,106.034712933318,3.879682972702134e-06,0.001326992669706809,15.0
779,3.832730214881961e-06,104.61755653464293,3.862947581697577e-06,0.0013288288401533694,16.0
780,3.815393442553899e-06,103.272929332248,3.845605798134238e-06,0.0013304943037908796,16.0
781,3.807474923749945e-06,102.05997730681877,3.83775361546318e-06,0.001332394526539664,16.0
782,3.796151263492208e-06,100.66192646718815,3.82646419303752e-06,0.0013344746391252935,15.0
783,3.7758177134119033e-06,99.19766245955584,3.806071500427516e-06,0.0013362271363325017,16.0
784,3.760316974603283e-06,97.87773225881888,3.790536086038745e-06,0.0013379453804479205,16.0
785,3.7507083389819737e-06,96.53040532127987,3.780932103487304e-06,0.001340003817571279,16.0
786,3.7336090021596873e-06,95.03287393634213,3.7637630706430644e-06,0.0013419837448680825,16.0
787,3.7114704301005535e-06,93.55361402175733,3.7415012245517144e-06,0.0013436893914162192,16.0
788,3.6975639308537023e-06,92.21637132189312,3.7275229137264175e-06,0.0013455155020644393,16.0
789,3.68324372989494e-06,90.68301469567338,3.7131099250755316e-06,0.0013476860838145745,15.0
790,3.6603050019258898e-06,89.10779291549167,3.6899995115718805e-06,0.001349543848638208,16.0
791,3.638426537633666e-06,87.62987393534085,3.6679470043714704e-06,0.0013512693736088134,16.0
792,3.623865239720026e-06,86.17803307128113,3.6532468233841914e-06,0.0013532678278227286,16.0
793,3.6032553957044734e-06,84.54166885692908,3.632430046588568e-06,0.0013553415513218108,16.0
794,3.5760116851833357e-06,82.91519861104052,3.604925910185965e-06,0.0013571167396437696,17.0
795,3.5445453207077835e-06,81.08791422068336,3.573117925749851e-06,0.001359075306869897,17.0
796,3.49450822707493e-06,78.49903630467017,3.5224926523608197e-06,0.0013616316419551152,16.0
797,3.432065213046276e-06,75.76594647398528,3.4593482717237964e-06,0.0013639531462096384,18.0
798,3.3657074428863098e-06,73.00128355574556,3.3922367295831754e-06,0.0013661787760686835,19.0
799,3.2847319986340705e-06,69.59784449345084,3.3102766934037064e-06,0.001368945578851009,20.0
800,3.1978890569407644e-06,66.15321972325192,3.22239086160677e-06,0.0013715773231549805,18.0
801,3.1143792120498138e-06,62.98785810546445,3.137898677917823e-06,0.0013738718274786444,20.0
802,3.018704666734265e-06,59.33156526716522,3.0410416321786617e-06,0.0013765468298553107,21.0
803,2.918016190975828e-06,55.601418849549944,2.939110101824474e-06,0.0013791864747389256,18.0
804,2.8236039405883845e-06,52.25390491168421,2.843563790857912e-06,0.0013814417172863342,20.0
805,2.717731428550166e-06,48.48804495350281,2.736372339946736e-06,0.0013839871781397342,22.0
806,2.610508014763778e-06,44.77982684514795,2.627818896961352e-06,0.001386423578530949,18.0
807,2.510303264460093e-06,41.441846886167276,2.5264006507555577e-06,0.001388533047258919,21.0
808,2.3963060543555548e-06,37.64292287902816,2.410981530172778e-06,0.001390934851495519,17.0
809,2.290519046962947e-06,34.24188259194882,2.303900842586027e-06,0.0013930162057597302,19.0
810,2.1876230469726814e-06,31.009750819029684,2.1997559423352405e-06,0.0013949522721013333,21.0
811,2.0802607802895407e-06,27.66434669536857,2.0910707568622202e-06,0.0013969441106048744,19.0
812,1.9813588830952377e-06,24.708132915609355,1.9909883430624452e-06,0.001398648330479161,20.0
813,1.8778087919505887e-06,21.62977596333194,1.8861837074147746e-06,0.0014004155102151413,18.0
814,1.783647578166269e-06,18.926271430817295,1.7909060223977384e-06,0.0014019336516820193,18.0
815,1.6882773521155715e-06,16.235316689988124,1.6944076604687426e-06,0.0014034280496981139,20.0
816,1.6028090452351993e-06,13.883056556299872,1.6079375239296895e-06,0.0014047183307402758,18.0
817,1.5183960683352595e-06,11.61668038288686,1.5225462927063215e-06,0.0014059462251400422,20.0
818,1.4446556672974334e-06,9.678682515074172,1.4479553356108937e-06,0.0014069879141588178,17.0
819,1.3744898341934777e-06,7.876711712511656,1.3769867732034388e-06,0.0014079480704001827,14.0
820,1.314676246374367e-06,6.373582893795522,1.3164916706811283e-06,0.0014087443876927448,15.0
821,1.2634516070906246e-06,5.094486651713519,1.2646760931059201e-06,0.0014094205952102595,13.0
822,1.2207042978890183e-06,4.028143659902912,1.2214265234755017e-06,0.0014099842251405563,


==> PHA-T1.csv <==
t,u,F,cmod,fracture_dissipation
0,0.0,0.0,0.0,0.0
1,6.000000000000002e-08,9.755913039029245,1.0124149260369213e-08,1.2298628782048126e-13
2,1.718972960090362e-07,27.95008261671392,2.901181415027379e-08,8.27439738948499e-12
3,2.837947594470701e-07,46.14379123109728,4.79185755003291e-08,6.146166908749251e-11
4,3.956925006847073e-07,64.33673440283374,6.685708284005997e-08,2.3307323182564233e-10
5,5.075906288083284e-07,82.52860985587478,8.583989856208686e-08,6.32216682561193e-10
6,6.194892548965743e-07,100.71910844028001,1.0487993171163149e-07,1.4056712756005397e-09
7,7.313884906405648e-07,118.90791724914916,1.239902987023061e-07,2.7382039382572997e-09
8,8.432884692847399e-07,137.0946848068002,1.4318561298053012e-07,4.868134046764894e-09
9,9.55189313384808e-07,155.27907197899123,1.6248016746524913e-07,8.067142021950246e-09
10,1.0670911916059572e-06,173.46066303028329,1.8188930490086492e-07,1.2691780136186993e-08
11,1.178994350316858e-06,191.63892666747768,2.0143548746330592e-07,1.9216914877606683e-08
12,1.290898931368043e-06,209.8134672469687,2.211350176328873e-07,2.808155794120637e-08
13,1.4028049812050263e-06,227.9840126087958,2.409998420846446e-07,3.969162857431208e-08
14,1.5147126344819092e-06,246.15017442332825,2.610479582181684e-07,5.4574212705382765e-08
15,1.6266221692884656e-06,264.31132345180635,2.8130557997549584e-07,7.35084871692493e-08
16,1.7385337544622574e-06,282.46697748941926,3.0179391056732546e-07,9.719845817479645e-08
17,1.850447460884963e-06,300.61677997279565,3.225301140660462e-07,1.2629810007869225e-07
18,1.962363818739866e-06,318.759781297305,3.435539625830613e-07,1.621271646183864e-07
19,2.074282966504832e-06,336.8954531136171,3.6488978602557986e-07,2.0562065893758865e-07
20,2.186205809239808e-06,355.02212242798646,3.8659591441340897e-07,2.5912576967113133e-07
21,2.298132390095098e-06,373.1394178570792,4.0869552566657085e-07,3.2357778202074526e-07
22,2.4100625009011325e-06,391.2471675636541,4.312063236792418e-07,3.9970013113510563e-07
23,2.5219962985617024e-06,409.3446996028042,4.54161424289045e-07,4.889094296522955e-07
24,2.633935024585185e-06,427.42970751891477,4.776564750613346e-07,5.950038961699545e-07
25,2.745879430453776e-06,445.5002995577407,5.017593670449068e-07,7.213741191547385e-07
26,2.857830777669089e-06,463.55439022111796,5.265692303712454e-07,8.720804993951336e-07
27,2.96978926088342e-06,481.5908120986573,5.521503017019807e-07,1.049773104064622e-06
28,3.0817561161023007e-06,499.60682025901133,5.786197832745574e-07,1.2599612589849764e-06
29,3.1937309971562222e-06,517.6015297015888,6.060315370962403e-07,1.5050723532781251e-06
30,3.3057148129971123e-06,535.5724855172106,6.345068876922537e-07,1.790609799261489e-06
31,3.4177114580104814e-06,553.5124221605128,6.643541252091842e-07,2.131184452153212e-06
32,3.5297238443226848e-06,571.4146436246443,6.958713028289444e-07,2.5407895276856606e-06
33,3.6417527818848192e-06,589.2749225869279,7.292852734420853e-07,3.0295277278051813e-06
34,3.753800406560232e-06,607.0860390802334,7.649364294676727e-07,3.613614051075409e-06
35,3.865872073122708e-06,624.8351028969877,8.034468446678807e-07,4.322151981849265e-06
36,3.977978806186294e-06,642.4955926338197,8.459847545904845e-07,5.2137925039010825e-06
37,4.09012791863319e-06,660.0400699989484,8.938840964877308e-07,6.350949010757612e-06
38,4.202342965692421e-06,677.4023397671318,9.502468573907433e-07,7.884902373168856e-06
39,4.314702211538407e-06,694.3399788280215,1.0262825830862829e-06,1.036788329377436e-05
40,4.355532084620465e-06,699.9442015185284,1.0784012520001239e-06,1.2463416895177826e-05
41,4.361664370309149e-06,700.1740296339406,1.1130869322254183e-06,1.4115052368189218e-05
42,4.371416101616755e-06,700.9786550240804,1.147536378614859e-06,1.57791835544856e-05
43,4.3850586821324205e-06,702.2903948471679,1.1863078365236824e-06,1.7700641446381393e-05
44,4.382375116467695e-06,701.0840613463481,1.216097358461134e-06,1.9410200541944313e-05
45,4.36993708949129e-06,698.425007292262,1.2383304694077315e-06,2.088124220722487e-05
46,4.370597675910074e-06,697.8191457860204,1.264443565125861e-06,2.2439885336813514e-05
47,4.380326682417494e-06,698.5258714951786,1.2965667746958335e-06,2.42964709160749e-05
48,4.377421022287276e-06,697.2874330043226,1.321768803422566e-06,2.600076977380539e-05
49,4.366590424581922e-06,694.8856961944407,1.3407166204447275e-06,2.748609383480427e-05
50,4.368898824438086e-06,694.5334879529192,1.3640243193755026e-06,2.906137889921423e-05
51,4.379905627104242e-06,695.4323940111504,1.393013488402321e-06,3.0926557647555033e-05
52,4.3777633942003485e-06,694.309506477235,1.4152400729212721e-06,3.264768603696844e-05
53,4.366609811516656e-06,691.8632649309187,1.4311086593363694e-06,3.413494319608179e-05
54,4.368185388077198e-06,691.3977233288015,1.451475618070924e-06,3.57006463928109e-05
55,4.379314077081064e-06,692.3151323544878,1.4777502789545675e-06,3.755054271264569e-05
56,4.378041686327726e-06,691.3232124617804,1.4980076325928932e-06,3.928907428478512e-05
57,4.36681810956675e-06,688.8711267515586,1.5117157015484193e-06,4.078205442478167e-05
58,4.367666553641855e-06,688.293614596989,1.529872392708148e-06,4.233945545918916e-05
59,4.378824785909679e-06,689.2147348321068,1.5541942216715815e-06,4.4174236972545964e-05
60,4.378497086633545e-06,688.3644501549752,1.5732046596324228e-06,4.593010692848165e-05
61,4.367191666727517e-06,685.9046560188688,1.585324379394741e-06,4.742909602797862e-05
62,4.367174793929948e-06,685.1951925422843,1.6017135289328613e-06,4.8976687050477755e-05
63,4.378246851419972e-06,686.1026337703014,1.624559163452891e-06,5.0794646469466855e-05
64,4.378914477069217e-06,685.3994488492164,1.642843620207282e-06,5.2570336115949966e-05
65,4.367603021816013e-06,682.9429021206555,1.6537969885903233e-06,5.407758869665025e-05
66,4.366648917257974e-06,682.0909526000074,1.6687304367127324e-06,5.561647127257752e-05
67,4.3775333879474446e-06,682.968578254823,1.6904319611833074e-06,5.7418503388361185e-05
68,4.379232534827202e-06,682.4170653035613,1.7082889459257666e-06,5.921328512164514e-05
69,4.367999282520161e-06,679.9763919892742,1.718352126120451e-06,6.072989930910433e-05
70,4.366084364779657e-06,678.9796045166164,1.7320091922705436e-06,6.226003288642312e-05
71,4.376718884700051e-06,679.8183702788104,1.7527443935455915e-06,6.404525680044526e-05
72,4.379437496355207e-06,679.4151633075594,1.7703753334086652e-06,6.585918267456426e-05
73,4.368371433363544e-06,677.0035384262557,1.7797489739748125e-06,6.738630944652768e-05
74,4.365505953620956e-06,675.8645841051888,1.792256552549093e-06,6.890823888629472e-05
75,4.375821056583986e-06,676.6540329964394,1.8121354311443461e-06,7.067675158594788e-05
76,4.379521846279501e-06,676.3922205127931,1.8296591370772455e-06,7.25092187280616e-05
77,4.368712114886753e-06,674.0228105985877,1.838493953132477e-06,7.404760083732697e-05
78,4.364924883982463e-06,672.747047346503,1.8499455511199437e-06,7.556221391165519e-05
79,4.3748642208305705e-06,673.4787380202815,1.8690386309653448e-06,7.73144410562221e-05
80,4.379485043066051e-06,673.3476854841691,1.8865232761935894e-06,7.916475796296618e-05
81,4.369008237768747e-06,671.0317000392553,1.8949331213735754e-06,8.071482675558039e-05
82,4.364353656151277e-06,669.6283293211192,1.9054074214747037e-06,8.222306891715614e-05
83,4.3738690078687785e-06,670.2949849802391,1.923762374989738e-06,8.395987898034551e-05
84,4.379331656346565e-06,670.2819626534598,1.9412390978439336e-06,8.582684321654166e-05
85,4.369246781613034e-06,668.0279358187591,1.949309603731454e-06,8.738863962860411e-05
86,4.363789440867513e-06,666.5075790067979,1.9588749967162573e-06,8.889153844981701e-05
87,4.372856211642756e-06,667.1055366004705,1.976532419187548e-06,9.061398315816426e-05
88,4.379074131679403e-06,667.196809674997,1.994008998468287e-06,9.249616656367322e-05
89,4.369416615840425e-06,665.0096402605114,2.0018035364679884e-06,9.406955400351258e-05
90,4.363241745935746e-06,663.3859042151591,2.0105293510019362e-06,9.556813249646434e-05
91,4.37184148054036e-06,663.9124380113882,2.027521014557595e-06,9.727741570712989e-05
92,4.378723638081047e-06,664.0938035780489,2.0449907062725073e-06,9.917331896216309e-05
93,4.369509684185338e-06,661.9755220295026,2.0525544762760795e-06,0.0001007579012708848
94,4.362700894377389e-06,660.2616331713725,2.0605040807172196e-06,0.00010225311123173487
95,4.37083600188603e-06,660.7171674421091,2.076863970331156e-06,0.00010395051798719757
96,4.3782924853279845e-06,660.9747815975263,2.094311895393113e-06,0.0001058586433150086
97,4.369520756966352e-06,658.9246197239203,2.1016786557223496e-06,0.00010745428449727724
98,4.362161399997946e-06,657.1336718137467,2.1089117787955312e-06,0.00010894690260194895
99,4.369843577639515e-06,657.5200235874678,2.1246729805746195e-06,0.00011063372204564126
100,4.377793763822502e-06,657.8417888139918,2.1420797327406316e-06,0.0001125522203940672
101,4.369449356631639e-06,655.8572187779434,2.1492683075771943e-06,0.00011415818047909432
102,4.361617579102208e-06,654.0013790201665,2.1558409768401023e-06,0.00011564892035022823
103,4.368867689011102e-06,654.3217031621455,2.1710377565199277e-06,0.00011732646913654254
104,4.377237944353626e-06,654.6965378156176,2.1883858213451352e-06,0.00011925392986204475
105,4.369295900409447e-06,652.7736182024985,2.1954062116963144e-06,0.00012086934074911238
106,4.361063364360179e-06,650.8639797235077,2.201370303013528e-06,0.00012235878920042475
107,4.367913636201882e-06,651.1231383140683,2.2160396001428455e-06,0.00012402826321741256
108,4.376635977394264e-06,651.5408653786906,2.2333117698081377e-06,0.00012596348711091298
109,4.3690632794321085e-06,649.6745269401318,2.240167119428436e-06,0.00012758742903694876
110,4.3604938775785495e-06,647.7209341573711,2.2455700596790854e-06,0.00012907604992230825
111,4.366980519086419e-06,647.9243459597374,2.259749114200715e-06,0.00013073857225518682
112,4.375994599974058e-06,648.376001376603,2.2769297743745825e-06,0.00013268048708883428
113,4.368755706189699e-06,646.5608783411641,2.2836195094815357e-06,0.00013431203448691686
114,4.359905406016014e-06,644.5719211877724,2.2885042719195336e-06,0.0001358001781943423
115,4.366066483150442e-06,644.7252523300579,2.3022297653034835e-06,0.0001374567657915189
116,4.375320374079097e-06,645.2031854599801,2.319305751442276e-06,0.00013940442104524165
117,4.3683786283045375e-06,643.4338152608765,2.325826798277825e-06,0.00014104266635054375
118,4.359294974245466e-06,641.4167613093011,2.3302318416008864e-06,0.0001425306064788734
119,4.365168992998119e-06,641.5257104414987,2.343539655836017e-06,0.0001441821722132588
120,4.37461376211669e-06,642.0227652423384,2.360497833155239e-06,0.00014613473139411082
121,4.367937474879222e-06,640.2944666295134,2.366848269106748e-06,0.00014777883085368538
122,4.358661387075346e-06,638.255552241921,2.370808247944706e-06,0.0001492667550458553
123,4.364285051521891e-06,638.3255159450056,2.3837324378898187e-06,0.00015091411855782888
124,4.373889021089496e-06,638.8371190069654,2.400567587838355e-06,0.00015287085275020806
125,4.367437869443875e-06,637.1439850949438,2.4067394870018202e-06,0.0001545200158682083
126,4.358004184803291e-06,635.0885027792373,2.4102855471096296e-06,0.00015600800823917327
127,4.363411707317989e-06,635.1244766441253,2.422858112045003e-06,0.00015765194307393516
128,4.373144887610414e-06,635.6463254860992,2.439564918599087e-06,0.00015961222326775392
129,4.366885211872247e-06,633.9834685164128,2.445552728758887e-06,0.00016126572810672892
130,4.357323181711222e-06,631.9158461616174,2.4487127543857094e-06,0.00016275390981242043
131,4.362546123780414e-06,631.9224119112714,2.460963523288962e-06,0.00016439501765973285
132,4.372372708166007e-06,632.4496932118623,2.477528632441205e-06,0.00016635762725272874
133,4.3662884698389095e-06,630.8147209755874,2.4833367500472375e-06,0.00016801502711500806
134,4.356619703642701e-06,628.7382377758664,2.4861340709069647e-06,0.0001695034446102859
135,4.361682419354523e-06,628.71894540176,2.498087743818498e-06,0.00017114220347753473
136,4.371582947237729e-06,629.2514051208357,2.514480462808023e-06,0.00017310122393343063
137,4.365690522265191e-06,627.6462731215216,2.52013504453889e-06,0.00017476286579328626
138,4.355904332418397e-06,625.5595273463164,2.522574264430115e-06,0.00017625155597364127
139,4.360785267871582e-06,625.5116781864242,2.5342243440620774e-06,0.00017788758573976992
140,4.370766797452596e-06,626.0504669149196,2.55045910066997e-06,0.00017984246614983612
141,4.365094109376781e-06,624.4786586198973,2.555993493350593e-06,0.000181508876151804
142,4.355179510580438e-06,622.3802168187666,2.5580781901899797e-06,0.0001829979026387254
143,4.359854086749439e-06,622.300743926217,2.569415166609066e-06,0.0001846307841429331
144,4.369923380990114e-06,622.8469801145571,2.585505417994722e-06,0.0001865809194624306
145,4.364502181127952e-06,621.3124336035085,2.5909552441952827e-06,0.00018825269238738018
146,4.354448153849673e-06,619.2008679378669,2.5926881696458626e-06,0.00018974214693843152
147,4.358888441058634e-06,619.0862975657981,2.603699318856322e-06,0.00019137142475742318
148,4.369051411217324e-06,619.6409896106979,2.619657267687629e-06,0.00019331615532667024
149,4.363917393758523e-06,618.1481030736272,2.6250606191825246e-06,0.00019499395443290513
150,4.353713548707322e-06,616.0220822285017,2.6264441801177475e-06,0.00019648396478362474
151,4.357888142311598e-06,615.8685231571602,2.6371134819145108e-06,0.00019810915216456081
152,4.368149225504986e-06,616.4324812827219,2.6529497621622986e-06,0.00020004776951750982
153,4.363341865325126e-06,614.9860753682051,2.6583472670671783e-06,0.00020173233434115278
154,4.352979221068471e-06,612.8444685009463,2.659384099123592e-06,0.0002032230724199724
155,4.356853358843581e-06,612.6476354075324,2.669692307595304e-06,0.0002048436579587951
156,4.367214791333234e-06,613.2213730623001,2.6854155527597414e-06,0.0002067754063129983
157,4.3627770334474655e-06,611.8266425613728,2.6908502318498353e-06,0.00020846753942788633
158,4.352248872842533e-06,609.668630071967,2.6915438590252555e-06,0.0002099592327586859
159,4.355784740736781e-06,609.4238902494365,2.701468714942719e-06,0.00021157469049554889
160,4.366245722382877e-06,610.0075036629,2.7170851294315764e-06,0.00021349879054614673
161,4.362216975830209e-06,608.669006565109,2.7225983054665056e-06,0.00021519940890182566
162,4.351526365476349e-06,606.4951514787974,2.722957686925551e-06,0.00021669227764609954
163,4.354683698171822e-06,606.1976085564469,2.7324743557203654e-06,0.00021830209051579774
164,4.365239421484718e-06,606.7906424531844,2.747987137608622e-06,0.00022021775053137206
165,4.361661460093382e-06,605.5131775134355,2.753621610870838e-06,0.00022192778067484431
166,4.350815598923495e-06,603.3245753743862,2.753658221114109e-06,0.00022342212031122122
167,4.353552580295629e-06,602.9691931999856,2.7627399243522325e-06,0.0002250257944961438
168,4.364193758051079e-06,603.5705732416284,2.7781490233701904e-06,0.00022693224562494096
169,4.36111304400998e-06,602.3595248570115,2.783950374730003e-06,0.00022865255306548328
170,4.350120228521216e-06,600.1573498271501,2.783676579318997e-06,0.00023014878457245437
171,4.352394763472541e-06,599.7391213736726,2.7922955162240374e-06,0.00023174587377124633
172,4.363102366464307e-06,600.3464743175222,2.8075938480162407e-06,0.00023364229801491577
173,4.360570681911945e-06,599.2078381044706,2.813611441723011e-06,0.0002353737973674863
174,4.349444939109266e-06,596.9939982358663,2.813043381709704e-06,0.0002368724202407615
175,4.3512146133739925e-06,596.5079424842587,2.8211706653008657e-06,0.0002384625222516734
176,4.361978447390917e-06,597.1202799554519,2.8363549586187016e-06,0.00024034781827066154
177,4.360044246076117e-06,596.0594656976431,2.842636427093775e-06,0.000242091456341194
178,4.348802672290339e-06,593.8362167475883,2.8417924424346816e-06,0.0002435930662330219
179,4.350021722692624e-06,593.2770150874734,2.849395782673953e-06,0.0002451757395146244
180,4.360808506487878e-06,593.8900641232399,2.8644486241884604e-06,0.00024704910065210785
181,4.35951526364243e-06,592.9117924079251,2.871037693292285e-06,0.00024880565172189395
182,4.348186906717807e-06,590.6829340490343,2.8699442550034114e-06,0.00025031093638419377
183,4.348806839697485e-06,590.0449066460448,2.876989367826056e-06,0.00025188588324437
184,4.359586923887583e-06,590.6549307899627,2.8918950954252164e-06,0.00025374661803943675
185,4.3589753604706425e-06,589.7634602338384,2.8988337811636575e-06,0.00025551684475106094
186,4.347596992201615e-06,587.5337553579129,2.8975227526488367e-06,0.0002570265336617932
187,4.347582387208603e-06,586.8130296715868,2.9039836269696615e-06,0.000258593616258098
188,4.35831801593678e-06,587.4151631557075,2.918721187735113e-06,0.0002604412706288868
189,4.358416857452793e-06,586.6131828986826,2.9260423586628915e-06,0.00026222559484857523
190,4.347032103132942e-06,584.3882295264299,2.924550511213053e-06,0.00026374043569224904
191,4.346350116735943e-06,583.5812439410265,2.930403013738055e-06,0.0002652997607563161
192,4.356998173492538e-06,584.1698923931544,2.9449474933094035e-06,0.0002671340497391337
193,4.357834477741261e-06,583.459998661083,2.9526812025254932e-06,0.0002689325063471646
194,4.346491526590366e-06,581.2459222463536,2.951048683310139e-06,0.000270453225813744
195,4.345122349899885e-06,580.3508714137431,2.9562773173764585e-06,0.00027200502217454624
196,4.3556248563301055e-06,580.918374074127,2.9705939745078013e-06,0.0002738260478456911
197,4.357222730012471e-06,580.3027848087975,2.9787678847833582e-06,0.00027563847069829396
198,4.345969598408852e-06,578.1056322637861,2.9770347707631853e-06,0.00027716573424092593
199,4.343909314292491e-06,577.1228234894302,2.981634848752363e-06,0.0002787103237073143
200,4.3542138394885445e-06,577.662302458007,2.9956920408207723e-06,0.00028051835303833126
201,4.356557317932574e-06,577.1378585874643,3.0043061608571902e-06,0.00028234469073776936
202,4.345452646635784e-06,574.9650318404282,3.0025199788796555e-06,0.00028387897442259735
203,4.34271569163174e-06,573.8971911394716,3.006499497907742e-06,0.0002854167185195975
204,4.352785906764986e-06,574.4040191749446,3.020275478579481e-06,0.00028721198696405573
205,4.35585114724428e-06,573.9666653309256,3.029322780680481e-06,0.0002890519030379952
206,4.344929392021598e-06,571.8222368337085,3.027514940525045e-06,0.00029059376166601657
207,4.341526581419344e-06,570.6714504516747,3.0308804769958706e-06,0.0002921253166786235
208,4.351350338985886e-06,571.1442932309812,3.044369298669845e-06,0.0002939079808637861
209,4.355102746410634e-06,570.7887192228663,3.0538336450956396e-06,0.00029576090848523084
210,4.34440299545888e-06,568.6774143993733,3.052038181564423e-06,0.0002973106330674913
211,4.340364325612463e-06,567.4482796380886,3.0548097054894045e-06,0.0002988365974981553
212,4.3499178581936095e-06,567.8841367499818,3.0679980388938196e-06,0.00030060718801515465
213,4.354312018617911e-06,567.6037408612935,3.0778544402787053e-06,0.00030247245729451413
214,4.34386534205267e-06,565.5292322639658,3.076099511720123e-06,0.00030403017577849555
215,4.339229057045966e-06,564.2273342986264,3.0783033829327993e-06,0.00030555119490966365
216,4.348493069863089e-06,564.623740096107,3.0911811389006824e-06,0.00030731045511823
217,4.3534808779126194e-06,564.4117634826097,3.101401000900278e-06,0.0003091871879401202
218,4.34330865825656e-06,562.3764697138862,3.0997076118428883e-06,0.000310752880149213
219,4.338114772871803e-06,561.0075590126596,3.101371818896516e-06,0.0003122695671570941
220,4.347084074493046e-06,561.3638652861714,3.113938771956163e-06,0.00031401833777615893
221,4.352611572590982e-06,561.2128929929605,3.124488410959201e-06,0.000315905663079606
222,4.34271973652411e-06,559.2172402523954,3.1228661973994873e-06,0.0003174792102266717
223,4.337028665651355e-06,557.7896264336702,3.1240338745197398e-06,0.00031899213131284144
224,4.345695871673593e-06,558.1049301913769,3.136287711774894e-06,0.0003207312238351352
225,4.351708866772829e-06,558.0076534712739,3.1471321085912526e-06,0.0003226282227290358
226,4.342102526202496e-06,556.0520354378446,3.1455894907408546e-06,0.0003242093617071509
227,4.335962744490365e-06,554.5723528506361,3.14629608970507e-06,0.00032571908361706713
228,4.344332310175307e-06,554.847256119958,3.158242873298812e-06,0.0003274493606829572
229,4.350777727338036e-06,554.7966306347798,3.1693468274601363e-06,0.0003293551023854251
230,4.341453839245532e-06,552.880427396752,3.1678859646484436e-06,0.00033094340463088765
231,4.3349136050816505e-06,551.3552063081564,3.1681672043274384e-06,0.0003324505195758134
232,4.342995713104191e-06,551.591026923336,3.1798170704732016e-06,0.0003341728498659404
233,4.349822135519814e-06,551.5803196519164,3.1911457975972965e-06,0.0003360864278455451
234,4.340771711025632e-06,549.7020773608612,3.18976496119939e-06,0.0003376816541432102
235,4.333877439467971e-06,548.1375564285656,3.1896555034109785e-06,0.0003391866606718781
236,4.341687168064322e-06,548.336325238751,3.2010213112360853e-06,0.000340901689022179
237,4.348846421910432e-06,548.3593015049038,3.2125417361473434e-06,0.0003428222132044576
238,4.340055472734368e-06,546.5170914235784,3.21123424601733e-06,0.0003444239156867084
239,4.332849710983657e-06,544.918923051937,3.210766488305973e-06,0.00034592722549115363
240,4.3404066586166165e-06,545.083137228333,3.221865047588497e-06,0.0003476356885438088
241,4.347854524912648e-06,545.1341376327102,3.2335464402883727e-06,0.000349562382295628
242,4.3393057501452975e-06,543.3256749685395,3.232302653855328e-06,0.000351170006503903
243,4.331829600236844e-06,541.6992833102137,3.2315081704844432e-06,0.0003526719794834936
244,4.339153460648979e-06,541.8313620237562,3.2423568102014946e-06,0.0003543747477389874
245,4.346850086793779e-06,541.9053750363959,3.2541709607836175e-06,0.0003563067867694607
246,4.338523997625262e-06,540.1281433938695,3.252979250018739e-06,0.0003579197698510368
247,4.330814769140331e-06,538.4784201931825,3.2518871010135486e-06,0.00035942070653700365
248,4.33792682297594e-06,538.5809868710172,3.262504115990275e-06,0.00036111854842928273
249,4.345836025491168e-06,538.6734875203209,3.274425351962635e-06,0.0003630552209850739
250,4.3377118932087104e-06,536.9248555893292,3.273272835461147e-06,0.0003646730065791253
251,4.329803231322384e-06,535.2561824086716,3.2719096283651463e-06,0.00036617315819585563
252,4.3367250172689295e-06,535.3318893246063,3.2823133669427077e-06,0.0003678667466827366
253,4.3448147901362046e-06,535.4388982528881,3.2943189641686067e-06,0.0003698074469492403
254,4.336871488998201e-06,533.7162241169161,3.293192153768309e-06,0.0003714294923919517
255,4.328793457524038e-06,532.0324898923558,3.2915820530432232e-06,0.0003729290668815022
256,4.335546343651685e-06,532.0839458446167,3.3017907471667027e-06,0.0003746190234719842
257,4.3437884652828105e-06,532.2019888495179,3.313860572926638e-06,0.00037656320599018
258,4.3360051064954204e-06,530.5026932746866,3.312745896310677e-06,0.00037818899422271615
259,4.327784383041716e-06,528.8073265524966,3.310910706916261e-06,0.00037968816047752394
260,4.334389069658607e-06,528.8370379162831,3.3209420946522677e-06,0.00038137505230954985
261,4.342758765160733e-06,528.963095579635,3.3330584138189336e-06,0.00038332222851385157
262,4.335115220998735e-06,527.284723363903,3.3319426386594237e-06,0.0003849512719602235
263,4.326775356573724e-06,525.5807303488034,3.32990196460072e-06,0.000386450166779609
264,4.333251554224724e-06,525.5910639730726,3.3397730350637683e-06,0.0003881345064357904
265,4.341727379663966e-06,525.7225497398625,3.3519204769683113e-06,0.0003900842423719866
266,4.334204275113033e-06,524.0627612808414,3.350790758063847e-06,0.0003917160924123333
267,4.325765991827925e-06,522.3527683613506,3.348562190675922e-06,0.00039321482572496705
268,4.332132184085131e-06,522.3459246091123,3.3582889961506507e-06,0.00039489707361396877
269,4.340695316487161e-06,522.4805912208739,3.3704540543006075e-06,0.00039684898363455813
270,4.33327469096538e-06,520.8372426577525,3.369298448092522e-06,0.00039848322864649165
271,4.32475614649604e-06,519.123533296383,3.3668977375343267e-06,0.00039998188911364284
272,4.331029456312929e-06,519.101531326469,3.376495288932456e-06,0.00040166245832238
273,4.33966332322471e-06,519.2374211628985,3.3886660661225506e-06,0.0004036162000232846
274,4.33232877636905e-06,517.6085786103413,3.3874736700144925e-06,0.0004052524631928716
275,4.323745886940631e-06,515.8931376438152,3.384914941629707e-06,0.00040675112244350164
276,4.329942029823627e-06,515.8578116035786,3.3943971637584156e-06,0.00040843038322718386
277,4.33863218580414e-06,515.9932378195476,3.4065633032757945e-06,0.0004103856539984303
278,4.331368721266543e-06,514.3771535865076,3.405324163779295e-06,0.00041202359366503827
279,4.322735429865542e-06,512.6617035334344,3.402620102255601e-06,0.00041352231020767285
280,4.328868718832231e-06,512.6147058949576,3.4119998279857507e-06,0.00041520059276596344
281,4.337602568720738e-06,512.7482157071408,3.4241523202810676e-06,0.00041715712515780055
282,4.330396576576105e-06,511.1433226985545,3.422857445451527e-06,0.00041879643366272767
283,4.321725107618349e-06,509.4293583523376,3.420019466372656e-06,0.0004202952552490895
284,4.3278084960718206e-06,509.37216727329314,3.429308459601419e-06,0.0004219728535284446
285,4.336575047405513e-06,509.5025095419353,3.4414394656967885e-06,0.00042393041088167795
286,4.329414256267041e-06,507.90741285225846,3.440080803624104e-06,0.0004255708121096864
287,4.320715339598256e-06,506.1962313328944,3.4371192089113845e-06,0.0004270697781694053
288,4.326760494719886e-06,506.1301614405607,3.4463282155274685e-06,0.000428746953476512
289,4.3355501345608165e-06,506.25625746502294,3.4584309090509965e-06,0.0004307053267027976
290,4.328423535221948e-06,504.6697227265475,3.4570013047413476e-06,0.0004323465736305996
291,4.319706606526423e-06,502.96245022046475,3.4539254225799217e-06,0.00043384571724804387
292,4.325723995326364e-06,502.8886647060697,3.463064230585879e-06,0.0004355227017805825
293,4.334528300670663e-06,503.0095838369677,3.475132660343026e-06,0.0004374817058913625
294,4.32742605536077e-06,501.4305241477117,3.473625799625701e-06,0.0004391235782838292
295,4.318699432213394e-06,499.72813931886026,3.4704441081995963e-06,0.00044062292765229596
296,4.324698417582369e-06,499.6476630728676,3.4795216160179672e-06,0.0004422999275851731
297,4.333509982906533e-06,499.7626000418072,3.4915505847063967e-06,0.0004442594002731153
298,4.326423329802188e-06,498.1900628782309,3.4899609289739085e-06,0.00044590170190194115
299,4.317694365214058e-06,496.49341721716877,3.4866811650234363e-06,0.0004474012814621171
300,4.323683296118017e-06,496.4071481365615,3.495705453720949e-06,0.00044907848179656765
301,4.332495478467338e-06,496.5153903337661,3.5076903294480286e-06,0.0004510382841375649
302,4.325416750811703e-06,494.948560431828,3.5060131291490054e-06,0.0004526808350539997
303,4.316691966998615e-06,493.2583959197264,3.502642383140431e-06,0.00045418066638288913
304,4.322678294451544e-06,493.167121768545,3.511620790326081e-06,0.0004558582294100064
305,4.331485166647658e-06,493.2680452583492,3.523557464011559e-06,0.0004578182395808861
306,4.324407633471548e-06,491.7062233227421,3.521788647013191e-06,0.0004594608747915463
307,4.315692235498287e-06,490.02311491815533,3.5183329744731677e-06,0.00046096098648758124
308,4.321683190225044e-06,489.9275945697778,3.527272634471438e-06,0.0004626390482949436
309,4.33047964842803e-06,490.020678919977,3.5391575914640715e-06,0.00046459915001933474
310,4.323397188570185e-06,488.46323692093694,3.5372935439787093e-06,0.00046624173189309317
311,4.3146955457230856e-06,486.787653067366,3.533758328411896e-06,0.00046774215495269965
312,4.320697842713229e-06,486.68857997944,3.5426659462766053e-06,0.0004694208331666856
313,4.329479345155846e-06,486.7733737259912,3.554496082747633e-06,0.0004713809221959262
314,4.322386537690218e-06,485.219768590787,3.552533703020559e-06,0.0004730233284967562
315,4.313703249808544e-06,483.5522002443639,3.548924491013613e-06,0.0004745240805259283
316,4.319722210476716e-06,483.45009823344753,3.55780564424184e-06,0.00047620349062412484
317,4.3284846789003535e-06,483.5262064732619,3.569578195067054e-06,0.00047816347412061824
318,4.321376729148666e-06,481.9759709265702,3.567514836626165e-06,0.0004798055957883385
319,4.312715945716372e-06,480.31684930313236,3.563836804805441e-06,0.00048130669350493016
320,4.31875631638898e-06,480.21217196374323,3.572696584649909e-06,0.0004829869394836499
321,4.327496079553308e-06,480.27924977626765,3.5844090786609327e-06,0.0004849467338379623
322,4.320368741184308e-06,478.7319823290118,3.5822424955171296e-06,0.00048658847391262115
323,4.311734225725367e-06,477.0816872553424,3.5785004977534694e-06,0.00048808993337639395
324,4.317800248369027e-06,476.9748269504243,3.5873435624910184e-06,0.0004897711087999961
325,4.326513983154399e-06,477.0325722995505,3.5989937775780114e-06,0.0004917306384024501
326,4.319363493313021e-06,475.48792931009314,3.5967220743295496e-06,0.0004933719103361507
327,4.3107586857864526e-06,473.8467972926517,3.592920688336437e-06,0.0004948737467126228
328,4.316854153550763e-06,473.7380918087764,3.601751309170464e-06,0.0004965559366886332
329,4.3255388302909016e-06,473.7862388774299,3.6133372310652476e-06,0.0004985151332113571
330,4.318361858477976e-06,472.2439285153957,3.6109588233286014e-06,0.0005001558587659771
331,4.309789905535077e-06,470.612256306031,3.607102375858098e-06,0.0005016580877579701
332,4.315918230124731e-06,470.5019973433662,3.6159244885596947e-06,0.0005033413693117437
333,4.32457107318552e-06,470.54031215133136,3.6274442790443206e-06,0.0005053001700341084
334,4.317364660266169e-06,469.0000865736635,3.624957849998258e-06,0.0005069402792021922
335,4.308828469580894e-06,467.3781383432373,3.6210504555903797e-06,0.0005084429161930235
336,4.314992720728506e-06,467.26657605708573,3.629867694339035e-06,0.0005101273600025853
337,4.323611172771636e-06,467.29485218401624,3.6413196643447864e-06,0.0005120857071785019
338,4.316372682208891e-06,465.75650180113115,3.6387241264813524e-06,0.0005137251368276028
339,4.3078749652709095e-06,464.1445145200706,3.6347697207466775e-06,0.0005152281965952372
340,4.314077903347415e-06,464.031861243096,3.643585445800888e-06,0.0005169138687674302
341,4.322659591943466e-06,464.0499160963302,3.6549680288993743e-06,0.0005188717085415844
342,4.315386659712691e-06,462.5132632627796,3.652262487992469e-06,0.0005205104023830924
343,4.306929967476848e-06,460.91145119882395,3.64826485492679e-06,0.0005220138989592933
344,4.313174100386617e-06,460.7978887416928,3.6570821954550134e-06,0.0005237008603046691
345,4.32171679844898e-06,460.80555862942424,3.668393918659253e-06,0.0005256581430965703
346,4.3144073165556125e-06,459.27045621849464,3.6655776577764245e-06,0.0005272960493228332
347,4.305994042780676e-06,457.6790109255059,3.6615404357480112e-06,0.0005287999977011488
348,4.312281659590377e-06,457.5646944865799,3.6703623186651686e-06,0.0005304883045934676
349,4.3207833236115e-06,457.5618388163554,3.681601835420367e-06,0.000532444984409456
350,4.3134353425314485e-06,456.0281588919206,3.678674237838484e-06,0.0005340820556787836
351,4.305067764882601e-06,454.44725457907424,3.6746009500483514e-06,0.0005355864705961948
352,4.311400954739937e-06,454.332314611457,3.6834301173073366e-06,0.0005372761766380705
353,4.319859732549431e-06,454.3188165129593,3.6945962164770684e-06,0.0005392322103085996
354,4.31246902578682e-06,452.7861811086126,3.691554728752006e-06,0.00054086843138264
355,4.304151697022682e-06,451.2162394536654,3.68745078249409e-06,0.0005423732988590648
356,4.310532383680035e-06,451.1007860989962,3.6962898178213614e-06,0.0005440644543678297
357,4.318946363103911e-06,451.0765252834337,3.7073812114623923e-06,0.0005460198008440611
358,4.311509910985566e-06,449.5446956677161,3.7042242398735302e-06,0.0005476551498710012
359,4.303246401290979e-06,447.9860208157382,3.700094224036122e-06,0.0005491604660714653
360,4.309676359215697e-06,447.8701453567542,3.7089455684255962e-06,0.0005508531195553572
361,4.318043701328036e-06,447.83501307016604,3.7199610031422105e-06,0.0005528077386961892
362,4.310560032620918e-06,446.3039242689897,3.7166882165870315e-06,0.0005544421789254035
363,4.302352430889821e-06,444.7566507404944,3.7125354696897053e-06,0.0005559479588005143
364,4.3088333088880525e-06,444.6404285664694,3.7214014408334052e-06,0.0005576421568177781
365,4.317152225744209e-06,444.5943248758338,3.732339681220923e-06,0.0005595960099266492
366,4.309619987221164e-06,443.0639264367231,3.7289508206104017e-06,0.0005612295067072652
367,4.3014703381981295e-06,441.52817954455946,3.724778626579799e-06,0.000562735765469074
368,4.308003675190823e-06,441.41167171643536,3.733661432769684e-06,0.0005644315535333859
369,4.316272414619653e-06,441.3545040629928,3.7445212491271682e-06,0.0005663846027758457
370,4.3086903575374056e-06,439.82475829605005,3.7410161180651725e-06,0.0005680171236765077
371,4.300600662597402e-06,438.30065394001025,3.7368277090733475e-06,0.0005695238776089922
372,4.307187918275356e-06,438.1839111942155,3.7457294724894366e-06,0.0005712212989671213
373,4.315404740806284e-06,438.1155916855506,3.756509622703733e-06,0.0005731735079750977
374,4.307771709722582e-06,436.5864722638232,3.7528880804366095e-06,0.000574805022821174
375,4.299743940475065e-06,435.0741188050882,3.7486866457412923e-06,0.0005763122884255887
376,4.306386496305843e-06,434.9571813145717,3.757609405871928e-06,0.000578011385247454
377,4.3145496773327286e-06,434.8776275656644,3.7683086360693012e-06,0.0005799627176704547
378,4.3068645686279695e-06,433.3491150033845,3.764570562189122e-06,0.0005815931981273812
379,4.29890071093783e-06,431.8486182213054,3.760359285473404e-06,0.0005831009916459476
380,4.3055998656528165e-06,431.7315145874483,3.769304998761771e-06,0.0005848018067837677
381,4.313707681083958e-06,431.6406480601285,3.779922031916032e-06,0.0005867522267097116
382,4.30596947673017e-06,430.1127342987156,3.7760673524849885e-06,0.0005883816440178209
383,4.298071500633927e-06,428.6241933542385,3.771849390783043e-06,0.0005898899828770257
384,4.304828504251654e-06,428.5069446715232,3.7808199565538425e-06,0.0005915925589741479
385,4.312879216874542e-06,428.4046895893965,3.791353480916217e-06,0.0005935420302877029
386,4.305086948846697e-06,426.8773732311351,3.7873821435858847e-06,0.0005951703570687957
387,4.297256829448387e-06,425.40088319168535,3.7831606432208826e-06,0.0005966792593867163
388,4.3040728881996574e-06,425.2835036739824,3.7921579080506882e-06,0.0005983836386694668
389,4.312064736684854e-06,425.1697858780396,3.8026065685431657e-06,0.0006003321254092873
390,4.304217479836968e-06,423.6430716468552,3.79851853514327e-06,0.0006019593350761412
391,4.296457207163066e-06,422.1787244172474,3.7942966408545244e-06,0.0006034688195450615
392,4.303333688696314e-06,422.06123149964566,3.803322621198169e-06,0.0006051750680826964
393,4.311264724228415e-06,421.9359727197047,3.813684835184038e-06,0.0006071225101073567
394,4.303361621550212e-06,420.4098737923503,3.8094801059845312e-06,0.0006087485768972161
395,4.295673165647186e-06,418.9577547422945,3.8052609311327636e-06,0.0006102586626459901
396,4.30261099800936e-06,418.84012268241923,3.814317228984323e-06,0.0006119668368481135
397,4.310479581646575e-06,418.7032771736137,3.824591677318339e-06,0.0006139131827933043
398,4.3025198110045256e-06,417.1778117667342,3.82027026285893e-06,0.0006155380817214051
399,4.294905172929085e-06,415.7380044664176,3.81605693487142e-06,0.0006170487888900491
400,4.301905388800151e-06,415.6202226592905,3.825145203503729e-06,0.0006187589318991908
401,4.309709691270557e-06,415.47172273410536,3.8353304069919805e-06,0.0006207041444180633
402,4.3016924418279855e-06,413.9469119577685,3.830892307220352e-06,0.0006223278506974572
403,4.294153656490494e-06,412.5194977815676,3.826687972915237e-06,0.00062383920166923
404,4.301217333155822e-06,412.40155692184504,3.835809894992851e-06,0.0006255513584345223
405,4.308955448331401e-06,412.2413330835532,3.845904280674205e-06,0.0006274953972469626
406,4.300879188924296e-06,410.7171235785185,3.841348853206272e-06,0.0006291179024333218
407,4.293419104467075e-06,409.3022649860098,3.837157349493704e-06,0.000630629902473125
408,4.300547269179564e-06,409.18414830691665,3.846314550929449e-06,0.000632344118757866
409,4.308217246543105e-06,409.012131311057,3.8563164865308945e-06,0.000634286943512524
410,4.300080564936373e-06,407.4884855670288,3.8516431664031985e-06,0.0006359082371350007
411,4.292701981379009e-06,406.086332570132,3.847468284231722e-06,0.0006374208946594804
412,4.29989566906048e-06,405.96802151662854,3.856662386587538e-06,0.0006391372169174066
413,4.3074954563606745e-06,405.78413720790235,3.8665701287467294e-06,0.000641078786843738
414,4.299297543660407e-06,404.2610834890826,3.861778852914358e-06,0.0006426988453599143
415,4.292002724309928e-06,402.8717232729603,3.857623910761153e-06,0.0006442121825667285
416,4.299262963952007e-06,402.7531959399322,3.866856519803323e-06,0.0006459306585608174
417,4.306790416686303e-06,402.5573664070247,3.876668222027127e-06,0.0006478709325534009
418,4.2985304884352335e-06,401.0349380433446,3.871758927476496e-06,0.0006494897306290635
419,4.291321752837603e-06,399.6584570298514,3.867627287028146e-06,0.0006510037716941737
420,4.298649568740191e-06,399.5396873285374,3.87689999672327e-06,0.0006527244525661038
421,4.306102442770855e-06,399.3318316249111,3.886613699014994e-06,0.0006546633867095446
422,4.297779721558991e-06,397.8100646843099,3.881586310863086e-06,0.000656280898497887
423,4.290656379884568e-06,396.4462442417785,3.877478659925118e-06,0.0006577957140747266
424,4.29805586910032e-06,396.32750782837337,3.8867957769652785e-06,0.0006595186083329834
425,4.3054318161800645e-06,396.1075414963841,3.896409403232796e-06,0.0006614561567943178
426,4.297045529586662e-06,394.5864746268505,3.891263833322346e-06,0.0006630723557116838
427,4.2900088186695965e-06,393.23528591121976,3.887182539994826e-06,0.0006645879921596057
428,4.2974822490693765e-06,393.1166695901192,3.896546757217055e-06,0.0006663131337419501
429,4.304778810378792e-06,392.8845037686838,3.906058110426345e-06,0.0006682492500342869
430,4.29632309677944e-06,391.36368605802636,3.9007897064969785e-06,0.0006698641681099273
431,4.289379706838556e-06,390.0256242131051,3.896741993353292e-06,0.0006713806072468182
432,4.296929066584707e-06,389.9071802863282,3.906155757334753e-06,0.0006731080400196236
433,4.304143644499359e-06,389.6627192930486,3.91556249272769e-06,0.0006750426773281935
434,4.295615948299828e-06,388.1420299901803,3.910169509226713e-06,0.000676656308936193
435,4.288763996777707e-06,386.8167521825388,3.9061549428681065e-06,0.000678173637550378
436,4.296396643541644e-06,386.6990419138035,3.915625510731038e-06,0.0006799033423956762
437,4.303526509032242e-06,386.4421861505891,3.924925140063466e-06,0.0006818364496271662
438,4.294925922824421e-06,384.9216670714252,3.919407284272774e-06,0.000683448768645595
439,4.28816813021918e-06,383.60927193735097,3.91542952606788e-06,0.0006849670189076567
440,4.295884679579068e-06,383.492197261396,3.924958136991738e-06,0.0006866990627869742
441,4.302927557152396e-06,383.2228989921103,3.934148554177733e-06,0.0006886305778423809
442,4.294253156174759e-06,381.7025930446641,3.928505500193111e-06,0.0006902415569692453
443,4.28759235040967e-06,380.40318138967217,3.9245683061264956e-06,0.0006917607635969527
444,4.295388609849468e-06,380.28618384852956,3.934151856143102e-06,0.0006934952853569856
445,4.302346897709719e-06,380.00484546743184,3.9432351496347344e-06,0.0006954250794031154
446,4.293597675126429e-06,378.48479056325004,3.937466481536559e-06,0.0006970346907870742
447,4.287036880494023e-06,377.19847374042416,3.933573781469324e-06,0.000698554889632105
448,4.294914039401973e-06,377.08151002724134,3.943213982226167e-06,0.0007002919567914017
449,4.301784599667991e-06,376.7880116483297,3.95218724411284e-06,0.0007022199676448526
450,4.292959550906848e-06,375.26824921964146,3.946292530564222e-06,0.0007038281813797927
451,4.286501917005984e-06,373.995141222797,3.942448367668158e-06,0.0007053494114403272
452,4.29446117183454e-06,373.8781645853526,3.952146929592004e-06,0.0007070890945098389
453,4.3012406810578575e-06,373.57237885628854,3.961007056675995e-06,0.000709015256792533
454,4.29233878717108e-06,372.0529517930027,3.954985837316046e-06,0.0007106220420730956
455,4.285987615205308e-06,370.79317142724716,3.95119439276868e-06,0.0007121443450463199
456,4.294030178214062e-06,370.6761324065856,3.960953033392232e-06,0.0007138867176726152
457,4.300715194731637e-06,370.35793082991705,3.969696788619903e-06,0.0007158109631104562
458,4.291735324858677e-06,368.83887472398203,3.9635484859535845e-06,0.0007174162884843333
459,4.285494084653943e-06,367.5925465627466,3.959814094822182e-06,0.0007189397090207393
460,4.293621184778752e-06,367.4753931521549,3.969634539625993e-06,0.0007206848476850732
461,4.300208010012999e-06,367.1446345649947,3.978258423050798e-06,0.000722607104599501
462,4.2911490365673874e-06,365.62598813734235,3.971982447679252e-06,0.0007242109379810362
463,4.285021392140664e-06,364.3932447235828,3.968309623461647e-06,0.0007257355224763611
464,4.293234269500795e-06,364.2759208895061,3.9781936025223675e-06,0.0007274835085753844
465,4.299714937289027e-06,363.9320924191873,3.986690174225534e-06,0.0007294037445706869
466,4.290579752633474e-06,362.4142595899559,3.980289598411048e-06,0.0007310060067483204
467,4.284569544012418e-06,361.1952377733622,3.976683021332888e-06,0.0007325318065747877
468,4.292869459795607e-06,361.07768431646804,3.986632282561043e-06,0.000734282726260465
469,4.299237903752408e-06,360.7204638743157,3.99499578928263e-06,0.0007362008810133975
470,4.290027228704914e-06,359.2036486781847,3.9884717074059244e-06,0.0007378015620836442
471,4.284138535535779e-06,357.99849515335984,3.984936281163404e-06,0.000739328585609758
472,4.2925267337244125e-06,357.88064648232944,3.994952548612435e-06,0.0007410825296342543
473,4.298778283955581e-06,357.5098529410902,4.003178479195977e-06,0.0007429985179902698
474,4.289491103488555e-06,355.9941050478141,3.996530386031092e-06,0.0007445975334370623
475,4.283728280337282e-06,354.8029798858205,3.99307126925942e-06,0.000746125882769642
476,4.2921989182944505e-06,354.6841335438696,4.003149745005357e-06,0.000747883045873012
477,4.298335643210419e-06,354.3001966559812,4.01123976190823e-06,0.0007497966891541239
478,4.288970912316572e-06,352.7855665080321,4.004467109775578e-06,0.000751393999129133
479,4.283338650527542e-06,351.60864505900474,4.001089781848595e-06,0.0007529237352575034
480,4.291890560616187e-06,351.48852122454826,4.011229926843134e-06,0.0007546842545552619
481,4.2979094773917954e-06,351.0914282977673,4.019181037479107e-06,0.000756595426258126
482,4.288466146125946e-06,349.57796855944196,4.0122832616981e-06,0.0007581909901734752
483,4.282969458935636e-06,348.4154388554651,4.0089935116425346e-06,0.0007597221805144416
484,4.291603699598219e-06,348.2939524747834,4.019196823403061e-06,0.0007614861682663992
485,4.2974991754308586e-06,347.8834732878928,4.027003557836768e-06,0.0007633947616637573
486,4.287976262048922e-06,346.3712097544442,4.0199802366105815e-06,0.0007649886132309716
487,4.2826203991781466e-06,345.2232720024818,4.01678406563081e-06,0.000766521315925774
488,4.291338038288095e-06,345.10036240380055,4.0270519685998325e-06,0.0007682888285623446
489,4.2971040719885365e-06,344.67625428192144,4.03470847329204e-06,0.0007701947270855541
490,4.287500544909194e-06,343.16524673759454,4.027559030048338e-06,0.0007717868230558973
491,4.282289133386526e-06,342.0319339593557,4.024460972526463e-06,0.0007733211512558715
492,4.2910932391720045e-06,341.9076809415436,4.034796817128295e-06,0.0007750922817076482
493,4.296723342921971e-06,341.46967932125614,4.042296744279772e-06,0.0007769953612879732
494,4.28703825582375e-06,339.9599976560959,4.035020670258627e-06,0.0007785856559630542
495,4.281975026535132e-06,338.84133762259256,4.032025360827958e-06,0.0007801217343816838
496,4.290868866246572e-06,338.71582737019514,4.042432690402794e-06,0.0007818965806220412
497,4.296356029557447e-06,338.2636454986654,4.0497691608342424e-06,0.000783796707282888
498,4.286588507351484e-06,336.75536870985627,4.042366000362401e-06,0.0007853851517342534
499,4.281679819719341e-06,335.6516019953286,4.03948051768014e-06,0.0007869230723833094
500,4.290661712998129e-06,335.52448538614607,4.049958288521142e-06,0.0007887017834657155
501,4.296001046205497e-06,335.0580404182451,4.05712634634304e-06,0.0007905988112278566
502,4.286150292708238e-06,333.5512566680793,4.049595706761861e-06,0.0007921853539559871
503,4.28140297572229e-06,332.46264243166326,4.046827588178257e-06,0.0007937252165090314
504,4.29047658012982e-06,332.33401408152446,4.057379722806006e-06,0.0007955079553081483
505,4.295657168182969e-06,331.8527397617477,4.064368751885323e-06,0.0007974017263193778
506,4.285722454661873e-06,330.34754477890465,4.056710294972163e-06,0.0007989863142424008
507,4.281143881486705e-06,329.2743644750658,4.054067609396127e-06,0.0008005282273809629
508,4.290310066604176e-06,329.144074297147,4.064695434364848e-06,0.0008023151701758726
509,4.295322986513995e-06,328.64760388601326,4.071496609207865e-06,0.0008042055133998862
510,4.285302493979983e-06,327.14400374109334,4.0637089680946975e-06,0.000805788110331127
511,4.280901824168316e-06,326.0866623254205,4.0612014832167944e-06,0.0008073321745875131
512,4.290161401483545e-06,325.954547061365,4.071906266624852e-06,0.0008091235118715092
513,4.294996896883134e-06,325.442477323731,4.0785099217575675e-06,0.0008110102412589426
514,4.284887554954491e-06,323.94037790541756,4.070590543038359e-06,0.0008125908311400374
515,4.280676022966742e-06,322.8994216738714,4.068230010338071e-06,0.0008141371360267149
516,4.2900296999467125e-06,322.76530201166463,4.079012921345693e-06,0.0008159330715874762
517,4.2946771061109845e-06,322.23719131857297,4.085408472888164e-06,0.0008178159831731567
518,4.284478520095653e-06,320.7367254540228,4.0773572943694245e-06,0.0008193945072153492
519,4.280465624121932e-06,319.7125203523187,4.075153885537573e-06,0.0008209431959478813
520,4.289913977075112e-06,319.57619630063107,4.0860159689006356e-06,0.0008227439529836653
521,4.294361615281813e-06,319.03156037183624,4.092191807106781e-06,0.0008246228232749054
522,4.284073585325543e-06,317.53287655401004,4.0840089459416244e-06,0.0008261992212514869
523,4.280269724993272e-06,316.52582750783006,4.081973719976264e-06,0.0008277504505187259
524,4.289813123040565e-06,316.3870715504911,4.092915826130565e-06,0.0008295562751000465
525,4.294042760148111e-06,315.8249513782718,4.098854065031076e-06,0.0008314309184776492
526,4.283670799083234e-06,314.3286504254445,4.090545030004828e-06,0.000833005062966989
527,4.280087367425862e-06,313.33920315660646,4.0886900318167925e-06,0.0008345590076718597
528,4.289725917056282e-06,313.19775463860265,4.0997127697300975e-06,0.0008363701733044456
529,4.293715705438225e-06,312.6169694946,4.1053919843688535e-06,0.000838240403701319
530,4.283267961801836e-06,311.12384326166665,4.096964811789809e-06,0.0008398121399924614
531,4.279917498313736e-06,310.152492259909,4.09530321900001e-06,0.0008413689936524956
532,4.289651001756079e-06,310.00805385214625,4.1064069151628285e-06,0.0008431858038842472
533,4.29338473049667e-06,309.4079286318173,4.111810907588347e-06,0.0008450513247538609
534,4.282862699191643e-06,307.91823397388725,4.103267361911258e-06,0.0008466205782481718
535,4.2797590254903465e-06,306.9655262069897,4.1018136268876706e-06,0.0008481805584369564
536,4.2895869061846575e-06,306.81775942403505,4.112998240049008e-06,0.0008500033468932382
537,4.293046486400378e-06,306.19753462436404,4.118108927392259e-06,0.0008518638315700034
538,4.282452405315131e-06,304.71158022613537,4.109451483981146e-06,0.0008534305224833103
539,4.279610845464869e-06,303.77812489013655,4.108221554631993e-06,0.0008549938750602459
540,4.28953183410521e-06,303.6266197411901,4.119486396546938e-06,0.0008568230253066412
541,4.292693793212955e-06,302.98521588480367,4.1242803981854976e-06,0.0008586781613111052
542,4.282034246638796e-06,301.5036165736531,4.115515727862407e-06,0.0008602421420734951
543,4.279476096129189e-06,300.5903736433486,4.11453138972618e-06,0.0008618091797772633
544,4.289483175613553e-06,300.43429338283437,4.125870269908217e-06,0.0008636451363288784
545,4.292326412569548e-06,299.77086981779763,4.130326393317654e-06,0.0008654944517051622
546,4.281605086076391e-06,298.2940458188319,4.121458329212707e-06,0.0008670556392661597
547,4.279345288416834e-06,297.4015047546139,4.120735264162073e-06,0.0008686266487058698
548,4.2894399614956205e-06,297.24058174837535,4.132150200640816e-06,0.0008704699230819184
549,4.29193902724046e-06,296.5540716330468,4.136242943444631e-06,0.0008723129421095632
550,4.281161557178721e-06,295.0825427992616,4.127277270923024e-06,0.0008738712536518842
551,4.279221639427784e-06,294.21157276258504,4.126837606774109e-06,0.000875446597663701
552,4.28940011264601e-06,294.0451590284989,4.1383255068648476e-06,0.0008772977353783023
553,4.2915261640769326e-06,293.3343503259412,4.142025954690653e-06,0.0008791339163706034
554,4.280700043125737e-06,291.86874955401623,4.132970272278666e-06,0.00088068927040498
555,4.279104367954085e-06,291.0203380353387,4.132838968194216e-06,0.0008822693675565501
556,4.289361317745501e-06,290.84765071659564,4.144395282940609e-06,0.0008841289969015591
557,4.291072262322935e-06,290.110483849986,4.147661624953974e-06,0.000885957830812401
558,4.280216719125813e-06,288.6522748438833,4.138534821061784e-06,0.000887510028483931
559,4.278992946989205e-06,287.82754232431154,4.138740139622414e-06,0.0008890953699878921
560,4.289321031921989e-06,287.6476270922567,4.150358405352594e-06,0.000890964219826762
561,4.290573946671255e-06,286.8821481721317,4.153147776175858e-06,0.0008927850512037807
562,4.279707458633924e-06,285.43267275776174,4.143968132107806e-06,0.0008943339536829438
563,4.278887218235497e-06,284.6328990958829,4.1445423131269e-06,0.0008959251211140256
564,4.289276458705321e-06,284.44458625409953,4.156213536334223e-06,0.0008978040393870237
565,4.290027329662379e-06,283.64892982079385,4.158481780353638e-06,0.0008996160718871082
566,4.2791596632551606e-06,282.2088199220815,4.149259330139958e-06,0.0009011617394271543
567,4.278787818138931e-06,281.4360963091057,4.150247517895772e-06,0.0009027592921670711
568,4.289224448355756e-06,281.2379203730639,4.161959065124535e-06,0.0009046492729493157
569,4.289421948986279e-06,280.40988295928037,4.163654727362969e-06,0.0009064516183973984
570,4.278573723369707e-06,278.9804801071595,4.154410035908412e-06,0.0009079940600410317
571,4.278696459252049e-06,278.2367901476527,4.155858921980964e-06,0.0009095987539425314
572,4.289161339353879e-06,278.02687622432785,4.16759299086129e-06,0.000911500984262025
573,4.2887454899526565e-06,277.1639332646721,4.168655840783516e-06,0.0009132924874375452
574,4.277948063745928e-06,275.7472248984631,4.15941998480558e-06,0.0009148317122695175
575,4.278616065215764e-06,275.0346278959092,4.161380920351196e-06,0.0009164445364734345
576,4.289082556383546e-06,274.81053721511574,4.173112498335022e-06,0.0009183605025872304
577,4.287982562720809e-06,273.90971285846285,4.17347143228747e-06,0.0009201397456166412
578,4.277278485715259e-06,272.5082970781869,4.164286535646935e-06,0.000921675831470389
579,4.278551790298159e-06,271.8292181169816,4.1668202839209786e-06,0.0009232980191516615
580,4.288982141914637e-06,271.58769272213203,4.178513654220227e-06,0.0009252295099483546
581,4.287113925016768e-06,270.64547472443655,4.178084269135658e-06,0.000926994830408709
582,4.276561478135218e-06,269.2627884421313,4.169008014450996e-06,0.0009285279760781494
583,4.27851076950939e-06,268.6200214518784,4.172186115049686e-06,0.0009301611113251074
584,4.288851874130748e-06,268.356711178315,4.1837906274883285e-06,0.0009321104033544891
585,4.286114006975315e-06,267.3688302179213,4.182471459749588e-06,0.000933859810457081
586,4.275774288051642e-06,266.0081139621235,4.173564782056217e-06,0.0009353907305825078
587,4.27848373471049e-06,265.40490657765105,4.177472450257283e-06,0.000937036882948719
588,4.288676032483306e-06,265.11509101530567,4.1889307353748435e-06,0.0009390064616875487
589,4.284907652024607e-06,264.0737989570326,4.186561862773315e-06,0.0009407380393053746
590,4.274913743607487e-06,262.742678142956,4.177956124003877e-06,0.0009422672565356102
591,4.278506964505667e-06,262.1843143090534,4.182717697932885e-06,0.0009439288841232152
592,4.28845620785059e-06,261.8610260938342,4.1939386303115696e-06,0.0009459217789181378
593,4.283508555752367e-06,260.7600681350744,4.190370889992627e-06,0.0009476327886364699
594,4.274025280420345e-06,259.4675066297931,4.182229347079406e-06,0.0009491614451159927
595,4.278617399049013e-06,258.95805605987744,4.187961632823628e-06,0.0009508419368020582
596,4.288106173871837e-06,258.59550384799263,4.198719952265612e-06,0.0009528430996113855
597,4.28198248994878e-06,257.4370840976643,4.1939542770377015e-06,0.0009545330555028162
598,4.273145291227415e-06,256.18953230512267,4.186412513733713e-06,0.000956063097071878
599,4.278679012436762e-06,255.72272034192957,4.1930631079593375e-06,0.0009577653122011185
600,4.287527998561906e-06,255.3222409641565,4.203164205233561e-06,0.0009597504931843628
601,4.280454158200934e-06,254.1203181014526,4.197422241949707e-06,0.0009614219830986275
602,4.272285069875207e-06,252.9173127552509,4.190504899314191e-06,0.0009629551093821211
603,4.278606694701296e-06,252.4832383724038,4.197923756651459e-06,0.0009646777332493199
604,4.286782029104024e-06,252.04356006257453,4.2073337832312245e-06,0.0009666474073322653
605,4.278899158421012e-06,250.8067708163185,4.200754336047214e-06,0.0009683026775987931
606,4.271409224754358e-06,249.6473516584905,4.1944749176500925e-06,0.000969840163132627
607,4.278403881069914e-06,249.23871394756628,4.202549574545608e-06,0.0009715819033450095
608,4.28588157221222e-06,248.7592895937973,4.211244125349913e-06,0.0009735363650068178
609,4.277301881649912e-06,247.49447661194048,4.2039376824740325e-06,0.000975177256240253
610,4.270497997902909e-06,246.37753417485493,4.198305356129682e-06,0.0009767200834037526
611,4.278069835972066e-06,245.98809708704331,4.206942113032625e-06,0.0009784803036916815
612,4.284789386735911e-06,245.46622025748158,4.21486085200478e-06,0.0009804201080849029
613,4.275633777083975e-06,244.1807856682817,4.20694635921102e-06,0.000982047792967201
614,4.269532915289675e-06,243.10591140732205,4.201979938241549e-06,0.0009835967213341586
615,4.2776015558250086e-06,242.73034751268042,4.211100274745531e-06,0.0009853750942735316
616,4.283517080156946e-06,242.1644399901469,4.218196883189033e-06,0.0009873004395947217
617,4.273874885208464e-06,240.86377916895069,4.209762472034137e-06,0.0009889159825598247
618,4.268497676793592e-06,239.8307503863587,4.20548430918444e-06,0.0009904716849201333
619,4.27699123657396e-06,239.46422828994358,4.215017994540354e-06,0.000992268229028225
620,4.282065560019457e-06,238.85348271555304,4.2212543838874025e-06,0.0009941789563405292
621,4.272014480500183e-06,237.54223890781134,4.212376839635792e-06,0.0009957832095598901
622,4.267378091181488e-06,236.5505073838323,4.208805931737331e-06,0.0009973465341997704
623,4.276238540587697e-06,236.18902064140306,4.218696273058363e-06,0.000999161540992814
624,4.28043034006446e-06,235.53262256010524,4.224030005073689e-06,0.0010010571284410413
625,4.270020460613622e-06,234.21348307646443,4.214759363710797e-06,0.0010026515039426847
626,4.266161565560744e-06,233.2636199797438,4.211933836747956e-06,0.0010042231023263243
627,4.275332124334669e-06,232.9033528120746,4.222125149198221e-06,0.0010060568449808184
628,4.27859263420421e-06,232.20033416319868,4.2265061282438425e-06,0.001007936520693761
629,4.267886307470528e-06,230.8768264208045,4.216904311649578e-06,0.0010095217494405406
630,4.26483820155087e-06,229.9689415715633,4.214859173772493e-06,0.0010111026788955355
631,4.274261721402786e-06,229.6058787625208,4.22529561425239e-06,0.0010129560754700987
632,4.276517464477706e-06,228.85404975149757,4.228649183017855e-06,0.0010148189664244511
633,4.265592859363364e-06,227.5305990737344,4.218793676976103e-06,0.0010163954819313
634,4.263370649520076e-06,226.6634495984044,4.217546242924792e-06,0.0010179874493264829
635,4.2730146896840535e-06,226.29500440862623,4.228196320866153e-06,0.0010198614392767436
636,4.274186824813571e-06,225.4923351838225,4.230442006368339e-06,0.00102170613436544
637,4.263087615805594e-06,224.17106183410849,4.220376653612277e-06,0.001023274976169828
638,4.261784167135659e-06,223.3476738750403,4.220020970643762e-06,0.0010248792048853047
639,4.27157504423355e-06,222.96876169664682,4.230812717585343e-06,0.0010267755894685805
640,4.271519489855574e-06,222.1099694905633,4.231805098619977e-06,0.0010286007554996107
641,4.260375378139004e-06,220.79771342193055,4.221658731227627e-06,0.0010301622109442751
642,4.260067585719346e-06,220.0197665846513,4.2222734841848516e-06,0.0010317805740962646
643,4.269919369312983e-06,219.62445779047832,4.2331228119628656e-06,0.0010337019443544984
644,4.268512115458872e-06,218.70603653877052,4.2327359235020865e-06,0.0010355053472548708
645,4.257446910488261e-06,217.408740910162,4.222632141461626e-06,0.0010370603320479241
646,4.258203038403454e-06,216.6767877290418,4.224288026577265e-06,0.0010386957678841773
647,4.268013308618876e-06,216.2582178315302,4.235094338693272e-06,0.0010406453710890564
648,4.265108773987343e-06,215.27615950890223,4.233181164374488e-06,0.0010424240920395623
649,4.2542903547857895e-06,214.00149908605502,4.223287780648197e-06,0.0010439739551644056
650,4.256193775747375e-06,213.31616699000622,4.226071062182049e-06,0.0010456305015557512
651,4.265791596220471e-06,212.8637089521085,4.236665030837113e-06,0.001047612706072648
652,4.261203787038411e-06,211.81269227495565,4.233037370850463e-06,0.001049363135369679
653,4.250904309307946e-06,210.57294816071627,4.22362637293452e-06,0.0010509096136666796
654,4.2540825286738535e-06,209.93615452073573,4.227667980883296e-06,0.0010525927387910192
655,4.263181137244701e-06,209.43408665642784,4.237764523243727e-06,0.001054611443672246
656,4.256730067144767e-06,208.30984321375362,4.2322393345918275e-06,0.0010563292848891743
657,4.247327394447784e-06,207.1211604429239,4.223689074614343e-06,0.001057875546147451
658,4.251915813507957e-06,206.53421147184025,4.229128341707898e-06,0.0010595922059129022
659,4.259920082674566e-06,205.98184833268397,4.238103234421548e-06,0.0010615890057685661
660,4.2520573881648025e-06,204.8072512038752,4.23112995306102e-06,0.001063277964127569
661,4.243659963328934e-06,203.67143623111807,4.223552119737469e-06,0.0010648282711168853
662,4.249364913224334e-06,203.11870437884187,4.230097391528409e-06,0.0010665770128434865
663,4.256118229681512e-06,202.51027630395413,4.237793374675171e-06,0.0010685516969421718
664,4.247113736298111e-06,201.29852777409678,4.229641169154615e-06,0.0010702154098868215
665,4.2397660703392574e-06,200.21429956517875,4.223083519858183e-06,0.00107177354639376
666,4.246392899740615e-06,199.6853488189792,4.2305412377142495e-06,0.0010735532573358944
667,4.25178965088481e-06,199.0180525327884,4.236851372620421e-06,0.0010755051278998238
668,4.241824647628452e-06,197.77765874437637,4.227701525764963e-06,0.0010771471316670031
669,4.235596276175994e-06,196.7453256458231,4.222236135203113e-06,0.001078715824585434
670,4.242972690417483e-06,196.2308705382624,4.230434808463499e-06,0.0010805259492003083
671,4.246897523970975e-06,195.50181905022774,4.2352420657828915e-06,0.0010824540887415073
672,4.236138791653097e-06,194.240490281229,4.225261426042164e-06,0.0010840773064679694
673,4.231127630553898e-06,193.2618718570396,4.220988270456316e-06,0.0010856584171614649
674,4.239075579270239e-06,192.75198958295786,4.229750890146693e-06,0.0010875000954502995
675,4.241351738331732e-06,191.9558514529233,4.232876590506286e-06,0.0010894034605447756
676,4.230045580393903e-06,190.6850904458553,4.222311258917918e-06,0.0010910095132642495
677,4.226273142219324e-06,189.75752149526411,4.2192547300993564e-06,0.001092606599459407
678,4.234664094525182e-06,189.2448911832882,4.228453348842307e-06,0.001094480979364211
679,4.235106547151348e-06,188.3765812170071,4.229710050854543e-06,0.0010963579865489819
680,4.223491377720912e-06,187.10694209077278,4.2187987412327085e-06,0.0010979486703333481
681,4.221015038484884e-06,186.22920774800937,4.217018913716951e-06,0.0010995654122601395
682,4.229689318238583e-06,185.70490985566957,4.226494530445236e-06,0.0011014747035478002
683,4.228120799400144e-06,184.7608362990528,4.225701721227515e-06,0.001103322300748673
684,4.216429711416783e-06,183.50182402343736,4.214678342438488e-06,0.0011048998927881333
685,4.215355694866154e-06,182.674286204396,4.214284337451507e-06,0.0011065407731208423
686,4.223966615542118e-06,182.11989978445789,4.2236917029780356e-06,0.0011084909084718882
687,4.220284711777796e-06,181.1012733603446,4.220743147458669e-06,0.001110303633898054
688,4.208801518277723e-06,179.86351244066262,4.209893018769661e-06,0.0011118714647981496
689,4.209269979967183e-06,179.0870642809329,4.211028355688655e-06,0.0011135422995253701
690,4.217335538906046e-06,178.4777950433582,4.219886322862449e-06,0.0011155422134068278
691,4.211442750456566e-06,177.38702587067047,4.214680557904988e-06,0.0011173130450652779
692,4.200562159154071e-06,176.1842121666797,4.2044009565533535e-06,0.00111887635314883
693,4.202761525652983e-06,175.4603224271445,4.207258254755595e-06,0.0011205851721238754
694,4.209700790750706e-06,174.7824765354775,4.214974220400303e-06,0.0011226139696964039
695,4.201538838047804e-06,173.62128258297938,4.207450646990737e-06,0.0011243414745515214
696,4.1918375691456e-06,172.47307445825462,4.198322278277312e-06,0.0011259067532718933
697,4.1957142475828e-06,171.79291663999095,4.202851295699143e-06,0.0011276613080847798
698,4.200832311868266e-06,171.0466134620883,4.208705655341186e-06,0.0011296624797832906
699,4.1909703938234726e-06,169.8390178633745,4.19943521700132e-06,0.0011313520883001163
700,4.182588671493308e-06,168.74492333147523,4.191602909739594e-06,0.0011329281367894258
701,4.1877746321497176e-06,168.09153124079052,4.1974347806929596e-06,0.0011347268550202028
702,4.19072617593355e-06,167.26650544142595,4.2010790938837465e-06,0.001136698561545756
703,4.179611934036037e-06,166.03070042324597,4.190511277179613e-06,0.0011383549752232614
704,4.172680389827506e-06,164.99043300601645,4.1841092924305025e-06,0.0011399484670135186
705,4.17881222889606e-06,164.34656453785874,4.1908799359476085e-06,0.0011417924705068878
706,4.1793682250228856e-06,163.43875740267745,4.192081496578012e-06,0.0011437312682268522
707,4.167298648644698e-06,162.1852094372339,4.180515523112457e-06,0.001145360734939763
708,4.162010283433741e-06,161.20132529271623,4.1757400315035905e-06,0.0011469767954045103
709,4.168544956514441e-06,160.54155117207154,4.182905244757523e-06,0.0011488714685567634
710,4.166619421220497e-06,159.55460000356203,4.1815739984148105e-06,0.0011507704159730969
711,4.15398377541988e-06,158.29721829801372,4.1694015112402485e-06,0.0011523779460380053
712,4.150480981300982e-06,157.36894650653286,4.1663982803867884e-06,0.0011540234555635345
713,4.156836014674991e-06,156.66650791861437,4.173373735757094e-06,0.0011559764156854082
714,4.152187946224938e-06,155.59846792935434,4.169264003000394e-06,0.0011578286974572435
715,4.139546742558916e-06,154.35628579553463,4.157049343607787e-06,0.0011594199269417103
716,4.1379808341534194e-06,153.48170508685214,4.155973379151032e-06,0.001161103920494292
717,4.143384776853089e-06,152.7016142527158,4.16198484507333e-06,0.0011631280774438873
718,4.13585914804219e-06,151.55608543407718,4.154937014798498e-06,0.0011649232895401035
719,4.123820278847543e-06,150.34638305086852,4.143293386011757e-06,0.0011665081386801903
720,4.124440376873528e-06,149.52514145850805,4.144398558122584e-06,0.0011682427414409573
721,4.127858799884037e-06,148.6523838610154,4.148390002317852e-06,0.0011702938470315215
722,4.11766502392465e-06,147.44153814541176,4.138613436678735e-06,0.0011720319504019484
723,4.107011629649383e-06,146.28487916736483,4.1283315912754245e-06,0.0011736232307629475
724,4.109423389737646e-06,145.49311577109148,4.131223949504369e-06,0.0011754202805180367
725,4.110234120317272e-06,144.53992235910619,4.132550505385216e-06,0.0011774337504217942
726,4.0979833448618655e-06,143.28427049081722,4.120661386176096e-06,0.0011791254311785734
727,4.0890661307279e-06,142.18395279415952,4.112097639386544e-06,0.0011807361844812893
728,4.092305356165007e-06,141.3816026384905,4.11580742432507e-06,0.0011826018343846943
729,4.090129896189174e-06,140.34314452007683,4.114085184674545e-06,0.0011845691686850947
730,4.076472600364014e-06,139.06387277894058,4.100739159806251e-06,0.0011862232885071992
731,4.069606452675348e-06,138.02145482953145,4.094213177073016e-06,0.0011878654080364243
732,4.072738395289828e-06,137.17010724501804,4.097799230680112e-06,0.0011898090835987891
733,4.0672378378232895e-06,136.0447355437211,4.092683891853049e-06,0.001191720029930107
734,4.052953655737979e-06,134.76580178672796,4.078666749248642e-06,0.0011933452787219903
735,4.048314641879772e-06,133.77613217457744,4.074358270947256e-06,0.001195032998756644
736,4.0502717592950925e-06,132.83272569496785,4.076745090929112e-06,0.0011970689420235635
737,4.041203601393105e-06,131.62524077302012,4.067988780913032e-06,0.0011989086731349229
738,4.027246302414312e-06,130.3712901788918,4.054262845551214e-06,0.0012005195191651557
739,4.0248141691168025e-06,129.41875250312515,4.052153997398604e-06,0.001202273813751361
740,4.02436114411378e-06,128.36661721719955,4.052084306337693e-06,0.0012043575412597888
741,4.011798166124868e-06,127.08592527586748,4.0397596132701965e-06,0.001206124842141247
742,3.999358800021849e-06,125.88294415755489,4.027527511239614e-06,0.0012077427949413262
743,3.998268977033981e-06,124.92284353319634,4.0267486947561325e-06,0.0012095890517405587
744,3.994479351257799e-06,123.78591058930651,4.023268951114884e-06,0.0012116214086718995
745,3.979504636831028e-06,122.46527665023724,4.00846866983693e-06,0.0012133287051181495
746,3.969069896488337e-06,121.31226102086602,3.998223787965475e-06,0.0012149790783544776
747,3.96798006669366e-06,120.29505859996429,3.997420171188156e-06,0.0012169268121687024
748,3.960281620077204e-06,119.0697188084208,3.989951411244888e-06,0.0012188913471645822
749,3.943909774198518e-06,117.73553114152725,3.973699457017354e-06,0.0012205547005700596
750,3.935629289581209e-06,116.6194092994088,3.96559390292382e-06,0.0012222631516491393
751,3.932988671163483e-06,115.48829743026937,3.963199686025978e-06,0.0012243303700956662
752,3.920742898874952e-06,114.17160247310808,3.951095953702389e-06,0.0012262092487012018
753,3.90446150959204e-06,112.85820525941774,3.9348932537779e-06,0.001227850323919534
754,3.89796014465451e-06,111.74440129522172,3.9285487145030334e-06,0.0012296527675552742
755,3.892055842165793e-06,110.49009564413335,3.92282218664066e-06,0.0012317634367120646
756,3.875830091480717e-06,109.1094397792058,3.906655620757526e-06,0.001233550549301746
757,3.860875311462706e-06,107.82918945895472,3.8917500120671054e-06,0.0012352110957308301
758,3.8549470804524535e-06,106.662832822136,3.885947665535494e-06,0.0012371381750658674
759,3.844617274319669e-06,105.31716606634329,3.8757041428178256e-06,0.0012391774292813942
760,3.825734862865839e-06,103.90433000153799,3.856811119463105e-06,0.001240895423894893
761,3.8125782978646153e-06,102.64404698188525,3.84367762388699e-06,0.0012426177603287343
762,3.804837782566815e-06,101.34479428614073,3.836006139053237e-06,0.0012446926599635692
763,3.789201340493191e-06,99.9073684664495,3.820356740414195e-06,0.0012466316847427278
764,3.769301570983629e-06,98.4922588059618,3.8003909040673003e-06,0.001248314637375535
765,3.757632872263234e-06,97.21244421251777,3.7887124630309657e-06,0.0012501470203242749
766,3.745665789987183e-06,95.75665529221048,3.7767253526074605e-06,0.0012522964779835392
767,3.72500015453813e-06,94.25095152006304,3.7559516232530613e-06,0.0012541237374329172
768,3.705721127045795e-06,92.84307000198658,3.736562722797979e-06,0.001255832826127098
769,3.693688693729133e-06,91.46412464074798,3.7244638814172872e-06,0.0012578244731901384
770,3.6760492883603584e-06,89.91234341776607,3.7066958903463676e-06,0.0012598803209101198
771,3.652006088285301e-06,88.3703553015771,3.682464950478066e-06,0.0012616299904687578
772,3.633674764900509e-06,86.93630041805058,3.663975874763893e-06,0.001263433708533415
773,3.617324367164253e-06,85.33585682678759,3.6474568366161546e-06,0.001265626533393351
774,3.59297542670635e-06,83.69900895074545,3.622866741413271e-06,0.001267545022648621
775,3.565532568522755e-06,82.07360475487685,3.5951462988748725e-06,0.0012693127275696147
776,3.5288044651192965e-06,79.98428375834446,3.5579874230812807e-06,0.001271526359060034
777,3.473421498045081e-06,77.32044547832793,3.5019507714665004e-06,0.0012740087396646415
778,3.409799245666128e-06,74.63265991354366,3.4376064472124343e-06,0.0012762133309730502
779,3.340345364139226e-06,71.71243008583482,3.367322614235291e-06,0.0012785949690330477
780,3.2552916603637145e-06,68.19252399604896,3.2812105979658973e-06,0.0012814196430753922
781,3.1699878935131933e-06,64.89980957561522,3.194879440285272e-06,0.001283866916675558
782,3.083987927932133e-06,61.63917722308676,3.107830082413348e-06,0.001286239056606373
783,2.9818798849085755e-06,57.760351777108845,3.004423441588017e-06,0.0012890684680227462
784,2.8848391462684987e-06,54.24632253718586,2.906180117306684e-06,0.0012915017358866732
785,2.7895207417031253e-06,50.87160640141006,2.809680896584282e-06,0.0012937793363076743
786,2.679345583741104e-06,46.97307544081444,2.698095377885889e-06,0.0012964101229595774
787,2.5765965251326577e-06,43.49044928131424,2.5940657629247664e-06,0.0012986594152595038
788,2.474275683802384e-06,40.083550101493366,2.4904670052048517e-06,0.0013008190100123383
789,2.3634648491199244e-06,36.42222273039564,2.378246033737706e-06,0.0013031243729142964
790,2.2614928138073744e-06,33.1931358535824,2.275016334253136e-06,0.0013050803263134898
791,2.152813413033191e-06,29.77630880964073,2.1649769965215017e-06,0.0013071361045845081
792,2.0498313740008787e-06,26.619932175640788,2.0607162535587715e-06,0.0013089981953725398
793,1.951380680382162e-06,23.694544867571352,1.9610663518172167e-06,0.0013106828605376508
794,1.852006052872714e-06,20.761351745124653,1.8604645508284172e-06,0.0013123649612534814
795,1.7599669260676275e-06,18.154468588217817,1.7673233253743395e-06,0.0013138212526827792
796,1.6680855688048428e-06,15.568856734695464,1.674329285275095e-06,0.0013152599824322996
797,1.584404983561507e-06,13.302775989693837,1.5896612357367074e-06,0.001316496894631896
798,1.5032522536335948e-06,11.131092891727599,1.507547689973908e-06,0.0013176753290962814
799,1.4303411433958534e-06,9.247975068933751,1.4337920103306503e-06,0.0013186835405308228
800,1.363281585550883e-06,7.539086790749972,1.3659546001500616e-06,0.0013195939408858536
801,1.303072464345243e-06,6.057066153781746,1.3050613794550966e-06,0.0013203759460176942
802,1.252900029818827e-06,4.831097176966707,1.2543139546630062e-06,0.0013210216352764657


==> PHA-T1_UNSTRUCTURED.csv <==
t,u,F,cmod,fracture_dissipation
0,0.0,0.0,0.0,0.0
1,6.000000000000002e-08,9.695858560365245,1.015076460552187e-08,1.893525114482486e-12
2,1.7457041594517696e-07,28.20739309060033,2.9540615685706317e-08,1.3634023199315947e-10
3,2.8874046145120345e-07,46.64621773921164,4.8882833064471335e-08,1.0142708788407618e-09
4,4.022857822290369e-07,64.97140738683314,6.815231183897166e-08,3.75490388759836e-09
5,5.150775746271357e-07,83.15912485538486,8.733982299391275e-08,9.663529431547246e-09
6,6.246489846521968e-07,100.81262799964506,1.0603636423583517e-07,1.919275454453917e-08
7,7.267315760731218e-07,117.25017371977076,1.2351718860152272e-07,3.093283959176851e-08
8,8.258338836405872e-07,133.20371962854233,1.4055617463341886e-07,4.377800735100301e-08
9,9.247474380076548e-07,149.12578561571036,1.576401729491787e-07,5.703138221790916e-08
10,1.024834681972603e-06,165.23671139931255,1.7501613137798375e-07,7.046990452241886e-08
11,1.1265730676646854e-06,181.61315168298367,1.9278452941345356e-07,8.426878843281749e-08
12,1.2299855855264464e-06,198.2582147433597,2.1096547172847724e-07,9.877836959915065e-08
13,1.3349012825617973e-06,215.14354824457587,2.2954836778999353e-07,1.145298042575238e-07
14,1.441090669584082e-06,232.2311960367289,2.485195921049908e-07,1.3225212152567778e-07
15,1.5483274795983823e-06,249.48394755257888,2.678581030984041e-07,1.5261808720601344e-07
16,1.656412715572583e-06,266.8690751984216,2.875474915578487e-07,1.7631772864579176e-07
17,1.7651806987172645e-06,284.35913378412914,3.0758321073193287e-07,2.041906752348055e-07
18,1.87449717444265e-06,301.93181541402924,3.279641150591622e-07,2.3709399704063827e-07
19,1.984255396592679e-06,319.5685738853631,3.487181934887972e-07,2.7659900707854846e-07
20,2.094370709613398e-06,337.25460220439004,3.6987124656500585e-07,3.2422030369239074e-07
21,2.2047757824689184e-06,354.9784034037631,3.914390149925287e-07,3.81087178921824e-07
22,2.3154175876238045e-06,372.73022669476455,4.1345406760262654e-07,4.4901461117219377e-07
23,2.426253690741673e-06,390.5027172476101,4.359325131042173e-07,5.291440268511138e-07
24,2.537250757349267e-06,408.2891544576812,4.589271692056312e-07,6.236909627277409e-07
25,2.648382269217516e-06,426.08368413943765,4.824922935445786e-07,7.353068913469319e-07
26,2.759626670378892e-06,443.88165815321287,5.066794789673691e-07,8.662938519665708e-07
27,2.87096748253e-06,461.6776342753897,5.31589940876938e-07,1.0212628347225917e-06
28,2.982391174428101e-06,479.46723718274853,5.57315866275753e-07,1.2043541718187445e-06
29,3.0938869088266725e-06,497.24627087012874,5.839564280132127e-07,1.4202684977471237e-06
30,3.2054461196404454e-06,515.0103757953581,6.116463672413838e-07,1.6747887087402714e-06
31,3.3170611138551605e-06,532.7560464686229,6.40493519013359e-07,1.9729323979158496e-06
32,3.4287281934966226e-06,550.4760699832425,6.70765794605432e-07,2.3272131088749592e-06
33,3.5404446923393853e-06,568.1626802696165,7.027663769032753e-07,2.751855697600947e-06
34,3.6522061456074472e-06,585.811840520931,7.366826424724314e-07,3.255106348148962e-06
35,3.764015512036153e-06,603.4086831403964,7.731372997083871e-07,3.8673385011014365e-06
36,3.875873735235166e-06,620.9391812077332,8.127651271757185e-07,4.618305598068862e-06
37,3.98778542562348e-06,638.3811146742316,8.565612951289217e-07,5.5564658428235435e-06
38,4.099764113095311e-06,655.6921317167564,9.064349180118114e-07,6.775689699074716e-06
39,4.21182850591917e-06,672.8047745397014,9.654826261358355e-07,8.427602793192436e-06
40,4.305630984220188e-06,686.8060994097539,1.028614721143878e-06,1.0486352786073238e-05
41,4.365329504221985e-06,695.3403251992708,1.0847426511648328e-06,1.2602670572428476e-05
42,4.388920870857743e-06,698.292308216667,1.124728304133806e-06,1.4351191108563643e-05
43,4.390510706866794e-06,697.9413665028469,1.1507636421079627e-06,1.5668274921411208e-05
44,4.382466613198917e-06,696.1094752105199,1.1719730563002796e-06,1.6874774528638614e-05
45,4.370518849352181e-06,693.585725937631,1.1945518299068451e-06,1.823721058206984e-05
46,4.363628222646632e-06,691.9250559387025,1.2151672625070145e-06,1.946809730518395e-05
47,4.361977222000466e-06,691.1350470135568,1.2349016885785936e-06,2.0612777462688746e-05
48,4.3631914861483805e-06,690.83792793441,1.2533855798409125e-06,2.1673312413865052e-05
49,4.365441201781087e-06,690.7209319480617,1.2710989764396847e-06,2.269883787400895e-05
50,4.368496145733108e-06,690.7296942039119,1.2886989867628963e-06,2.3727949562438955e-05
51,4.372189595399195e-06,690.818922423521,1.306784614327683e-06,2.4801588298094313e-05
52,4.376487295571116e-06,690.9817097529713,1.3253882502750163e-06,2.592283919754035e-05
53,4.3788443318976265e-06,690.9709003786377,1.338738635360372e-06,2.6755639251475837e-05
54,4.377672416313558e-06,690.5301935633511,1.346791467189585e-06,2.73122725168522e-05
55,4.374076194036062e-06,689.7360044136044,1.3531484220063376e-06,2.7805930774648547e-05
56,4.369419017973384e-06,688.7856743094783,1.3587775480135537e-06,2.8275303100396167e-05
57,4.36484433240548e-06,687.845585797349,1.3644584248123522e-06,2.8750640546838513e-05
58,4.361352060391389e-06,687.0589792436126,1.3709250483354107e-06,2.9263025247968644e-05
59,4.360080326852723e-06,686.5873373491236,1.37904654004257e-06,2.9850897758524565e-05
60,4.3622175327734e-06,686.5887167194473,1.3900151214520654e-06,3.057695844633202e-05
61,4.368457662511767e-06,687.1369340481831,1.4050207193511904e-06,3.151749313386554e-05
62,4.379148826625063e-06,688.2221185829393,1.4259106905161927e-06,3.281231106760663e-05
63,4.387478501649807e-06,688.9134489018877,1.4462283116790527e-06,3.415680127302001e-05
64,4.388159253937464e-06,688.405077558132,1.4636245720737163e-06,3.5498639255143514e-05
65,4.379133040271288e-06,686.5069467991458,1.4739140284962135e-06,3.6550146199324505e-05
66,4.365501549005807e-06,683.9559731172737,1.4806931080280875e-06,3.745096770681444e-05
67,4.352434966508276e-06,681.4950529842222,1.487501552653209e-06,3.8348226665317896e-05
68,4.344483267527736e-06,679.8134583580328,1.4964282860629886e-06,3.9291996548358246e-05
69,4.342592389187163e-06,679.0415708018951,1.5082045428581284e-06,4.031930675013795e-05
70,4.344796110877994e-06,678.8440776236872,1.5228452288603636e-06,4.1488840777093916e-05
71,4.348559772043304e-06,678.8519224708385,1.538751698178274e-06,4.274138833646335e-05
72,4.3541943054771215e-06,679.145908391589,1.555218072144064e-06,4.4006667371517815e-05
73,4.365055260588371e-06,680.1980169474606,1.5746690694984603e-06,4.53954008102726e-05
74,4.381861341718886e-06,682.1230569910958,1.5971986504173997e-06,4.69004144841505e-05
75,4.398459424342617e-06,684.0558887741876,1.6183760158623617e-06,4.831835856367994e-05
76,4.409113246097843e-06,685.1602711145864,1.6349303666601307e-06,4.952655203832457e-05
77,4.411912496157345e-06,685.1450687298358,1.6461655571245798e-06,5.051344319787221e-05
78,4.406775423022804e-06,683.9830776805371,1.6524670314866429e-06,5.131242692792637e-05
79,4.394865575991321e-06,681.8308779578831,1.6548680467122981e-06,5.197772098873155e-05
80,4.378991110989008e-06,679.0966843470744,1.6550470106913236e-06,5.2570622960408376e-05
81,4.36343522867211e-06,676.4204596626015,1.6551319908566928e-06,5.314479301089081e-05
82,4.350231040874192e-06,674.0770056500911,1.6567565366920967e-06,5.3787881693170946e-05
83,4.340469876045447e-06,672.1984060323728,1.661116057755758e-06,5.457944575607976e-05
84,4.334913535146013e-06,670.9368117770736,1.6677224000803697e-06,5.5444923663521055e-05
85,4.331544165969932e-06,669.9887678255382,1.6756100869659592e-06,5.636429166767454e-05
86,4.329363202504015e-06,669.2264618000875,1.6838327095271086e-06,5.7279583735061256e-05
87,4.327883965616664e-06,668.5575574282384,1.6925691720173772e-06,5.822734402464258e-05
88,4.327125571761179e-06,667.9586423047053,1.7023730720695386e-06,5.926412578922147e-05
89,4.327725281155167e-06,667.4919381209501,1.714220232764083e-06,6.046750660394573e-05
90,4.330777677323068e-06,667.3785661422326,1.7274184956814304e-06,6.172461878553337e-05
91,4.337196542597395e-06,667.798388798861,1.7415241598201374e-06,6.295072669175706e-05
92,4.347102838857306e-06,668.7238256923266,1.757523497646753e-06,6.424456527528366e-05
93,4.3585248688366406e-06,669.8106831550908,1.7754167778444666e-06,6.569372671343187e-05
94,4.368633449713481e-06,670.6374154471773,1.7937772899833728e-06,6.726944804999135e-05
95,4.374934602245484e-06,670.9724789893652,1.8086378747823079e-06,6.864342497895182e-05
96,4.378950035228017e-06,671.0282303462054,1.8210701947755693e-06,6.986235373385653e-05
97,4.381863250473096e-06,670.9567562473475,1.8321562539431642e-06,7.099045030178109e-05
98,4.383483515345232e-06,670.7593548720611,1.841270134869542e-06,7.196149219926551e-05
99,4.382910427009478e-06,670.3140468366817,1.8477637618589313e-06,7.274122459810406e-05
100,4.380546028618778e-06,669.6405002590141,1.8526220928186427e-06,7.34212496249782e-05
101,4.376483747022892e-06,668.7240440619559,1.8564374899649864e-06,7.406500729341991e-05
102,4.37050212031448e-06,667.5068746362659,1.8595634806438889e-06,7.472496972424647e-05
103,4.362773212888851e-06,665.9908574967552,1.862523116705043e-06,7.545446828432256e-05
104,4.354320786982297e-06,664.2928916899372,1.8664647679899882e-06,7.633909514227156e-05
105,4.347934394341245e-06,662.8412675653885,1.8725047999659557e-06,7.737285023850471e-05
106,4.346272724729799e-06,662.1635620087746,1.8795360443847588e-06,7.829064488710369e-05
107,4.349733753170246e-06,662.2691542423838,1.8886653039670402e-06,7.920240324507155e-05
108,4.360192792417372e-06,663.4036794399954,1.901425622430645e-06,8.01932952076776e-05
109,4.378043205500144e-06,665.5855538953717,1.918712104091079e-06,8.135197767642066e-05
110,4.402043474153091e-06,668.5617964871482,1.9410849410999103e-06,8.281739201931404e-05
111,4.4293426437353964e-06,671.6874439894019,1.9709300086694953e-06,8.505497846997834e-05
112,4.434995308902227e-06,671.7920038098706,1.986483332985816e-06,8.67154711766347e-05
113,4.432276264894764e-06,670.6377091356909,1.998040143202556e-06,8.835507572834822e-05
114,4.4191715541205615e-06,667.8806146421582,2.0053583482506248e-06,9.006419260854837e-05
115,4.398855388450158e-06,664.1910366599565,2.0066714789668643e-06,9.142633490362685e-05
116,4.380366615083169e-06,660.848277851983,2.0075667389521945e-06,9.263258271363894e-05
117,4.368931488485402e-06,658.4779606852829,2.013139615004449e-06,9.403858792695386e-05
118,4.36447941089695e-06,657.0469962519537,2.023683434499223e-06,9.569092753455166e-05
119,4.361846905470254e-06,655.8508878645622,2.0355856644776666e-06,9.742864283729457e-05
120,4.357583597288853e-06,654.410443225761,2.0465987199574087e-06,9.916476427520871e-05
121,4.354616309857022e-06,653.3031742237746,2.0558845333818816e-06,0.00010060014594019352
122,4.355287070782031e-06,652.8332017072971,2.065335120697494e-06,0.00010183722370655546
123,4.358052248471939e-06,652.7299752135492,2.074878469736556e-06,0.00010295993479218858
124,4.359801730405309e-06,652.5199884711722,2.083176996301792e-06,0.00010398435792350225
125,4.358227364099257e-06,651.8536736983522,2.0892081275447805e-06,0.00010491954341672295
126,4.353609506971145e-06,650.7690390237398,2.0931839992158234e-06,0.00010577463944583964
127,4.348685020377496e-06,649.6821473080969,2.096307281426513e-06,0.00010653518347789848
128,4.34616106578076e-06,648.9639062121149,2.100404474090047e-06,0.00010727400333488646
129,4.346532033337994e-06,648.6569482118895,2.106198012663369e-06,0.0001080582851442926
130,4.348962160568394e-06,648.6196497506032,2.1135433103524427e-06,0.00010892411609181352
131,4.35256940025652e-06,648.7060301192454,2.1222331154893523e-06,0.0001099023852972998
132,4.357504730118468e-06,648.9166738389647,2.1326633837048565e-06,0.00011104037552277823
133,4.3657827951266485e-06,649.5686013833398,2.145533549671943e-06,0.00011230095614982227
134,4.379135701022564e-06,650.95170957262,2.161194484018266e-06,0.0001136135139991199
135,4.395085839749189e-06,652.6651132361525,2.1789022584067854e-06,0.0001150479941069238
136,4.405898150126558e-06,653.568312405403,2.1946987379628726e-06,0.00011658631629518346
137,4.4019319239057256e-06,652.2724150749006,2.2032032239990786e-06,0.00011813992707990262
138,4.387307370873471e-06,649.3918319519917,2.206429097425195e-06,0.00011970423101522365
139,4.379343454089574e-06,647.4310851999212,2.2138716794701714e-06,0.00012141252506218914
140,4.37644356312017e-06,646.4642430771764,2.2202168691991388e-06,0.000122586931302604
141,4.369419368671876e-06,645.0673887930296,2.2218555366889706e-06,0.00012337083022602303
142,4.357474349735126e-06,643.0290468167511,2.219771093723814e-06,0.00012396957905091855
143,4.343142045704936e-06,640.6662961394466,2.216072131236007e-06,0.00012450762027150342
144,4.330119715843427e-06,638.4959087696768,2.213042631785728e-06,0.0001250474415166365
145,4.322034367688897e-06,637.0437726149505,2.212650501494953e-06,0.0001256082336086859
146,4.319476908078341e-06,636.3734529174405,2.215530409861852e-06,0.00012624005528036463
147,4.32229944452273e-06,636.4401425179948,2.221937533922558e-06,0.00012699159824546035
148,4.330130294450912e-06,637.1779671278723,2.2318319120431573e-06,0.00012788605665108577
149,4.341745242493922e-06,638.4280890546264,2.24427079340175e-06,0.00012887668966947842
150,4.355875977724354e-06,639.9851514654556,2.2588545303339966e-06,0.00013000369908152542
151,4.371014243563661e-06,641.6044612772083,2.275109624394004e-06,0.00013131713776827825
152,4.383183957440704e-06,642.7951194250954,2.2896770007937972e-06,0.00013261524255431102
153,4.389959548898268e-06,643.2394739847817,2.300772587099558e-06,0.00013381563801711784
154,4.39045317490974e-06,642.8186816766139,2.307793860248266e-06,0.00013489497400056362
155,4.3838571689716985e-06,641.4518599841821,2.3098234162310203e-06,0.00013577292047217517
156,4.372877717036082e-06,639.5636795558986,2.30790823552961e-06,0.00013638837062976417
157,4.360849350382778e-06,637.5841023619456,2.3045967018325632e-06,0.00013686851779916553
158,4.350411241802756e-06,635.8540075173013,2.301887095765942e-06,0.00013731171029315913
159,4.343221794918228e-06,634.5844740895601,2.301074366837762e-06,0.0001377858255213098
160,4.340307031197246e-06,633.9022672565121,2.303010910269557e-06,0.00013834059393972288
161,4.342086250439009e-06,633.846671459381,2.3082142401913246e-06,0.00013902293588840853
162,4.348969995341133e-06,634.4559255097714,2.317193171319711e-06,0.00013987913141337382
163,4.360796612380207e-06,635.6729701941209,2.330288490046471e-06,0.00014098112739772395
164,4.3774840208580165e-06,637.415223973501,2.348372441130803e-06,0.00014248198431330073
165,4.393010740399786e-06,638.8097127648514,2.368131268405216e-06,0.00014437378359268994
166,4.393612869150284e-06,638.1288893321297,2.378538881749936e-06,0.00014605830265363064
167,4.380477878353925e-06,635.6206117075532,2.3792958457083367e-06,0.00014737484439043325
168,4.361178363180559e-06,632.2609959692896,2.376130911361927e-06,0.00014859651804798336
169,4.345347405909727e-06,629.3641733792934,2.375338921962386e-06,0.0001499046748035826
170,4.341361071865982e-06,628.1258336775775,2.3816918698706296e-06,0.00015133657469178208
171,4.345635118804596e-06,627.9309091122021,2.3944522673069117e-06,0.00015309756906242366
172,4.35219694841719e-06,628.1045872789454,2.4079116161616038e-06,0.00015477642182892736
173,4.362441615320278e-06,628.8252944099033,2.4231333857603654e-06,0.00015642143103803208
174,4.3772870833051735e-06,630.1767092049743,2.4412446719880317e-06,0.0001581372755709416
175,4.39298282579612e-06,631.5754285488308,2.4606863214167964e-06,0.00016001763358131882
176,4.400059076158141e-06,631.921122663657,2.472936173901537e-06,0.0001614902096724611
177,4.397948760588204e-06,631.2176427184709,2.4766773143254157e-06,0.0001623696567240438
178,4.391026776060731e-06,629.9569085118873,2.4760748673297477e-06,0.0001629563174366928
179,4.382868256260075e-06,628.5677969802364,2.474175067756972e-06,0.00016343542776834873
180,4.375941801086776e-06,627.3667373882697,2.4728247117037313e-06,0.00016388963568396054
181,4.371572126778878e-06,626.5167701686888,2.4730973238256693e-06,0.00016437758360082235
182,4.370057897653802e-06,626.0380224826652,2.4754371419713473e-06,0.0001649484423074814
183,4.370316275185695e-06,625.7448172739549,2.479602406753601e-06,0.00016566845879756586
184,4.370128201774187e-06,625.2589088852252,2.4850629236340376e-06,0.00016666934792324863
185,4.366100116820565e-06,624.0757642811421,2.4901123308556288e-06,0.00016799257690601
186,4.36307076177624e-06,623.0460759839186,2.4955638024536023e-06,0.0001692923011362224
187,4.363250408592855e-06,622.3671596124151,2.504089759460283e-06,0.00017082631296955309
188,4.36101814109745e-06,621.2265917537368,2.5125788131000693e-06,0.0001726169806861162
189,4.35865303529367e-06,620.1533323604071,2.5199230743390955e-06,0.00017421946795306752
190,4.361606185462541e-06,619.8134732673175,2.5305571131646684e-06,0.00017587270888599592
191,4.36323943741972e-06,619.3055079558156,2.5401323751039435e-06,0.00017748446235946048
192,4.357275621837892e-06,617.9476511914678,2.542602684714046e-06,0.00017859864758753652
193,4.347380380911084e-06,616.1511505899608,2.541392512162764e-06,0.00017945391969836067
194,4.338813761689052e-06,614.5845738925711,2.5404676727870513e-06,0.0001802186588619632
195,4.335210545718524e-06,613.7080981769553,2.5425797795398315e-06,0.00018101137687659974
196,4.338051487724145e-06,613.6890503381273,2.5490807151290276e-06,0.0001819227701092221
197,4.345241784878054e-06,614.1846910792862,2.5592603039368878e-06,0.00018305215358950755
198,4.348793616105401e-06,614.106905826344,2.567948907509272e-06,0.00018431008736038913
199,4.346370021980474e-06,613.2970422062677,2.571830323592349e-06,0.00018532506461073695
200,4.346038655977456e-06,612.7892337019596,2.576852384797099e-06,0.00018632502922819193
201,4.3530069974895244e-06,613.2511586188317,2.586840904041136e-06,0.00018745418196250418
202,4.368023444566116e-06,614.745108207512,2.6027123898461186e-06,0.00018880487392785894
203,4.388219432920102e-06,616.8294485899602,2.6231639827383088e-06,0.00019045816455475696
204,4.403356988724357e-06,618.1535831303469,2.641088040612129e-06,0.00019221988102639665
205,4.400698738391194e-06,617.2493945335763,2.645350339166988e-06,0.0001933877435691036
206,4.388252931440996e-06,615.076622301434,2.6425861381618496e-06,0.00019432618708673633
207,4.373209746720557e-06,612.5701227540816,2.6379237448463976e-06,0.00019519797322027776
208,4.3610056994838725e-06,610.408783979935,2.635526043011859e-06,0.00019618433570920947
209,4.350898948897215e-06,608.3960666815912,2.635945534041825e-06,0.00019748651061375977
210,4.347997926842191e-06,607.3694445652444,2.6409211241750804e-06,0.0001988353943817136
211,4.351020623727736e-06,607.242726095158,2.6486735805098876e-06,0.00020002732650568466
212,4.354487816816882e-06,607.2739885735583,2.6556412241073916e-06,0.00020101093020774165
213,4.356635132574171e-06,607.1843359470436,2.6611135834061676e-06,0.00020185719606060593
214,4.358372425101114e-06,607.0567711904291,2.6661194334421786e-06,0.00020266161326715194
215,4.360074136399993e-06,606.9068822399,2.671275757849571e-06,0.00020350397629397254
216,4.359764496349134e-06,606.4388277088904,2.6755941716045994e-06,0.0002044298315995212
217,4.353068931220089e-06,605.1368635417651,2.6754113912197383e-06,0.0002052374575640703
218,4.342148188961861e-06,603.3395797900334,2.6716636542649306e-06,0.00020584479080161454
219,4.332047111972369e-06,601.6849750545215,2.668113614924074e-06,0.00020638945248595974
220,4.3274174447429e-06,600.761790418155,2.668216373705726e-06,0.00020699574185551505
221,4.330321711293779e-06,600.8125766862165,2.6736987382934065e-06,0.00020775757893809853
222,4.340465508552491e-06,601.7737155719608,2.684619015640942e-06,0.00020872310703321585
223,4.35400725519051e-06,603.177011204789,2.697918178217921e-06,0.0002097516276590079
224,4.366026269472778e-06,604.3893915037183,2.7100513053134526e-06,0.00021073653331429344
225,4.37685698507337e-06,605.4385969740242,2.7214172656635463e-06,0.00021171858919814167
226,4.387033804097544e-06,606.3855987362987,2.732481884148485e-06,0.00021272636894166096
227,4.396720566987788e-06,607.2495480831383,2.7433843248855807e-06,0.00021376782716105904
228,4.404117278821182e-06,607.7726674158164,2.753090018605223e-06,0.00021486348615481953
229,4.405558930940959e-06,607.5795289720571,2.7579849383035214e-06,0.000215727011320743
230,4.4008256606272565e-06,606.6466398945428,2.7578780878207285e-06,0.00021634414096028578
231,4.393306125452831e-06,605.3791865394309,2.7555257964616017e-06,0.00021685220902790836
232,4.385857137234922e-06,604.1349650422688,2.7530793780275365e-06,0.00021733052652055164
233,4.380587846249069e-06,603.1742438985223,2.752162997157174e-06,0.000217845517641325
234,4.379256799306151e-06,602.7108591293671,2.754164004888137e-06,0.0002184588897029034
235,4.383222346390347e-06,602.895260482777,2.760303363233171e-06,0.00021925003181161174
236,4.391109750598923e-06,603.5420290657603,2.7696752626391395e-06,0.0002202102743311236
237,4.397457665093385e-06,603.9060041215415,2.778779369732739e-06,0.00022132743624737495
238,4.395507244150743e-06,603.2486144996438,2.781451933293659e-06,0.0002221844400882198
239,4.391356199826966e-06,602.3270741893207,2.7823499538581556e-06,0.0002229579766676908
240,4.389802156286378e-06,601.7363012860109,2.7851353820306804e-06,0.00022378722440767173
241,4.394586990506095e-06,601.932511973705,2.7927363487594926e-06,0.00022479614443356378
242,4.4063099788874695e-06,602.942190392433,2.806070242291701e-06,0.00022610604969158454
243,4.42007473964331e-06,604.0913051180169,2.8220427196252487e-06,0.0002277245833292587
244,4.428957662316888e-06,604.5326701148457,2.8352565636594315e-06,0.00022943302501747764
245,4.427961335776115e-06,603.7456542168525,2.8409527579503418e-06,0.00023087527824088095
246,4.419394790685436e-06,602.124762017516,2.839859593024946e-06,0.0002318780989788929
247,4.407533187224778e-06,600.1499313180635,2.8357327243139324e-06,0.00023267079820783753
248,4.396763414536504e-06,598.4110957032184,2.831460394509269e-06,0.00023327092801987792
249,4.388823509168631e-06,597.0995790253338,2.8285942308461083e-06,0.00023377839256304988
250,4.384001829272098e-06,596.2385192660167,2.827473754638821e-06,0.00023422836502048262
251,4.381026908355465e-06,595.6156241036654,2.8276609892553824e-06,0.00023470689881535
252,4.3787966605208e-06,595.037671105347,2.828861550029418e-06,0.00023530883719241326
253,4.375230236022567e-06,594.1314014498508,2.8305961178953975e-06,0.0002362323557455326
254,4.364593728721484e-06,592.021072347459,2.8300794901507326e-06,0.0002376901337189923
255,4.3538437642282776e-06,589.942225199006,2.8290215087049428e-06,0.00023904506765786993
256,4.350831049912487e-06,588.9278698244947,2.832806391464419e-06,0.0002403648590397558
257,4.35486737280946e-06,588.8130180299719,2.8416615277540488e-06,0.00024180397508681396
258,4.361153796230407e-06,588.9368396338908,2.8525670783556728e-06,0.00024338640148317416
259,4.365894287399863e-06,588.8828418300648,2.8621428759588784e-06,0.0002449014415710278
260,4.3700832536984846e-06,588.7123293872902,2.871719779167154e-06,0.00024650846097382464
261,4.375407635110215e-06,588.547052560521,2.883367276560263e-06,0.00024843859755873575
262,4.378729464646898e-06,588.0518453756698,2.8942001591246735e-06,0.00025050219166722034
263,4.371451145219721e-06,586.4330753485701,2.895258712106805e-06,0.00025190871933645863
264,4.356499056318462e-06,583.9031675418939,2.8901526151211334e-06,0.0002530558494223036
265,4.3423557656558725e-06,581.4745335731315,2.8856342422455335e-06,0.00025421795708702264
266,4.337752517146721e-06,580.2073648223134,2.888469184102345e-06,0.0002556317240254737
267,4.347166116362995e-06,580.7172676870528,2.9014787664516955e-06,0.00025725806880871785
268,4.360701584621014e-06,581.8197640758381,2.9168262963587865e-06,0.0002587939888179702
269,4.36590774853249e-06,582.1017493916985,2.923987529800278e-06,0.0002596952384286413
270,4.368204185436206e-06,582.04138481912,2.9287885796496e-06,0.0002604966294633144
271,4.36968243882639e-06,581.8811955923344,2.9329529049929267e-06,0.0002612778713170256
272,4.371174279713886e-06,581.7061716345416,2.9372659809515586e-06,0.00026209547268752156
273,4.373134185034305e-06,581.5524908148127,2.9422458040042387e-06,0.000263002647175363
274,4.376693082263572e-06,581.5302695802303,2.949004150022476e-06,0.00026408750395498216
275,4.383989355201511e-06,581.858666800288,2.959541168361881e-06,0.0002654920441181783
276,4.397671658045378e-06,582.8057628042175,2.976348510033785e-06,0.0002673990432191025
277,4.408327055055163e-06,583.2911291270497,2.991584099803151e-06,0.00026944022968982084
278,4.402482010176726e-06,581.9510676597052,2.992514912735884e-06,0.00027069110508717967
279,4.387586323019937e-06,579.4583986645686,2.98691941424158e-06,0.0002718451307121437
280,4.369756760513909e-06,576.5678062967097,2.97940562686085e-06,0.0002730221649700639
281,4.354543913098946e-06,574.1569881356642,2.9725046777886375e-06,0.0002739052850088139
282,4.338410047871444e-06,571.677723704693,2.9645189738432034e-06,0.0002746727758883878
283,4.325153748898389e-06,569.5666613635341,2.958581686630441e-06,0.00027546392045606693
284,4.320193623383993e-06,568.4818833269252,2.9588576816303232e-06,0.0002763983274544326
285,4.326458861826759e-06,568.7739810698439,2.96764028172017e-06,0.00027754977773708056
286,4.340146962039963e-06,569.9024111575716,2.9826652331065786e-06,0.0002790041100897849
287,4.347807284537514e-06,570.2810603896321,2.9931876974800607e-06,0.00028036837694284843
288,4.345727927151949e-06,569.4980296503837,2.996025319417586e-06,0.0002814802293588923
289,4.339769058394423e-06,568.2386552523773,2.9959117906481722e-06,0.0002825219347307106
290,4.335734059697132e-06,567.2068838052818,2.9973168497383655e-06,0.0002836162204332693
291,4.335701918254768e-06,566.7663599375123,3.000914818181387e-06,0.0002845637082521739
292,4.337084687522177e-06,566.5921357620776,3.0048085094571114e-06,0.00028533457678359776
293,4.339316118298953e-06,566.5673510773669,3.0089639871618344e-06,0.00028602163809144775
294,4.343239137796352e-06,566.7719313005234,3.0142164777417648e-06,0.0002866902464643415
295,4.349144345486105e-06,567.2221469742551,3.020944136509648e-06,0.00028738724960795595
296,4.356962397359977e-06,567.8966841647426,3.029198362612051e-06,0.00028813909265798586
297,4.366531015610595e-06,568.7668083039902,3.038929498565322e-06,0.0002889620963547286
298,4.3771038576670206e-06,569.72526006462,3.049697262193434e-06,0.0002898780821120435
299,4.386925728500496e-06,570.5474643174873,3.060243180554392e-06,0.00029087853526785337
300,4.393267692788587e-06,570.9740398824893,3.067891930863902e-06,0.0002917537700758755
301,4.395820169227829e-06,570.9756279007112,3.072343719096878e-06,0.0002924803722730711
302,4.395127653039471e-06,570.5948677499574,3.07420827956123e-06,0.0002931207505303892
303,4.391821571671951e-06,569.8996687476255,3.0740423198783e-06,0.0002937063909594295
304,4.386423413750867e-06,568.9528241345403,3.0722520920655676e-06,0.00029424840363333394
305,4.379621138920548e-06,567.8362774201681,3.0693787604340347e-06,0.0002947631096691785
306,4.37209087602612e-06,566.6249516704391,3.0659976809755795e-06,0.0002952786660163738
307,4.364196611897194e-06,565.3493084484945,3.062496953137655e-06,0.00029583176389937993
308,4.356332872314869e-06,564.0537284421694,3.059205364869042e-06,0.00029643709611707793
309,4.348999863955044e-06,562.7751862443469,3.0566949008851414e-06,0.00029715520783271557
310,4.343477674533106e-06,561.6466815010317,3.056118907758565e-06,0.00029805700421206495
311,4.340034911173892e-06,560.7063895842274,3.0576331263584388e-06,0.00029913457241337473
312,4.334064835963861e-06,559.2666956307212,3.058723156421195e-06,0.00030058852064392697
313,4.3252039167452585e-06,557.473632791054,3.0576060259185737e-06,0.0003019996806636531
314,4.317724766018225e-06,556.0095043411179,3.0562622931861996e-06,0.00030308391332349615
315,4.310667625663208e-06,554.7225668105499,3.0542430253509304e-06,0.00030390244245694656
316,4.3032001316111846e-06,553.4507552636546,3.051395958262827e-06,0.00030457418004029013
317,4.296545457008017e-06,552.3076869194257,3.0489310853344393e-06,0.0003051936626793634
318,4.292485836978198e-06,551.4876724804783,3.0483826745378637e-06,0.00030583579269949346
319,4.292414041321082e-06,551.1413750132396,3.05095841531983e-06,0.0003065610388085802
320,4.29670616165735e-06,551.3047835319471,3.0570201596860023e-06,0.0003073952395484403
321,4.30497439819901e-06,551.9072174930384,3.0664549270152795e-06,0.0003083827464600342
322,4.315222927969777e-06,552.717367774052,3.07764899680783e-06,0.00030946999825975154
323,4.325220419454466e-06,553.4923972534036,3.088672150105735e-06,0.0003105637121090983
324,4.3354350977655126e-06,554.291258808006,3.0998691008624573e-06,0.00031166606207254355
325,4.345049249070133e-06,555.0061274965192,3.1106781455567776e-06,0.0003127842266903318
326,4.352013824044749e-06,555.4018919659709,3.1194312297100697e-06,0.000313860465206161
327,4.353919997970784e-06,555.2749007565591,3.123616324027186e-06,0.0003146687171219456
328,4.35302900026134e-06,554.8599345867109,3.1252682310752576e-06,0.00031532675540191327
329,4.3517231889427104e-06,554.4181215596759,3.126421584693741e-06,0.0003159278995457415
330,4.351226765734205e-06,554.0784303487147,3.1281594833196957e-06,0.00031653116987879316
331,4.351689703924009e-06,553.8468651979116,3.1306883105199746e-06,0.00031716503728793067
332,4.352312144831339e-06,553.6170264099665,3.1334670301050213e-06,0.00031783942167132876
333,4.3518549158906855e-06,553.2291884507302,3.135619569977248e-06,0.00031855890158737375
334,4.3493626237902765e-06,552.5557728036212,3.136503506384318e-06,0.000319337006090537
335,4.345329868206497e-06,551.6421296676048,3.136606795865015e-06,0.0003202121681903136
336,4.342476217208822e-06,550.8529645279792,3.1377434442750186e-06,0.0003211422429582949
337,4.3423741338530674e-06,550.3680397019938,3.1411934877311994e-06,0.0003221700008107014
338,4.343341465689998e-06,549.9247025102532,3.1461044011794503e-06,0.0003234026983724256
339,4.340619988871006e-06,548.9146984432724,3.1490668592087604e-06,0.00032485279942270174
340,4.335142169817988e-06,547.5985567713736,3.1497012956065885e-06,0.00032621032292030194
341,4.330122749929146e-06,546.3301377727013,3.150728310947946e-06,0.000327589929134392
342,4.325703612576931e-06,545.2790607558883,3.151135290432273e-06,0.00032866210877949856
343,4.320549096217152e-06,544.2366583042666,3.150257046166028e-06,0.0003295143372715512
344,4.315249603180118e-06,543.2243542722707,3.1489140286846183e-06,0.00033026165561032903
345,4.311270053432581e-06,542.3882306582685,3.1484559193324645e-06,0.00033098719910027775
346,4.308641947926588e-06,541.7143120324339,3.149036918662877e-06,0.0003317296087473431
347,4.30586620103001e-06,541.0115012441602,3.149580758262391e-06,0.00033249432549479276
348,4.301983171834308e-06,540.1566849854606,3.1494038002427424e-06,0.0003332868007181158
349,4.299345975921004e-06,539.4716157519159,3.150036585090613e-06,0.00033405045412960633
350,4.3011214060427406e-06,539.3167591249278,3.154065561315377e-06,0.0003348647156104545
351,4.309362085040367e-06,539.9205719748516,3.1632025184235183e-06,0.000335791286412243
352,4.3236832249723344e-06,541.2178054407999,3.1772843989316693e-06,0.000336865965274606
353,4.340980597655054e-06,542.7946339011941,3.194204075448636e-06,0.0003381428025977258
354,4.353709469048982e-06,543.6591076968962,3.2087478955314917e-06,0.00033972810970060843
355,4.34987416471711e-06,542.4887252969768,3.2108328868840956e-06,0.00034124010118749857
356,4.3429134706921135e-06,541.1132102316491,3.209291572273168e-06,0.0003423479106295486
357,4.340641380134185e-06,540.4269778110004,3.210460601525825e-06,0.0003432265247577062
358,4.342262779172325e-06,540.266609814718,3.2142119440246916e-06,0.00034401558780058683
359,4.346680885985588e-06,540.464594540509,3.2199527008615884e-06,0.00034478207174493835
360,4.352848001499069e-06,540.870329601641,3.2270484511441373e-06,0.00034556986114855914
361,4.359152816257265e-06,541.2916267904753,3.2342509875093085e-06,0.0003463610877082348
362,4.3642490728443536e-06,541.5603591025271,3.2405675483486963e-06,0.0003471578348819755
363,4.366615856816273e-06,541.4951128757624,3.2448189616024127e-06,0.00034794429313122555
364,4.364664500102275e-06,540.9073132593347,3.245767550855229e-06,0.00034870243845135465
365,4.35614675693849e-06,539.5313779072534,3.241658918000506e-06,0.0003494044948081172
366,4.341196095990724e-06,537.387215131147,3.2325757907759337e-06,0.00035004407662562055
367,4.323225341436351e-06,534.8733774595659,3.221219875762284e-06,0.00035067437797538714
368,4.307264285744197e-06,532.5883059195602,3.2114928357733636e-06,0.00035134768727443854
369,4.295796400612836e-06,530.7861600939503,3.2056051498034753e-06,0.00035217799501210733
370,4.292802283520749e-06,529.873164664794,3.2071055593286053e-06,0.00035334853080794737
371,4.30269564008872e-06,530.474004709725,3.218732504974143e-06,0.00035468492184552946
372,4.322277530928885e-06,532.1642390013121,3.2383022198380515e-06,0.0003562487667308394
373,4.341578551396662e-06,533.7986415902266,3.257797953742587e-06,0.0003578591019630346
374,4.348708134433734e-06,534.157944422,3.2666479808188413e-06,0.00035898678147593154
375,4.347121151872426e-06,533.5283334241792,3.268392663594699e-06,0.0003599357281430764
376,4.343383125348484e-06,532.6566335014601,3.2683694820113866e-06,0.0003608366499180913
377,4.343322862414856e-06,532.197659387402,3.2713659031347763e-06,0.00036182095260300787
378,4.350487449091241e-06,532.5471638211058,3.280307887158937e-06,0.00036297279057173485
379,4.3638826063639324e-06,533.5334904783438,3.2947692100247297e-06,0.00036439990372230647
380,4.37624164367971e-06,534.2580113229025,3.3093273461841735e-06,0.0003661237303053853
381,4.372619567320154e-06,533.3034160034159,3.3099926889339015e-06,0.00036724969606508176
382,4.362505106759533e-06,531.6330743246198,3.305244294789681e-06,0.0003682081558137622
383,4.354513801047896e-06,530.185645239298,3.3023300118652508e-06,0.0003692448931510937
384,4.354787317357673e-06,529.6796268365619,3.306087633421322e-06,0.0003704236214288559
385,4.360757446885986e-06,529.9107490372738,3.3138669012513403e-06,0.00037150609028911984
386,4.36932728633963e-06,530.4620378030149,3.3235824605889138e-06,0.0003725794854917126
387,4.378794512126965e-06,531.1178208578283,3.3339982763756857e-06,0.00037366282836223495
388,4.3865725556951855e-06,531.5651120672243,3.3431400723331083e-06,0.0003747543976082837
389,4.388658873665979e-06,531.3412144966275,3.347813015098243e-06,0.000375805427953255
390,4.3826049319135805e-06,530.255552979612,3.34547591861685e-06,0.00037658353257069257
391,4.371619759200301e-06,528.6624514414839,3.338807484895151e-06,0.00037716501147818884
392,4.359623859749884e-06,526.9755325419685,3.33118593590177e-06,0.0003776839336177038
393,4.349446258701541e-06,525.4936067431307,3.325044604441768e-06,0.00037823518782497057
394,4.343056347115028e-06,524.412098263591,3.3221577654193056e-06,0.00037891143175942043
395,4.341332477177776e-06,523.7810023197433,3.3235528424408024e-06,0.00037983428855544355
396,4.342978153211094e-06,523.3282921182943,3.3289707005451257e-06,0.0003812550132979571
397,4.343243515745445e-06,522.6707831321903,3.3335592649335508e-06,0.00038275988267093844
398,4.34085948674016e-06,521.7550427583734,3.3357188153008532e-06,0.00038413252146586374
399,4.3357432013025485e-06,520.6910126849205,3.3346330411147964e-06,0.0003851123304427948
400,4.327642780555346e-06,519.3827617264831,3.3305304786503997e-06,0.0003858433922272675
401,4.318252360866932e-06,517.9666427001351,3.3251388545546065e-06,0.00038647222262388017
402,4.309897250887302e-06,516.6784116068488,3.3205177511914133e-06,0.0003870929262597298
403,4.304283826331955e-06,515.6907753384454,3.318178933540467e-06,0.0003877744056336365
404,4.302786938943157e-06,515.1389944165405,3.319363583028439e-06,0.0003885799008342667
405,4.307108132316743e-06,515.190900085141,3.3256064650702385e-06,0.0003895861942185979
406,4.3194997732532e-06,516.0580389652308,3.3390088678520095e-06,0.0003909173755319655
407,4.337007370810223e-06,517.4639045618321,3.35681069058211e-06,0.0003924061753784407
408,4.35439203670816e-06,518.8078727362733,3.3747918478618573e-06,0.00039399814313170034
409,4.364678578542955e-06,519.3531514998971,3.3869631985827685e-06,0.00039548735201740316
410,4.36366271240733e-06,518.7381794052211,3.3892175295925864e-06,0.00039657126053177326
411,4.358141867033948e-06,517.6364756046679,3.387671005510075e-06,0.00039754786872648576
412,4.353957835509434e-06,516.6607299719834,3.3873561171789924e-06,0.00039859627731789286
413,4.3553449806329925e-06,516.227027367966,3.392091074117048e-06,0.0003999054062102214
414,4.357690598413891e-06,516.0232091110863,3.39685271626448e-06,0.0004009603529210786
415,4.358558116695983e-06,515.6905459213801,3.4001708768730647e-06,0.00040191427202424657
416,4.357171201974144e-06,515.1020137358219,3.401657589228584e-06,0.00040284444389916295
417,4.35304952618856e-06,514.1668507757657,3.4011463906188366e-06,0.00040382569854518135
418,4.347864502265927e-06,513.0194480345658,3.400323141170281e-06,0.0004049963296700394
419,4.346003439844581e-06,512.1676448295295,3.402669594763301e-06,0.000406377984174241
420,4.346991272795838e-06,511.6082910277053,3.407492961042984e-06,0.0004078544212570923
421,4.346266903382899e-06,510.910706206791,3.4105830244708316e-06,0.0004091925761476023
422,4.344578477703254e-06,510.15080820364096,3.412601508720726e-06,0.00041041911359343097
423,4.345521014599822e-06,509.65653956731796,3.4169341190081536e-06,0.00041174015121807806
424,4.3517571863731645e-06,509.6359324903085,3.4262843683789585e-06,0.0004133827999827604
425,4.363919674946008e-06,510.11000760167894,3.4414512298449293e-06,0.00041546208975742503
426,4.368146553764192e-06,509.8473030568946,3.4492142601881696e-06,0.00041712337601682806
427,4.36102291138584e-06,508.4281647391789,3.447020175791242e-06,0.0004184144896489417
428,4.3499698399935885e-06,506.6311865659933,3.441252316178692e-06,0.00041952911689419195
429,4.342359224753405e-06,505.2615050294702,3.438043147007155e-06,0.0004205859119249331
430,4.337147250105659e-06,504.123396548499,3.4369988573311584e-06,0.00042174667131287836
431,4.326531117338359e-06,502.3302527418393,3.4318256343281354e-06,0.00042296622244293315
432,4.317607862013252e-06,500.7576591323207,3.4278493392136407e-06,0.00042413290856067756
433,4.322460691945428e-06,500.72746666629047,3.435104938551092e-06,0.0004254196702424229
434,4.343342293780586e-06,502.3890504984009,3.4560261394522373e-06,0.0004270657744600035
435,4.3663468414404e-06,504.2744634213149,3.4787412167861184e-06,0.0004287604367082718
436,4.377646256745355e-06,504.9525925975473,3.49128674502686e-06,0.0004301379931601115
437,4.376745064002247e-06,504.3785815598967,3.49321471746865e-06,0.00043117375094514344
438,4.368072313612344e-06,503.0196069878256,3.4883202138980015e-06,0.000431965610160383
439,4.356744940835774e-06,501.3943828553317,3.4810869056015813e-06,0.0004326705332134355
440,4.345372260400361e-06,499.73058705780437,3.4740021627827784e-06,0.0004334484544594446
441,4.334773851387228e-06,498.0846159679398,3.4679303326462563e-06,0.0004343820192566104
442,4.326408410463622e-06,496.69162841049655,3.463658073911479e-06,0.00043532341896716754
443,4.320836958003111e-06,495.5999321295717,3.4617231701611898e-06,0.0004363071515779351
444,4.318938644810541e-06,494.8741404586324,3.4630287143164052e-06,0.0004374113728877542
445,4.320989227846158e-06,494.46848716173264,3.4682204407361594e-06,0.00043880323335088845
446,4.327041114176524e-06,494.35108001453216,3.477546237959438e-06,0.00044056411848394396
447,4.3293811497282126e-06,493.975647111692,3.4829641050407013e-06,0.00044196386481551973
448,4.3245913067916544e-06,492.906597167026,3.481980085267644e-06,0.0004431024365883598
449,4.314631752751714e-06,491.3072655521433,3.4765089905121e-06,0.00044411257135974313
450,4.304588176996625e-06,489.7190424837142,3.470852718816396e-06,0.000445077611326933
451,4.3003429400522e-06,488.79767845769334,3.469820666547751e-06,0.0004460269758675235
452,4.303232289258716e-06,488.6423493496651,3.4747790502763405e-06,0.0004470736250738858
453,4.310695047921374e-06,488.963501625782,3.4836567114453826e-06,0.0004482132518152615
454,4.318192867746016e-06,489.3046367906104,3.4924694793961014e-06,0.00044931831507890577
455,4.323901378633245e-06,489.45332633025043,3.4997734429845517e-06,0.0004504011110840305
456,4.326385527847855e-06,489.2382253621327,3.5044525936770393e-06,0.0004514813624076255
457,4.3266598410589255e-06,488.74926382247094,3.5074651834293444e-06,0.00045261375155261895
458,4.328280252475632e-06,488.38604400378875,3.5117028541344666e-06,0.00045380330667984636
459,4.334597367380792e-06,488.4959038456855,3.520043962472778e-06,0.00045511678744504947
460,4.345146447338836e-06,488.95109810832173,3.532507562070829e-06,0.00045671772978596347
461,4.350838058700197e-06,488.7576773243308,3.541541820187173e-06,0.0004585427565228175
462,4.342632217606973e-06,487.2657089984468,3.537864570830112e-06,0.0004597922968730606
463,4.327472937183423e-06,485.17693348180535,3.5275641253185523e-06,0.00046064038290450336
464,4.310921247926994e-06,483.0093722058578,3.515724572438718e-06,0.0004613197498341695
465,4.29659797278586e-06,481.1037983463204,3.50563393228591e-06,0.0004619723159830287
466,4.286158489915913e-06,479.5980645387439,3.4988874216221598e-06,0.00046270071400809145
467,4.27979062978281e-06,478.4690049138226,3.495866371229296e-06,0.00046359950266350937
468,4.27897284814479e-06,477.8501761340136,3.497940463533408e-06,0.00046473592014929424
469,4.284666598204211e-06,477.93224952506324,3.50545824944929e-06,0.00046592903047548863
470,4.294703872876424e-06,478.42459876973413,3.516902173370684e-06,0.0004672825706172814
471,4.302362387684233e-06,478.5573943357888,3.5268778126927993e-06,0.0004688410228935034
472,4.30227369656217e-06,477.980504321596,3.529715621705169e-06,0.00047006991450388846
473,4.2980597189752045e-06,477.0970681520867,3.528386875364784e-06,0.0004709698639681246
474,4.292176538541665e-06,476.10805560222224,3.5252783201986454e-06,0.00047169720178992416
475,4.286832561241662e-06,475.20654711623297,3.522468580961414e-06,0.00047236460343210584
476,4.28400597745005e-06,474.5785282633734,3.521751207207552e-06,0.0004730439935334554
477,4.28469881267944e-06,474.3116409510269,3.5240682399009237e-06,0.00047378539618555095
478,4.289143030876411e-06,474.413645363905,3.529702911682165e-06,0.0004746268904811475
479,4.296072707235388e-06,474.7565276129971,3.537552313147027e-06,0.0004755420275726965
480,4.303866889945875e-06,475.1718880251565,3.546227172359145e-06,0.00047650710104611194
481,4.311602839315907e-06,475.54851567590276,3.5550121410724977e-06,0.0004775422357387253
482,4.318213426832266e-06,475.77362255260914,3.5629989585008636e-06,0.00047863695953738185
483,4.323048551462913e-06,475.8155439061587,3.569450426953917e-06,0.0004797046329974242
484,4.325508176176613e-06,475.665848117619,3.573585595874465e-06,0.00048062022145878714
485,4.324860408657176e-06,475.2309870519415,3.574866494587023e-06,0.00048141262506621544
486,4.3208617139076025e-06,474.47396357216473,3.5731450536475414e-06,0.0004821046990239819
487,4.31442895092768e-06,473.4810255039956,3.569255523726255e-06,0.0004827284474114264
488,4.307025572807658e-06,472.39093067553574,3.564515721731325e-06,0.00048333180224866657
489,4.300658599519669e-06,471.40125029326884,3.5606967175227704e-06,0.0004839638800228545
490,4.296406448091509e-06,470.6186499953836,3.558745739272469e-06,0.0004846495472477943
491,4.294109376695435e-06,470.0029745864469,3.5586424485486986e-06,0.00048543744029973436
492,4.2930707415784186e-06,469.4564516260183,3.559916175919773e-06,0.00048637385019437753
493,4.2923975725940215e-06,468.92701301185645,3.56160228851386e-06,0.00048735975811562836
494,4.291634117143065e-06,468.36376715319403,3.563327377800558e-06,0.0004883975137453085
495,4.292168356001508e-06,467.94538750119796,3.566108937550973e-06,0.0004894282167671737
496,4.2952829153076535e-06,467.7899030243002,3.5711200517256192e-06,0.000490498788913675
497,4.299930094868016e-06,467.74370753484317,3.577680340471395e-06,0.0004916941912929795
498,4.303766899233343e-06,467.5134308125205,3.584025371949297e-06,0.0004930977149307634
499,4.303389577890032e-06,466.9628907401304,3.586183488362166e-06,0.000494202955714066
500,4.302496026866104e-06,466.42967743219236,3.587552002839547e-06,0.000495148971521449
501,4.304519137809498e-06,466.22684782674435,3.5912819830436677e-06,0.0004960641002601073
502,4.310919579227498e-06,466.4739407776026,3.5987783047022117e-06,0.0004970316693974035
503,4.3203064810668166e-06,466.99911987886645,3.6089773772403135e-06,0.0004980972415700487
504,4.33047747170416e-06,467.56189222890805,3.620050202388469e-06,0.0004992655321512338
505,4.3392139007501535e-06,467.9199903641544,3.6301545948574504e-06,0.0005005425152848601
506,4.344795338523808e-06,467.8898949104926,3.637837820000931e-06,0.0005019245068537424
507,4.3446785299405255e-06,467.1977143203444,3.6409674971585066e-06,0.000503412923793229
508,4.331032840903528e-06,464.99540850382283,3.6330159256787464e-06,0.0005050232162254598
509,4.308970249263623e-06,461.945849869705,3.6177405150927084e-06,0.0005065091995051243
510,4.300393465079518e-06,460.3401200671924,3.6137718537513096e-06,0.0005079985386397739
511,4.307294708593743e-06,460.448421176689,3.6225154431568212e-06,0.0005093646776397923
512,4.319402576420668e-06,461.1679831691119,3.6353733648029588e-06,0.0005106126321283098
513,4.33128532087744e-06,461.912252754576,3.6478168860489078e-06,0.0005117546718454014
514,4.3409841413261886e-06,462.46264534211537,3.658233058016963e-06,0.0005128115615324458
515,4.348792419984705e-06,462.8219705658112,3.6670019767142044e-06,0.0005138458523538275
516,4.355708696100156e-06,463.0588516181205,3.6751392564719175e-06,0.0005149404528456149
517,4.363262381528641e-06,463.27715230355346,3.684204409042189e-06,0.0005162246686014871
518,4.370420178091595e-06,463.36052226747046,3.693351098466986e-06,0.0005177136678300922
519,4.368110248667039e-06,462.61003621677713,3.6937089848468867e-06,0.0005188285501966849
520,4.356392963361638e-06,461.02829666138695,3.685366424696486e-06,0.0005195796118237435
521,4.3411854542076645e-06,459.13427374110205,3.6738154856210336e-06,0.0005202049724928705
522,4.328306084598355e-06,457.48555412463213,3.6642350448234266e-06,0.000520832186415714
523,4.321098295241603e-06,456.393413656544,3.659641335195319e-06,0.0005215529863675146
524,4.3190396445806935e-06,455.78364121389484,3.659677970600069e-06,0.0005224078921581679
525,4.318739909187355e-06,455.27268125627313,3.6615919763828787e-06,0.0005234520390892144
526,4.317352328246806e-06,454.5342395703576,3.663087674060491e-06,0.0005247419163957687
527,4.317341657430392e-06,453.86216035153456,3.666097338725623e-06,0.0005262026792146764
528,4.320306858725168e-06,453.55628910649295,3.6713822244336373e-06,0.0005275472896477482
529,4.32135647760666e-06,453.20765542331895,3.6743243971852237e-06,0.0005285470397728824
530,4.318824569098337e-06,452.59530154795823,3.673718991659512e-06,0.0005293028556813544
531,4.315501128814944e-06,451.94881189765044,3.672221133013109e-06,0.0005299522368784218
532,4.313904287233748e-06,451.4919198731147,3.672150713751245e-06,0.0005305824907146171
533,4.314963190226792e-06,451.28988309111656,3.6744404581517073e-06,0.0005312629824701554
534,4.318139422135902e-06,451.2684360870577,3.6787118303016157e-06,0.0005320324042677153
535,4.321012271352273e-06,451.1660081978111,3.6829404961062966e-06,0.0005329091811268266
536,4.320481424233586e-06,450.6486965909092,3.6845290732406954e-06,0.0005339156451126439
537,4.316959099099634e-06,449.75601575634124,3.6838415791182208e-06,0.0005350599301086554
538,4.316322373533912e-06,449.0801464940458,3.68597783500634e-06,0.0005363864942094208
539,4.3206364020626655e-06,448.8721563477393,3.6925411629216174e-06,0.0005378161434164595
540,4.324352900264702e-06,448.69595117913815,3.6981732250377753e-06,0.0005390415873361978
541,4.326767238679921e-06,448.41837950113813,3.7025366174351567e-06,0.0005401934693182298
542,4.328992957299434e-06,448.09881307573875,3.7068277527071612e-06,0.0005413943275055355
543,4.333319850889807e-06,447.9725130315807,3.7130171469577397e-06,0.0005426479745717263
544,4.340701075177584e-06,448.09548446148125,3.722106074606318e-06,0.0005440470159444211
545,4.348899150683994e-06,448.2044171450026,3.732308565173004e-06,0.0005456616853501899
546,4.351646277358397e-06,447.94096547075304,3.7370081759555163e-06,0.0005468612538451814
547,4.345682776917534e-06,446.9900996607491,3.7333311076267233e-06,0.0005476015184886504
548,4.33482979860453e-06,445.6043752126169,3.725169148354724e-06,0.0005481923239844635
549,4.3235555788400974e-06,444.19361623094466,3.7165675308220657e-06,0.0005487430161418083
550,4.31523134360693e-06,443.0675575363563,3.710574937817573e-06,0.0005493337333565706
551,4.311339723627405e-06,442.350261171024,3.7085833456592745e-06,0.000550025419833289
552,4.309890536844097e-06,441.78026276037343,3.709125571621708e-06,0.0005509419290969655
553,4.306597010424959e-06,440.80221618072096,3.70900470769163e-06,0.0005523348976970483
554,4.303925091772628e-06,439.9408611116978,3.709187198174361e-06,0.0005536121115548824
555,4.306437914658421e-06,439.72543227605695,3.7133395857298553e-06,0.0005546374801655611
556,4.313749608644132e-06,440.01612890524956,3.7215525141796608e-06,0.0005556278862829048
557,4.324356212093137e-06,440.6229348952033,3.7326871337971123e-06,0.0005566619250103375
558,4.336169242163671e-06,441.330028156131,3.7449601618237954e-06,0.0005577454598525942
559,4.34615839794438e-06,441.8289254978182,3.7557431903748664e-06,0.000558878502789876
560,4.352129160839966e-06,441.9409761460679,3.7629564204114815e-06,0.0005599641337965162
561,4.353215811018661e-06,441.5860605180373,3.765821067137391e-06,0.0005609860628610835
562,4.3495630165734535e-06,440.8502462894784,3.764168803129582e-06,0.0005617885343807618
563,4.343322032860855e-06,439.911037224473,3.7600345024547394e-06,0.0005624615774937722
564,4.3356719425626805e-06,438.848970896385,3.7545989332854707e-06,0.0005630910563969883
565,4.326864665914009e-06,437.6651325258232,3.748180276252847e-06,0.0005637306868177165
566,4.316841605759991e-06,436.3329672241643,3.7408124731266425e-06,0.000564425677267443
567,4.306245068255112e-06,434.8878273037391,3.7331724652874856e-06,0.0005652403897784795
568,4.29785126069061e-06,433.5524463009769,3.7278980038770895e-06,0.0005662998691866075
569,4.297197672589884e-06,432.84924308341795,3.7299316863265876e-06,0.0005676815073302604
570,4.30520786280199e-06,432.88886256315874,3.7399981704431517e-06,0.0005693450681799504
571,4.316389834422235e-06,433.112981167771,3.753352969207981e-06,0.0005713012576664716
572,4.317528878495471e-06,432.87048709223143,3.7557857390484216e-06,0.0005720786369609619
573,4.312636602684709e-06,432.1375085641868,3.75251364746892e-06,0.000572606888045549
574,4.308202924792823e-06,431.4840423832671,3.749504696574112e-06,0.0005730620392928833
575,4.307566846603854e-06,431.20166261468404,3.749833660265109e-06,0.0005735373027197715
576,4.312646502575002e-06,431.4458654018748,3.755316945560712e-06,0.0005741116750699282
577,4.322263599636237e-06,432.0240382786568,3.7652343382637498e-06,0.0005749475856084764
578,4.327152406559762e-06,431.797980344768,3.7723585080489538e-06,0.0005765081472613103
579,4.32246809017684e-06,430.67474935350003,3.7708968897527766e-06,0.0005779406976226213
580,4.321540660161329e-06,430.0122339612593,3.7723598328777303e-06,0.0005791844497928927
581,4.324223705665102e-06,429.73868519628,3.776849243094776e-06,0.0005803635565935927
582,4.327144918919742e-06,429.5086428196182,3.7814604631111836e-06,0.0005814995153421114
583,4.328199119663e-06,429.1129799689722,3.7843557192923794e-06,0.0005825925376135011
584,4.327696352380918e-06,428.5727625452692,3.785846235487504e-06,0.0005836640414493824
585,4.328464123234978e-06,428.1514489755165,3.788472522165091e-06,0.0005847505694845063
586,4.331772601197273e-06,427.9222015812009,3.7935500043044566e-06,0.0005859665742457179
587,4.337311294502594e-06,427.79357164259096,3.8010389633050815e-06,0.0005874443981190474
588,4.34323225423947e-06,427.59775551223566,3.809262347997373e-06,0.0005891522153126738
589,4.342844976581651e-06,426.8887564401258,3.811524581577944e-06,0.0005906239143227454
590,4.33414828918897e-06,425.5098075080407,3.805923118717395e-06,0.0005917735249772922
591,4.320045907559454e-06,423.62514942035483,3.7954809259260637e-06,0.000592868169041475
592,4.304094512135525e-06,421.49263824169043,3.783667909489542e-06,0.0005941075572261204
593,4.295931668094239e-06,419.9848636643018,3.7792166617089555e-06,0.0005956462180353104
594,4.299555866000597e-06,419.5926261196554,3.785253744376057e-06,0.0005972652074878835
595,4.307962797240531e-06,419.62960196369824,3.7956284096267567e-06,0.0005989661155200426
596,4.314495603402236e-06,419.56169532898275,3.8040491762458043e-06,0.000600498244822079
597,4.317356449760634e-06,419.25900083917116,3.8087626799697757e-06,0.0006017639305814475
598,4.317638183918986e-06,418.7888071171078,3.8108829035736096e-06,0.0006028487642062222
599,4.3147533877844814e-06,418.0804567833382,3.809943540306531e-06,0.0006037832628969631
600,4.308942507630335e-06,417.1729488972171,3.8061037167317516e-06,0.0006045338592126594
601,4.301621551819342e-06,416.1999062576092,3.800628955098294e-06,0.0006051088710098771
602,4.294024156294691e-06,415.2428497957145,3.7947502302622873e-06,0.0006055910013420551
603,4.287175183622054e-06,414.37194293667244,3.78948031990169e-06,0.0006060432316628246
604,4.281717032369352e-06,413.628532685669,3.785463674897945e-06,0.0006065104592630831
605,4.277930861196474e-06,413.0248529728876,3.7830041688061406e-06,0.0006070247970843064
606,4.275911672610054e-06,412.55658884845843,3.782235441580808e-06,0.0006076151406201411
607,4.276148205356134e-06,412.25385185081984,3.7836521425791725e-06,0.0006083179902789791
608,4.279902512449598e-06,412.21992459426417,3.7884366822941897e-06,0.0006091726702830937
609,4.28806931089095e-06,412.5869573125778,3.797211766571786e-06,0.000610079322520499
610,4.300407349997303e-06,413.3039510408093,3.8098717942896363e-06,0.000611097309029299
611,4.315470638343644e-06,414.21369003676335,3.825206558200762e-06,0.0006122656599521575
612,4.330092709596505e-06,415.01174030975005,3.840398169809803e-06,0.0006135854347589138
613,4.337348124968593e-06,415.08578560349645,3.849110590992553e-06,0.0006149450194990511
614,4.332305763578567e-06,414.1285415922437,3.846371616134412e-06,0.0006159854657557577
615,4.321654199900498e-06,412.7241667351121,3.838333334039744e-06,0.0006168306627298179
616,4.311839074413839e-06,411.4034732180573,3.831021847516093e-06,0.0006176672824713278
617,4.306360646210662e-06,410.40729086481196,3.827879356325368e-06,0.0006186981871915611
618,4.304312663391781e-06,409.497028990192,3.828645036584248e-06,0.0006202533270104234
619,4.305936608351771e-06,408.98858400347575,3.832475577049468e-06,0.0006216943292394523
620,4.3109743404359945e-06,408.8637489496287,3.8391240405308815e-06,0.0006230064126286095
621,4.315044007987547e-06,408.76180353992095,3.844495828912595e-06,0.0006240689741813426
622,4.315779610457196e-06,408.4424773896262,3.846542092877676e-06,0.0006249170191220564
623,4.313193420415727e-06,407.8768741614026,3.84538114132432e-06,0.0006256166232509997
624,4.308749394109309e-06,407.17102773464694,3.842437166282785e-06,0.0006262389318512786
625,4.304123116541932e-06,406.45762076631564,3.839295180574133e-06,0.0006268401516981328
626,4.3007484512528265e-06,405.84968042658505,3.8373126476350514e-06,0.0006274690122412738
627,4.299324489866233e-06,405.392587263702,3.837185577163118e-06,0.0006281700732043109
628,4.299401914623434e-06,405.02261278644056,3.838588401779301e-06,0.0006289894421097806
629,4.298916913676941e-06,404.5381731213273,3.839704316762813e-06,0.000629942465034798
630,4.295225948595746e-06,403.71710305097,3.8380781281013085e-06,0.0006309714141980263
631,4.290676112309575e-06,402.8518670149933,3.8355530390898174e-06,0.0006319208763215291
632,4.289209128750565e-06,402.3032212219487,3.835684740349434e-06,0.0006328114039104497
633,4.292197905448632e-06,402.1566221728949,3.839853705816613e-06,0.0006337363485483616
634,4.299247892329673e-06,402.3486601133264,3.847803446517511e-06,0.0006347521891439953
635,4.307582915656568e-06,402.60625601083945,3.857094236488336e-06,0.0006358870346196434
636,4.312561250376618e-06,402.49981935759786,3.8635490324046254e-06,0.0006371316840722221
637,4.309411832269311e-06,401.5879943553739,3.8628767770936715e-06,0.0006384784862269211
638,4.303980554948829e-06,400.3624240230452,3.860506157061326e-06,0.000640044568092399
639,4.308482041939381e-06,400.08278055951894,3.86696086837369e-06,0.000641562681891148
640,4.317803023939491e-06,400.3250239943077,3.877477171638749e-06,0.0006429193937937439
641,4.325672120838721e-06,400.4888842187501,3.886485445626116e-06,0.0006441536745863407
642,4.328770801890148e-06,400.27010931362827,3.890995525635433e-06,0.0006452590895991786
643,4.3247943933741946e-06,399.4627886549373,3.888915285544065e-06,0.00064622093006983
644,4.314068432745305e-06,398.08355564339695,3.8805954419558534e-06,0.0006470701030292978
645,4.30073316816329e-06,396.4783678769888,3.869880230753517e-06,0.0006478866891205865
646,4.290489423227926e-06,395.1356652929982,3.86201861796511e-06,0.0006487520565392026
647,4.2851080839117535e-06,394.13221087201447,3.858893268105274e-06,0.0006498527365346996
648,4.284449182005241e-06,393.49836861654256,3.8602292881228565e-06,0.0006510938201120138
649,4.285016669819258e-06,393.04284648428546,3.862442581024688e-06,0.0006521928629555207
650,4.285841550555776e-06,392.64143310514794,3.8647822092524116e-06,0.0006532258830212525
651,4.286583812314236e-06,392.2285744023905,3.867056175759576e-06,0.0006542673275301354
652,4.28660733570894e-06,391.7316589266849,3.868739198566617e-06,0.0006553484183631131
653,4.285659897413826e-06,391.20341186909474,3.869352334609659e-06,0.0006563051694579798
654,4.284761260482809e-06,390.70706190218925,3.869916304357959e-06,0.0006572024451008835
655,4.284737931661989e-06,390.2936541370144,3.87125738235407e-06,0.0006580929711996814
656,4.286315824809975e-06,390.00921248872953,3.87409756872465e-06,0.0006590200378255742
657,4.290077826825423e-06,389.8860765059644,3.879032192168761e-06,0.0006600281979975025
658,4.295575682702715e-06,389.886914262823,3.885645632337269e-06,0.0006611096406682098
659,4.300968996769883e-06,389.82554971439583,3.892336285580409e-06,0.0006623056255165798
660,4.302277699628144e-06,389.3295417805901,3.895533170347155e-06,0.0006636419256429425
661,4.297642869563224e-06,388.3671211442466,3.893106582092659e-06,0.0006648227815295336
662,4.292239123297363e-06,387.42022536612444,3.889705751093059e-06,0.0006658187709345937
663,4.289684132480827e-06,386.74684123068124,3.888830008752365e-06,0.0006667791222535038
664,4.291289248158934e-06,386.4138092019022,3.891834021417784e-06,0.000667814748573643
665,4.295805583548596e-06,386.26840625331096,3.897718459837646e-06,0.00066901209004675
666,4.2986402691588814e-06,385.91314733965476,3.902258485290692e-06,0.0006703370523999528
667,4.297894902312379e-06,385.363929162071,3.903130917879488e-06,0.0006713850191239121
668,4.296724699196531e-06,384.8373215886289,3.90342011468595e-06,0.0006723010062567405
669,4.297794687793926e-06,384.5210634098877,3.905713161969146e-06,0.0006731958470228215
670,4.30272762100143e-06,384.5188553465453,3.9116184486100255e-06,0.0006741592426790724
671,4.311173102335578e-06,384.7565934189968,3.920950850697839e-06,0.0006752836009886117
672,4.3197090336364245e-06,384.8400040157237,3.9308759782905186e-06,0.0006767624816824971
673,4.307970136219129e-06,383.11150930179446,3.922366434564881e-06,0.0006782551907440659
674,4.283568843701781e-06,380.4485164019059,3.9017329750836285e-06,0.0006793289201166019
675,4.264570225784431e-06,378.27058004336544,3.885996525627757e-06,0.0006803906053618319
676,4.257336093406123e-06,377.0147277732247,3.881345337667448e-06,0.0006817139012931728
677,4.259548787091597e-06,376.4609405821564,3.885710880620547e-06,0.0006833270484147746
678,4.265072225834114e-06,376.2723513660295,3.8928570451283615e-06,0.000684784152878184
679,4.274466296960941e-06,376.4250217856557,3.903526347972956e-06,0.0006862416163251593
680,4.289001936746884e-06,376.97748307744655,3.919048777499353e-06,0.0006878137146610492
681,4.30542354902023e-06,377.6145425425366,3.936547299799474e-06,0.0006895620424961213
682,4.31614994575374e-06,377.88729470520775,3.948413222673195e-06,0.0006910162240938486
683,4.320271125903224e-06,377.7571533500752,3.953686609706545e-06,0.0006920875462710177
684,4.3213429306084256e-06,377.4187283154999,3.955986469573e-06,0.0006930313453725674
685,4.322707678261189e-06,377.0448286436519,3.958738580667951e-06,0.0006941084573544343
686,4.321724383445872e-06,376.4095993147333,3.959509103729914e-06,0.0006953094323910892
687,4.317149290285824e-06,375.6591721941732,3.956389193550539e-06,0.0006960785869267316
688,4.311373136269744e-06,374.88308667200107,3.951930298436943e-06,0.0006966755219564425
689,4.307330130693473e-06,374.26879216736165,3.949023668256233e-06,0.0006972482051387563
690,4.306335834186329e-06,373.8942431134509,3.94898362511036e-06,0.0006978756653249688
691,4.308013194395785e-06,373.7082131905584,3.951520465256648e-06,0.0006985977403930574
692,4.312203376684562e-06,373.6537066481005,3.956619655561973e-06,0.0006995081769351384
693,4.31262809421595e-06,373.1752481160578,3.958553784999292e-06,0.0007006318698176722
694,4.2978038953529154e-06,371.2771832231299,3.946792758563418e-06,0.0007019744136741793
695,4.280043321506782e-06,369.22209363564014,3.932049407772216e-06,0.0007031054807162955
696,4.276883670915667e-06,368.4046989914739,3.930768773428148e-06,0.0007042837457352809
697,4.2819555216164136e-06,368.3057109975639,3.937014143948314e-06,0.0007054423306487778
698,4.285163262910328e-06,368.1801733957049,3.941147358339994e-06,0.0007063115614738709
699,4.28414165102706e-06,367.7884958012148,3.941103982508816e-06,0.0007069700316058123
700,4.280145571608126e-06,367.17634425213237,3.938222653574499e-06,0.0007075529373837033
701,4.274651761775718e-06,366.4519515674867,3.933916203932239e-06,0.0007081006492135407
702,4.269066833133396e-06,365.71295388857203,3.929545102979614e-06,0.0007086629894245657
703,4.265441747360619e-06,365.1288925958144,3.927013366042568e-06,0.0007092532916244805
704,4.264432783947727e-06,364.7483539881051,3.9269472056976024e-06,0.0007098876519403632
705,4.26640884472471e-06,364.5940753382623,3.929712113791794e-06,0.0007105847039353584
706,4.270824726825368e-06,364.62923945590353,3.934777293187153e-06,0.0007113228837942516
707,4.277052115976961e-06,364.8016271915713,3.941560549570515e-06,0.0007120987543355826
708,4.28357571485031e-06,365.0146138525782,3.948572093336042e-06,0.0007128414848064222
709,4.289514077396386e-06,365.1908008754738,3.95500691331663e-06,0.0007135559360924537
710,4.293925758666058e-06,365.2507023644023,3.959994056848405e-06,0.0007142406875578868
711,4.296294086132736e-06,365.15454726986854,3.963042624207058e-06,0.0007148869352266205
712,4.296413926358958e-06,364.8865541203079,3.963958295594812e-06,0.0007154913250023895
713,4.2948149136024684e-06,364.4867326863858,3.963245480022e-06,0.0007160649261640715
714,4.2927494988023056e-06,364.0471563387816,3.9621024590128e-06,0.0007166388675998117
715,4.291604802003289e-06,363.66448101424754,3.9618692220288335e-06,0.0007172587568810545
716,4.292248809092945e-06,363.39849286854763,3.9633869016785e-06,0.0007179543343598444
717,4.294570940247932e-06,363.2150904567371,3.96662595135939e-06,0.0007187790534644942
718,4.296800225498069e-06,362.9314637355856,3.970040955438283e-06,0.0007198044578847967
719,4.295528127734355e-06,362.3188980287736,3.9703089343956435e-06,0.0007209020728978937
720,4.292435748128507e-06,361.5943412533099,3.9687722687931775e-06,0.000721909236997806
721,4.292396249212283e-06,361.0970700450963,3.970141434526554e-06,0.0007229811151185417
722,4.29777030938018e-06,360.9484227820209,3.976822918630169e-06,0.0007242848064891008
723,4.305027802676917e-06,360.8808721433709,3.985460114836893e-06,0.0007257563708054095
724,4.307333122920381e-06,360.51544612193675,3.989171537766331e-06,0.0007269728325543637
725,4.305218957770148e-06,359.8868367514098,3.988482553786196e-06,0.0007279567354371417
726,4.302104659464723e-06,359.2373545170277,3.986689015514986e-06,0.0007288039354485956
727,4.300474210667711e-06,358.72714199977753,3.98622509267532e-06,0.0007296176591660127
728,4.301238294109249e-06,358.40443776540064,3.988013438929539e-06,0.0007304580032072519
729,4.303219851819306e-06,358.16154176959805,3.990990257535883e-06,0.00073134545443174
730,4.304493109069663e-06,357.8714618084116,3.993274842235108e-06,0.0007322073608022661
731,4.304166275076919e-06,357.4849101472165,3.993970512935019e-06,0.0007329896654239958
732,4.303432743911206e-06,357.0691960932017,3.994274717924613e-06,0.0007337618841738207
733,4.304051929764737e-06,356.73678974059146,3.995914467277804e-06,0.0007345970187333953
734,4.307690722668255e-06,356.58914648447166,4.0005388103561156e-06,0.0007355747387310711
735,4.315344571256547e-06,356.67108284204306,4.009175103429277e-06,0.0007367763815120862
736,4.323997141149842e-06,356.7631161050819,4.018933487413822e-06,0.0007381364237388097
737,4.324734511256499e-06,356.37071611867447,4.020862067380106e-06,0.000739127791130413
738,4.320098450326861e-06,355.61143578618874,4.017584947573662e-06,0.0007399529385830989
739,4.31513703217455e-06,354.8410885109308,4.013961714009882e-06,0.0007407435994654766
740,4.313467557845624e-06,354.30486192821763,4.013497138084694e-06,0.0007416140195026051
741,4.31667279772281e-06,354.0866684563381,4.017788594870377e-06,0.0007426641655097312
742,4.321553735784296e-06,353.9418867275077,4.023814653891607e-06,0.0007438543762414395
743,4.31965149365416e-06,353.355710754587,4.023208946567015e-06,0.0007447952363323038
744,4.312601931170548e-06,352.4341982206021,4.017579715154261e-06,0.0007455486033691456
745,4.305628625192925e-06,351.5394671041909,4.011965339219751e-06,0.0007462569813557001
746,4.3031088023588285e-06,350.97657947846733,4.0105819086964764e-06,0.0007470344546696892
747,4.307240530846197e-06,350.87998814197755,4.015596562131634e-06,0.0007479778477490556
748,4.317931473775499e-06,351.1989029713129,4.0270468539024935e-06,0.000749180212334951
749,4.330580079494016e-06,351.58646850209163,4.04056717928898e-06,0.0007505806833821556
750,4.336706539701394e-06,351.5373772864207,4.0477444246860455e-06,0.0007517779501031385
751,4.336108509540824e-06,351.0504229203803,4.048352105781738e-06,0.000752739861578946
752,4.332393347393555e-06,350.3487270416008,4.0459479601236965e-06,0.0007536191742139247
753,4.327719994905799e-06,349.5677865299911,4.042652451837659e-06,0.0007545023081234042
754,4.323046519310203e-06,348.749765083805,4.039452458808897e-06,0.0007554665491489616
755,4.318296348097287e-06,347.8719521973921,4.036318850368456e-06,0.0007565481520762805
756,4.314847321177241e-06,347.02925882593905,4.034580611853527e-06,0.0007577817735839166
757,4.316816856490478e-06,346.55324496572484,4.0380803623550695e-06,0.0007591663435346798
758,4.319098964930993e-06,346.13604339389815,4.041778813494563e-06,0.0007604777199189083
759,4.316556598336312e-06,345.4723301027883,4.040595355612758e-06,0.0007614829450514371
760,4.311958914647785e-06,344.7331867140147,4.037256748855823e-06,0.0007622934944014604
761,4.308636833331502e-06,344.1219139893007,4.035043427138196e-06,0.0007630474816757258
762,4.308237504649599e-06,343.72940053039093,4.035601946406705e-06,0.0007638334317094224
763,4.310932362521813e-06,343.54783956399973,4.039150212431849e-06,0.0007646977054040316
764,4.3141603311215945e-06,343.3709580693319,4.04329388729492e-06,0.0007656445854768608
765,4.313539366880727e-06,342.94369842753594,4.043684697273669e-06,0.0007664694555462153
766,4.3093451565820864e-06,342.30178970497514,4.040547771385241e-06,0.0007671426831409525
767,4.305066107145152e-06,341.66203668986947,4.037307724068256e-06,0.0007677964078962432
768,4.303321230015221e-06,341.19507924402257,4.0365143028336064e-06,0.0007685117721094636
769,4.305306798461535e-06,340.96216646811183,4.039374471109406e-06,0.0007693615152010618
770,4.310941747320578e-06,340.91755767351634,4.0459159169974976e-06,0.0007704306738340976
771,4.318375962388026e-06,340.8469895936092,4.0545748917812555e-06,0.0007718670434578559
772,4.320072974680354e-06,340.3977714536058,4.057649390269965e-06,0.000773141516301937
773,4.31667505045053e-06,339.6124962424574,4.055767095225094e-06,0.0007742728886090533
774,4.311787447457895e-06,338.71104793721963,4.05248008921798e-06,0.0007754018006286532
775,4.309530767910477e-06,337.9910580477469,4.05172357081741e-06,0.0007765855964263713
776,4.310549738026272e-06,337.47732964236775,4.0541682670257365e-06,0.0007778799426454075
777,4.310869578101757e-06,336.93106764173126,4.055896130556804e-06,0.0007791260849328023
778,4.307703980249504e-06,336.14358942915345,4.054262200828895e-06,0.0007803042312575421
779,4.300103203122975e-06,334.9926591896312,4.048495379676835e-06,0.0007815202012287519
780,4.289988633469068e-06,333.62479986672463,4.040412047797626e-06,0.0007827818514610017
781,4.283436086343634e-06,332.55049008971247,4.0356368275086e-06,0.0007840073668095164
782,4.282705908466294e-06,331.9575503527224,4.03626743584291e-06,0.0007851693074605622
783,4.2861995872692345e-06,331.74372983992754,4.040746727198954e-06,0.000786219309751266
784,4.291615347060483e-06,331.70038079309717,4.046982244435122e-06,0.0007872223212245487
785,4.297393243287808e-06,331.6904723156966,4.053545770283626e-06,0.0007882135567110544
786,4.302161465013096e-06,331.6000262466976,4.059163216969597e-06,0.0007892105151320323
787,4.304536509311968e-06,331.32233448614596,4.062525848187003e-06,0.0007902135787694076
788,4.302999186943704e-06,330.73966446012906,4.062200144582969e-06,0.0007912251176703285
789,4.29746361416291e-06,329.82780229229144,4.058151911610408e-06,0.0007922842461909001
790,4.291757764505066e-06,328.82584826400796,4.0541268300928975e-06,0.000793510511210477
791,4.291808021916339e-06,328.17328930835174,4.055753118149442e-06,0.0007949356539067214
792,4.295385839988802e-06,327.6173020588348,4.061123460905058e-06,0.0007967373483304892
793,4.2952141057728e-06,326.8545094700201,4.062751902148082e-06,0.0007983670988816476
794,4.29321023328402e-06,325.967148455153,4.0626037466971095e-06,0.0007999643285458685
795,4.293024629390756e-06,325.2467814094031,4.064101573670663e-06,0.0008014985543723126
796,4.296200036894691e-06,324.75665419986774,4.0688364747612665e-06,0.0008030857570609746
797,4.300708876629995e-06,324.41710947095027,4.074711779900845e-06,0.0008045649091636515
798,4.303606052949142e-06,323.95547658227724,4.07905032338726e-06,0.0008060453691440377
799,4.301999776814717e-06,323.16611263878576,4.079083006221624e-06,0.0008075014789414676
800,4.294768737191617e-06,322.02994314514024,4.073604280524631e-06,0.000808792647075836
801,4.285800860106903e-06,320.82014132936115,4.066346245531058e-06,0.0008099604965580211
802,4.280916525457353e-06,319.93962794638645,4.062902908370595e-06,0.000811076959315304
803,4.281581246116736e-06,319.42428557349103,4.064832557141824e-06,0.0008123007686920674
804,4.284749798834249e-06,319.0001431000943,4.069353560081982e-06,0.0008137320935797119
805,4.28378676737578e-06,318.3701389546705,4.069715426266574e-06,0.0008149429283400549
806,4.28056757743917e-06,317.67686766361027,4.067694246659179e-06,0.000815927201268904
807,4.279587206272393e-06,317.1751001890908,4.067740509733309e-06,0.0008168564010893316
808,4.284156653486608e-06,317.05137419654216,4.073136216637e-06,0.0008178575941952158
809,4.294966089324171e-06,317.305159304431,4.084661984442059e-06,0.0008190416067401842
810,4.308385202024546e-06,317.6051592911137,4.099001546318893e-06,0.0008205447560321618
811,4.308860286609649e-06,316.9395891783964,4.101036716301866e-06,0.0008220736088165275
812,4.29701616285323e-06,315.4736570534095,4.091108657907951e-06,0.0008233708744397075
813,4.285360295714051e-06,313.97857190252137,4.081452140808665e-06,0.0008247609554094742
814,4.278664414228618e-06,312.7962194323675,4.076622006004043e-06,0.0008262610349316048
815,4.275243460932823e-06,311.91458671424294,4.074766085042294e-06,0.0008276284583432551
816,4.274076250305887e-06,311.1922784187162,4.075063356331631e-06,0.000829006932333531
817,4.27650031933903e-06,310.64239975615743,4.078973728556011e-06,0.0008305779231492765
818,4.281372969605583e-06,310.2432079826693,4.08527175455126e-06,0.0008322079805047463
819,4.2843445480589484e-06,309.7683395253283,4.089613786582033e-06,0.0008337037070028482
820,4.284109264633197e-06,309.07192166472163,4.090868577448574e-06,0.0008351771131281395
821,4.281625855682194e-06,308.1997931067735,4.0900019075483395e-06,0.0008366796553478309
822,4.282936869611045e-06,307.6389578573752,4.092672249612984e-06,0.0008380991641109001
823,4.2911573563931e-06,307.56369487341004,4.101967639108917e-06,0.000839541907337063
824,4.304870934689226e-06,307.84187702889074,4.116601995260886e-06,0.0008410723060151555
825,4.319727295765063e-06,308.1363285534553,4.1324625546334885e-06,0.0008427457584714762
826,4.326384418441678e-06,307.8543372360781,4.140446325267338e-06,0.000844401481775828
827,4.317232759943076e-06,306.6552748845979,4.132852257118704e-06,0.0008456020346798207
828,4.297089367618638e-06,304.78003114107383,4.1145229185528775e-06,0.0008465735722491373
829,4.27683554471903e-06,302.93166113184407,4.096015593694323e-06,0.0008474690340859094
830,4.268152780378842e-06,301.885855980274,4.088616872701734e-06,0.0008484010234879583
831,4.274297711627476e-06,301.7947750800796,4.095606513351689e-06,0.0008495362238578839
832,4.292931912412822e-06,302.40808248032226,4.114921611627938e-06,0.0008510556490372281
833,4.319188439477169e-06,303.28208180398894,4.1421233458218125e-06,0.0008531761108977634
834,4.329720803433219e-06,303.1286396552308,4.154098272075081e-06,0.0008551306687004639
835,4.318887526024068e-06,301.62125594873567,4.145269925544351e-06,0.0008567729266667233
836,4.302276129474796e-06,299.64449109046745,4.131028451165276e-06,0.0008585581802473765
837,4.290119488546649e-06,298.23451278038243,4.12052263335778e-06,0.0008597850579221422
838,4.279407413415434e-06,297.0804039928501,4.1110801533343356e-06,0.0008606742218073293
839,4.272048141998704e-06,296.225532241598,4.104718306127817e-06,0.0008614192483352294
840,4.270132716441229e-06,295.7503671414176,4.103577184308629e-06,0.0008621593901182947
841,4.274928848660463e-06,295.69827548610084,4.108964733184372e-06,0.0008629898252336225
842,4.2860482052541e-06,296.009221011498,4.1205747449083715e-06,0.0008639811969302227
843,4.301977868760879e-06,296.55416346526044,4.1370036219479364e-06,0.0008651857989282728
844,4.319257926496027e-06,297.0806729400431,4.154959533528994e-06,0.0008666334573373976
845,4.329023316978002e-06,297.23025889483324,4.16540620705431e-06,0.0008677751809882808
846,4.33095133847376e-06,296.998343281339,4.167989331297615e-06,0.0008685735913270816
847,4.329282693980991e-06,296.5799270172245,4.166988312812584e-06,0.0008692400666632421
848,4.326743911905823e-06,296.1298241680755,4.16509443672896e-06,0.0008698452946731937
849,4.325002170139791e-06,295.73126992932816,4.163973262625933e-06,0.00087045706678044
850,4.325400204381058e-06,295.44765083054546,4.164973365769788e-06,0.0008711375170768614
851,4.328072529746977e-06,295.2686849869052,4.168264251371997e-06,0.0008719289658535643
852,4.333898118653107e-06,295.2190606230173,4.174763805505859e-06,0.0008729083131136979
853,4.344552915507004e-06,295.3556478778982,4.186197931337726e-06,0.0008742008484700064
854,4.35660108091352e-06,295.48498258957386,4.199170716908257e-06,0.000875717955763005
855,4.35940438585122e-06,295.0353174455511,4.203122959538279e-06,0.0008771296786224286
856,4.351124517842982e-06,293.9660271947066,4.196133002601976e-06,0.0008782531087311591
857,4.3382568475392935e-06,292.6047515484213,4.1846867602059994e-06,0.0008793366070333284
858,4.324388133197175e-06,291.0417517302479,4.172533668889216e-06,0.0008807145271272559
859,4.314602280496568e-06,289.7762014512107,4.16426922640591e-06,0.0008820430583799453
860,4.30646010095522e-06,288.69977805340955,4.157434798590394e-06,0.000883199719858506
861,4.299999039582815e-06,287.7530530419481,4.1521869978441064e-06,0.0008843192256555672
862,4.296892712951392e-06,286.9913542183528,4.150248964352237e-06,0.0008855245910118081
863,4.296550825861352e-06,286.368535446284,4.1510629821869644e-06,0.0008868296978932158
864,4.29509659497688e-06,285.7832592983044,4.150586572952664e-06,0.0008878920175603736
865,4.292659801913595e-06,285.2489378854253,4.1489386160679995e-06,0.0008887012956051485
866,4.290864682711941e-06,284.8119471860386,4.1478058717123845e-06,0.0008893917103376591
867,4.29105398011097e-06,284.5191945956999,4.148565639137235e-06,0.0008900548779080362
868,4.294263544480305e-06,284.409602806906,4.152275696635712e-06,0.0008907551938146497
869,4.300325234665655e-06,284.4467012640782,4.158820748767215e-06,0.0008915473104466259
870,4.30783929603942e-06,284.5104409856241,4.166899396542924e-06,0.000892490685533304
871,4.312119912140486e-06,284.2374681482761,4.1720805601289845e-06,0.0008937030703870494
872,4.301786920852391e-06,282.82153470721494,4.163463497849419e-06,0.0008953084137166445
873,4.284914203944444e-06,281.01685964643485,4.148441499411319e-06,0.0008968226567661324
874,4.276616650879356e-06,279.8976248981341,4.141481825373094e-06,0.0008980698897112674
875,4.273722150683026e-06,279.16504450377613,4.139684790349516e-06,0.0008992456467175099
876,4.27446869081977e-06,278.65543656417486,4.141436590845095e-06,0.0009004536488337074
877,4.276803095171399e-06,278.2310823671632,4.14475484142882e-06,0.0009017013167559225
878,4.278791227527071e-06,277.7480858017499,4.147799698701283e-06,0.0009030272728450646
879,4.280488793359844e-06,277.32931076065216,4.150408707514301e-06,0.0009041730784643805
880,4.286131767247488e-06,277.1945129684906,4.156788376169291e-06,0.000905257279288223
881,4.298360851402112e-06,277.4508404007131,4.169615186589288e-06,0.0009064170400451986
882,4.31682806931718e-06,278.02628685044584,4.188643762430653e-06,0.0009077587614799865
883,4.339168028909589e-06,278.7440406111898,4.211632667812913e-06,0.0009093347622906625
884,4.360681969147536e-06,279.27877500032105,4.234047770855224e-06,0.0009111967063325883
885,4.3735963433309975e-06,279.1220921665185,4.248343778770073e-06,0.0009133700705530412
886,4.36561687780622e-06,277.84514183053926,4.2419477279724015e-06,0.0009150716848823555
887,4.340961230277349e-06,275.75926395565654,4.218915548310475e-06,0.0009162146053935012
888,4.3173606023463225e-06,273.9280399458281,4.196578089563376e-06,0.0009169443792269081
889,4.298194107348727e-06,272.4326188745099,4.178451415376669e-06,0.000917554839353389
890,4.284760505781465e-06,271.2764539575512,4.1659351379949445e-06,0.0009182176989266689
891,4.278362286083553e-06,270.4943872921403,4.160377720535756e-06,0.0009190352381184672
892,4.279957495311551e-06,270.15868669974066,4.1626883038240474e-06,0.0009199806587821642
893,4.287707748508133e-06,270.15627756763513,4.171075400188615e-06,0.0009210458768320557
894,4.298822523768029e-06,270.30169919358366,4.182842266475412e-06,0.000922250543071308
895,4.3091135637967845e-06,270.3354747976824,4.19390801869599e-06,0.0009235857050413312
896,4.312575467382346e-06,269.9166362946583,4.198369533458288e-06,0.0009249739571340836
897,4.305119560263091e-06,268.87948603356267,4.192094616864409e-06,0.0009262201288317287
898,4.29418163548854e-06,267.6594901098166,4.1823714391535e-06,0.0009273902196763584
899,4.2896854367721145e-06,266.7819902457067,4.179017470899083e-06,0.0009286882608458549
900,4.293363887331417e-06,266.2541651171822,4.183888299888752e-06,0.0009303312018968244
901,4.299137480559286e-06,265.99125089180325,4.1905659598533315e-06,0.0009316809977268679
902,4.30732623981022e-06,265.90469888960223,4.1995468223245475e-06,0.000932972139011146
903,4.318968965725947e-06,265.98760362533136,4.211963391052835e-06,0.0009343588341021261
904,4.331750883465648e-06,266.0482271401267,4.225640183274839e-06,0.0009359479473995442
905,4.34068180352336e-06,265.72403480549946,4.235803135644465e-06,0.0009378630251745519
906,4.332359712900952e-06,264.548468643807,4.228785412644816e-06,0.0009393283281201446
907,4.311739767132196e-06,262.7679414179367,4.2095298064417785e-06,0.0009404724618719786
908,4.295480787975416e-06,261.3253285113768,4.194409175161465e-06,0.0009414584557580974
909,4.289441790978602e-06,260.57555895587575,4.1891433094855275e-06,0.0009422898690516699
910,4.288663167457459e-06,260.1492424073958,4.1890038631102254e-06,0.0009431129898275081
911,4.2907309968922845e-06,259.8838621502269,4.191660871521342e-06,0.0009439616397298796
912,4.294403789825535e-06,259.6700257437892,4.195956967116106e-06,0.0009449095609834926
913,4.299967129552643e-06,259.44671220278923,4.202297900142321e-06,0.0009461267493714884
914,4.302377617186242e-06,258.7385139648469,4.206031416867595e-06,0.0009479863606684078
915,4.2948736190521885e-06,257.6807104564226,4.199674320534516e-06,0.0009493082057955787
916,4.285360255607748e-06,256.6556750100484,4.191104886443997e-06,0.0009502961552483669
917,4.2801785915659485e-06,255.9225932679676,4.186715625780167e-06,0.0009512132896902519
918,4.282683829263226e-06,255.61608972513892,4.189893186886853e-06,0.0009522019876415509
919,4.29289920060344e-06,255.69397054064385,4.200729928605718e-06,0.0009533551662612516
920,4.308746868649361e-06,255.99493032758093,4.217252441958944e-06,0.000954752840743486
921,4.327313518527226e-06,256.29823261707065,4.236691000971568e-06,0.0009564982284087625
922,4.339916437194406e-06,256.0920887056061,4.250534503914009e-06,0.0009585870621419779
923,4.33122094828599e-06,254.97197844528188,4.2429694316054215e-06,0.0009599219595402237
924,4.3112058609524496e-06,253.22802839483484,4.224256203611526e-06,0.0009611629482201907
925,4.291820658772601e-06,251.53907263178482,4.206128253891115e-06,0.0009623640511410478
926,4.280243935189825e-06,250.3745792351584,4.1955407370882e-06,0.0009634200532827095
927,4.272724663598686e-06,249.42891664965023,4.188952780408677e-06,0.0009645162730726869
928,4.267567491888336e-06,248.61538448014403,4.184685481766012e-06,0.0009656250458496216
929,4.2640568055353785e-06,247.8592472430267,4.182087676099561e-06,0.0009668170183364549
930,4.2643438716839e-06,247.33223748541974,4.183197153782782e-06,0.0009679908515818396
931,4.269021225625255e-06,247.03712880780031,4.188642707946844e-06,0.0009692138285770904
932,4.2770782387176285e-06,246.9332224252234,4.197405853201411e-06,0.0009704462997157495
933,4.288118822619382e-06,246.99085786718197,4.209109608698374e-06,0.0009717019980293147
934,4.301213105928286e-06,247.12340711437528,4.222890329167995e-06,0.000973052020525544
935,4.314450996621291e-06,247.21776630849638,4.236880016861307e-06,0.0009745033730593291
936,4.321789333053844e-06,246.98802464571688,4.245054109626108e-06,0.0009759245348777177
937,4.317981796316386e-06,246.18871432501209,4.242175364250783e-06,0.0009771983860489715
938,4.304834635452497e-06,244.97827191761223,4.229946693332577e-06,0.0009782064581693466
939,4.289906780221566e-06,243.70786303186185,4.215908433773596e-06,0.0009791239653782276
940,4.277490367307071e-06,242.52860195360103,4.204411630218621e-06,0.0009801532514334798
941,4.26769607798949e-06,241.3313163103694,4.1957319423331045e-06,0.0009815435459387776
942,4.263072889025907e-06,240.36425945229217,4.192218798261078e-06,0.0009830682784958684
943,4.261907294382246e-06,239.5484389609576,4.192160823370225e-06,0.000984687671005004
944,4.259403669798009e-06,238.73783437214152,4.190665271080289e-06,0.0009861337313974384
945,4.255606492500312e-06,237.99132158230762,4.187697509188487e-06,0.0009872849840397572
946,4.253538724614203e-06,237.39034283386115,4.186358053324565e-06,0.000988330876147539
947,4.255235653105436e-06,236.9923375922843,4.188729374542279e-06,0.0009893921133300582
948,4.260973624661864e-06,236.78389733389236,4.195124650009654e-06,0.0009905299203063005
949,4.268493445011539e-06,236.64167768597065,4.203316060436903e-06,0.0009917386048582553
950,4.2734927808268e-06,236.4810498551758,4.208852842036989e-06,0.00099268513368719
951,4.275327240125122e-06,236.24586211932484,4.211130641571995e-06,0.000993413938181711
952,4.2759626729326175e-06,235.97930658682714,4.212178225570556e-06,0.0009940671490502723
953,4.277482748649497e-06,235.7512429497288,4.2141110741302315e-06,0.0009947426842198607
954,4.281412603243958e-06,235.61425480575213,4.2184752375454835e-06,0.0009955085987064076
955,4.288641991973168e-06,235.57366168501997,4.226208347469019e-06,0.0009964592386335611
956,4.299399708331281e-06,235.59286722701404,4.237605782954382e-06,0.0009977010615918932
957,4.309059045403244e-06,235.3521675668073,4.248199368610302e-06,0.0009993783471924922
958,4.305569705265663e-06,234.63297838326278,4.2454885328282345e-06,0.0010005325571340342
959,4.293171550310191e-06,233.53172049204025,4.23385308862791e-06,0.0010014609619447361
960,4.279756155152848e-06,232.4786428259988,4.2210721619403136e-06,0.0010021640199388995
961,4.26987007556783e-06,231.64527833999549,4.211730912669911e-06,0.001002806257187234
962,4.26412222309129e-06,231.0260535680731,4.206482600735442e-06,0.0010034708886402029
963,4.262951962862188e-06,230.6099021181906,4.205807414424726e-06,0.0010042325747264531
964,4.265963587277808e-06,230.3495946462666,4.209349381197594e-06,0.0010051462445954237
965,4.272225075586728e-06,230.16747068977733,4.216226023421288e-06,0.0010062702529227221
966,4.280044049594334e-06,229.9140217164773,4.224845203718904e-06,0.0010077302994823533
967,4.284329236451321e-06,229.50513752005756,4.229928171438926e-06,0.0010091158753377915
968,4.283818906942242e-06,229.0049471702007,4.230055591254388e-06,0.0010101421472496278
969,4.278783561498726e-06,228.37590999335498,4.225564963590454e-06,0.0010109230760253771
970,4.27086091689242e-06,227.648680997213,4.218149257228857e-06,0.0010115827357419604
971,4.262571450159071e-06,226.91922780225585,4.210347681305879e-06,0.0010122048255230883
972,4.2562106689524176e-06,226.2783095483802,4.204467953561299e-06,0.0010128573755410725
973,4.25340246774099e-06,225.78353442573317,4.202150972845094e-06,0.0010136020051709123
974,4.254498334443075e-06,225.45134201333659,4.203746057241677e-06,0.0010144428690560079
975,4.258638751366046e-06,225.22077600536656,4.208424459572363e-06,0.0010154124467099152
976,4.264349719589519e-06,225.0026678552557,4.214744741033767e-06,0.001016534401569031
977,4.268274325775497e-06,224.68784582304463,4.219300605067955e-06,0.0010176617724512948
978,4.268108758076444e-06,224.15236332016298,4.219817943851316e-06,0.0010188007860299209
979,4.262051622154099e-06,223.2853450056852,4.214536735421348e-06,0.0010199877206947968
980,4.2542832899899e-06,222.30729903886007,4.2075892569528775e-06,0.0010212203629320583
981,4.250858897950616e-06,221.47101905618342,4.205041675471838e-06,0.001022636453596328
982,4.252832312591328e-06,220.7145646160908,4.208081964360766e-06,0.0010244863123319017
983,4.255600142709052e-06,220.04485857956303,4.21184396553058e-06,0.0010262383604441995
984,4.25922625629245e-06,219.47427514018403,4.2163815658052335e-06,0.0010278723053795727
985,4.265055181784402e-06,219.0541444896797,4.223050097474867e-06,0.0010294265126474223
986,4.272341698686051e-06,218.70889105193416,4.23115702053411e-06,0.00103098078790405
987,4.278799036061055e-06,218.3551421462603,4.238396689367665e-06,0.0010324618049349955
988,4.279486902636815e-06,217.92016473025404,4.23965162709418e-06,0.0010334808291056277
989,4.276606297941004e-06,217.38321649393836,4.2372723012589256e-06,0.001034326889462852
990,4.272794230083726e-06,216.79270571371816,4.233977877491217e-06,0.001035186303012679
991,4.270780989501562e-06,216.2134402235168,4.23256145717318e-06,0.0010362188005337302
992,4.271477732439341e-06,215.65602195971488,4.2339675924254035e-06,0.0010375007862874434
993,4.27433273697124e-06,215.277318756834,4.237427542903034e-06,0.0010386319728994176
994,4.276959281839251e-06,214.9343128139648,4.240604393333425e-06,0.0010396610648599999
995,4.277858756970203e-06,214.5640676323642,4.241994541511959e-06,0.001040561141291562
996,4.277292977270749e-06,214.1610927526342,4.241880248767786e-06,0.0010413729032664211
997,4.276874315920816e-06,213.7778865290985,4.241896028010258e-06,0.001042157715833753
998,4.277562214917589e-06,213.44724450205945,4.243011855252567e-06,0.0010429484730948354
999,4.279885684704086e-06,213.15464541214905,4.245801473422957e-06,0.0010438336355227383
1000,4.282971488474778e-06,212.79294207045447,4.249471775614003e-06,0.0010449510135736792
1001,4.2835658886645176e-06,212.3239265384812,4.250646331543187e-06,0.001046032760424604
1002,4.279563453212866e-06,211.68906832509967,4.2471842015336345e-06,0.0010469800232173045
1003,4.2722943036175725e-06,210.9920993417453,4.2403651258645205e-06,0.0010477115394073536
1004,4.26378470537746e-06,210.28011289570986,4.232261676770189e-06,0.0010483428998949336
1005,4.255192666030188e-06,209.57310317559185,4.224065222544911e-06,0.0010489546911148792
1006,4.247191700650877e-06,208.87924577499518,4.216472675463555e-06,0.001049600855072917
1007,4.2400907210872e-06,208.19189578892994,4.20981527554958e-06,0.0010503282237333442
1008,4.234457664608154e-06,207.51409416707202,4.20468508824466e-06,0.0010511898472720237
1009,4.230700894071883e-06,206.8243461488065,4.201533857380405e-06,0.0010522743170731563
1010,4.230491107418625e-06,206.17750492713262,4.202049469517679e-06,0.0010536383419217255
1011,4.233725773130783e-06,205.6633994599966,4.2060197821128655e-06,0.0010550777988015433
1012,4.235781578215964e-06,205.01599501242862,4.208898270150649e-06,0.0010566807278149129
1013,4.232366083504596e-06,204.23688411169178,4.206189363823799e-06,0.0010579980472986011
1014,4.226570459122609e-06,203.43971803397923,4.201006263476728e-06,0.001059107555185657
1015,4.222515926812329e-06,202.7467044959727,4.197529024680885e-06,0.0010601733398605045
1016,4.221876486059147e-06,202.1697284738377,4.197496863682117e-06,0.0010613416699393756
1017,4.22121806197445e-06,201.46720681228402,4.197581138155714e-06,0.0010627769268509101
1018,4.215700517309876e-06,200.62743108285034,4.192728666201901e-06,0.0010640097629609011
1019,4.211278003011279e-06,199.8997807009712,4.188896623925717e-06,0.0010651140165550284
1020,4.214066615799749e-06,199.4891554874415,4.192258944221257e-06,0.0010662720144062022
1021,4.2255132001825145e-06,199.39862182994983,4.204324009663924e-06,0.0010676217188313225
1022,4.24371175477305e-06,199.49809256620802,4.223238569554216e-06,0.001069246966769099
1023,4.260269242713033e-06,199.56645369365842,4.24046956500348e-06,0.0010707734856970062
1024,4.2733640997455e-06,199.4945341692524,4.254234635960891e-06,0.001072252732193491
1025,4.282479633418445e-06,199.2358180782391,4.264032794090562e-06,0.0010737342625661444
1026,4.287760140185085e-06,198.80150637614193,4.2700007362093085e-06,0.0010752096160838317
1027,4.2896861812573705e-06,198.15424931735882,4.272681399364851e-06,0.001076809858948415
1028,4.284918193638138e-06,197.5976673629681,4.268281918306783e-06,0.0010775410592283126
1029,4.275122821660365e-06,196.8959580523197,4.258788527176276e-06,0.0010780838259723197
1030,4.264344922338146e-06,196.1767569146393,4.248288302391167e-06,0.0010785663565802022
1031,4.254946800331619e-06,195.5081878246016,4.239174416348498e-06,0.0010790765804268064
1032,4.248521664770338e-06,194.92381485000305,4.233073225650721e-06,0.001079699701141744
1033,4.245658679658376e-06,194.38715489470144,4.230635047121475e-06,0.001080571923329671
1034,4.244454012806149e-06,193.78231601575362,4.229990427993477e-06,0.0010817541762330359
1035,4.242359841997639e-06,193.13775628527,4.2284552768601054e-06,0.0010829346760847542
1036,4.23750988036976e-06,192.38851864516394,4.2241499697860316e-06,0.0010840704984464158
1037,4.23435458740906e-06,191.7869450512937,4.221460389571775e-06,0.0010850542376842833
1038,4.237138485352216e-06,191.46165122937978,4.22468050028161e-06,0.0010860222716325412
1039,4.247389614957709e-06,191.42492017754668,4.235389253739931e-06,0.0010870951963463935
1040,4.264400028893503e-06,191.6055532472777,4.25292011146712e-06,0.001088356047384049
1041,4.284634028834431e-06,191.8100414908483,4.2737880874741734e-06,0.0010898785333104378
1042,4.302761752291963e-06,191.8015957944732,4.292674778286716e-06,0.0010916589784986336
1043,4.30296691718995e-06,191.03032813390038,4.293614186045466e-06,0.0010933619463621006
1044,4.2806455919914e-06,189.41368248111908,4.271937866662898e-06,0.0010947269407742394
1045,4.258638987125874e-06,187.94856130002228,4.250448047176555e-06,0.0010957922439971516
1046,4.246858661645669e-06,187.04953365481308,4.239050322457209e-06,0.001096610179753939
1047,4.2376891959925015e-06,186.33102932910592,4.230195429155875e-06,0.0010972871217555364
1048,4.2301160057738585e-06,185.7126878351236,4.222904407907118e-06,0.0010978997073618092
1049,4.2242608613448844e-06,185.17425365410503,4.2173223431163185e-06,0.001098502671805648
1050,4.220873334617704e-06,184.7261158518269,4.21421795223388e-06,0.001099143878955188
1051,4.2208720284181584e-06,184.3867724343612,4.214528090899929e-06,0.001099869315554352
1052,4.224563295626058e-06,184.145407001522,4.2185801200580925e-06,0.0011007301838839702
1053,4.231472094402713e-06,183.9486728370584,4.2259286307341425e-06,0.001101795799119342
1054,4.240463942446912e-06,183.69095075854977,4.235490828404822e-06,0.0011031864160752423
1055,4.245610657230999e-06,183.1938789761248,4.2412749568635015e-06,0.0011047337285977849
1056,4.242220693726279e-06,182.4380611044317,4.238432700715075e-06,0.0011060453353721562
1057,4.232394048777362e-06,181.4525259918235,4.229117767490352e-06,0.001107255398660843
1058,4.224566295992392e-06,180.57306536252625,4.2217795863640686e-06,0.0011084213383604337
1059,4.223833847942165e-06,179.92988213091826,4.221584480422453e-06,0.001109730537912613
1060,4.228161721070266e-06,179.48498517303196,4.226456007877781e-06,0.0011110770561106277
1061,4.232609615708713e-06,179.05154875109048,4.231438140107208e-06,0.0011124101312852922
1062,4.233621533184587e-06,178.521321124445,4.232941506017531e-06,0.0011136391771236136
1063,4.231194785311845e-06,177.90543703055664,4.2309543104071724e-06,0.001114740849591346
1064,4.22848335789364e-06,177.34686095288072,4.228621102496553e-06,0.0011156938666432871
1065,4.2285432062082325e-06,176.91506873769825,4.229047883234378e-06,0.0011166241750333063
1066,4.232633212922854e-06,176.61826398666804,4.233530777969996e-06,0.001117626538145923
1067,4.2401037685700205e-06,176.40258645824855,4.241442392505202e-06,0.0011187575014648381
1068,4.2478512218712255e-06,176.14532559768804,4.249673997021124e-06,0.0011200027865346813
1069,4.247863839962773e-06,175.56391927778785,4.250170895829712e-06,0.0011212558415525842
1070,4.238865411745711e-06,174.6622024568429,4.241610175845589e-06,0.0011223963974761047
1071,4.227492470077988e-06,173.6632462143756,4.230672265169968e-06,0.0011235353446773617
1072,4.216244974557314e-06,172.5435009084494,4.219957956274982e-06,0.0011249439217706253
1073,4.205666769353607e-06,171.34097113081057,4.209994639373818e-06,0.0011265879215996435
1074,4.198433997060134e-06,170.32266382583123,4.203332241402561e-06,0.0011281297317178192
1075,4.1946968749340615e-06,169.45762984296817,4.200152238453724e-06,0.0011296471975815576
1076,4.191924397817743e-06,168.595372206748,4.197958891708027e-06,0.0011312418101161411
1077,4.1887447375604895e-06,167.7960925896359,4.195289168344341e-06,0.0011326677897561797
1078,4.188196536370731e-06,167.0998105036717,4.195250985733022e-06,0.0011340987285551444
1079,4.191799911082683e-06,166.4891388694343,4.199425211913285e-06,0.0011356995500804033
1080,4.195448656679657e-06,165.84752755372034,4.203662488686152e-06,0.0011373703445124938
1081,4.192437719264273e-06,165.0297064856629,4.201156184225985e-06,0.0011388562449651642
1082,4.186369973341598e-06,164.17617205740208,4.1955225194293e-06,0.001140162039345049
1083,4.182604748990376e-06,163.39803873756648,4.192204266098322e-06,0.0011414991641652522
1084,4.183691452198847e-06,162.75837241372292,4.1937813374855345e-06,0.0011429445529726676
1085,4.186175990192052e-06,162.13645344908338,4.196778930083592e-06,0.0011444679329021543
1086,4.187351203125008e-06,161.5775575052776,4.198379958917813e-06,0.0011457500153380824
1087,4.189656889792698e-06,161.0860708821123,4.201094607092109e-06,0.001146981476123504
1088,4.195934518551618e-06,160.6953515751385,4.2078246019996e-06,0.001148323164755728
1089,4.205376725511883e-06,160.31945814617353,4.217794848608638e-06,0.0011498911774643315
1090,4.213955495611952e-06,159.86074355421076,4.226925596564813e-06,0.0011515658417292408
1091,4.215215091339284e-06,159.30677079064273,4.228588520367638e-06,0.001152851165078712
1092,4.209018088985705e-06,158.63116283569613,4.22266513115767e-06,0.0011537942614772692
1093,4.198201711004799e-06,157.83657740729015,4.212073028095993e-06,0.0011546196460870016
1094,4.184453571090696e-06,156.93191100004387,4.198540220822109e-06,0.0011554446362088515
1095,4.168315264702985e-06,155.88152664926133,4.182646338250863e-06,0.0011563884508232038
1096,4.150586799993406e-06,154.686113728221,4.165210992550973e-06,0.0011575129329071618
1097,4.135810468036513e-06,153.59675874850066,4.150736692960084e-06,0.0011586456387293485
1098,4.127431678028438e-06,152.70865450654827,4.142700296456157e-06,0.0011598542555921036
1099,4.127545761001411e-06,152.20043611799096,4.1431378557617824e-06,0.0011609257611334765
1100,4.13195669729425e-06,151.9145068366135,4.147843102620526e-06,0.0011618638821408772
1101,4.137435656870484e-06,151.70761310359248,4.1535923358526955e-06,0.0011627188512330381
1102,4.142846186166235e-06,151.5231944792568,4.1592553185806886e-06,0.0011635214320038908
1103,4.147978899671349e-06,151.3367646090652,4.164633097597462e-06,0.0011643069604342165
1104,4.1520972119190025e-06,151.10499806434876,4.168995999524107e-06,0.001165110018241986
1105,4.154100610836278e-06,150.783618100587,4.17124211696729e-06,0.0011659397135215066
1106,4.152135435123491e-06,150.3010816580303,4.169512714478848e-06,0.0011668054877464944
1107,4.144820901998938e-06,149.59599650282794,4.1624288216368565e-06,0.0011677320994881355
1108,4.133632095995907e-06,148.73521723524127,4.151465084773202e-06,0.001168691939380249
1109,4.122749424610374e-06,147.90152120317663,4.1407987783324535e-06,0.0011696179979068316
1110,4.114384867374318e-06,147.15530079713173,4.13266087635443e-06,0.0011705499282897724
1111,4.111380943338395e-06,146.5539118742916,4.129929388588226e-06,0.0011715796740325794
1112,4.111678263308855e-06,145.99625459602746,4.130550755741052e-06,0.0011727633849856365
1113,4.1175936484975726e-06,145.48523025423884,4.136895020994979e-06,0.0011742655095916704
1114,4.126805715153975e-06,145.056912339358,4.146562647888296e-06,0.0011758383893837087
1115,4.1340168645891605e-06,144.6021247361008,4.1541896723366615e-06,0.0011773197746333106
1116,4.135662144296751e-06,144.01388553833473,4.156185871366428e-06,0.0011786730263302885
1117,4.131655765364645e-06,143.29979621138807,4.152461845640511e-06,0.0011798774800956884
1118,4.125353270950352e-06,142.54220517824888,4.1464096843795154e-06,0.001181006041338118
1119,4.121299233798709e-06,141.8180826878837,4.142636641868559e-06,0.00118222682576739
1120,4.12104555676405e-06,141.10132043255135,4.142739646745399e-06,0.0011837054026986702
1121,4.118904189999854e-06,140.1844440451744,4.141004691213542e-06,0.0011854677755450686
1122,4.108922404311884e-06,139.2395773484165,4.131267430692603e-06,0.0011867313596346167
1123,4.096047587045775e-06,138.25808064308595,4.118592451279579e-06,0.0011878666247015915
1124,4.086741538775757e-06,137.33058251657818,4.109533944592042e-06,0.0011891394367731008
1125,4.084161247968653e-06,136.38868334778695,4.107341326709644e-06,0.001190910163311258
1126,4.081255211343893e-06,135.53232059905633,4.104769760888922e-06,0.0011924822620238956
1127,4.074280624749802e-06,134.6939194912647,4.098034186932073e-06,0.0011937373927284956
1128,4.069136330286878e-06,133.92552911297855,4.093130390481517e-06,0.0011949726027583863
1129,4.067457484039544e-06,133.19600879721096,4.0917372177480605e-06,0.001196363044878169
1130,4.064778130257684e-06,132.6057414076855,4.089257306407118e-06,0.0011973990529007845
1131,4.059344167880771e-06,132.0275540633139,4.083961352839278e-06,0.0011982250982135692
1132,4.051927930171404e-06,131.42897168643853,4.076652686385257e-06,0.001198960347755338
1133,4.045294845173936e-06,130.85191682697388,4.070131881806717e-06,0.0011997034511970592
1134,4.041394968113575e-06,130.31555914843725,4.066377292165738e-06,0.0012005443238120553
1135,4.0399091193791885e-06,129.7913382405924,4.065073952627234e-06,0.0012015198569327193
1136,4.037474780129283e-06,129.1510485147233,4.06284736836733e-06,0.0012026708666281625
1137,4.029114735120081e-06,128.27536568293021,4.054675112748014e-06,0.0012039158776093913
1138,4.017964237394638e-06,127.39684952020049,4.043661058414759e-06,0.0012049849479311137
1139,4.009286771015234e-06,126.61728245921414,4.035124142641935e-06,0.0012060119560433123
1140,4.00549712059235e-06,125.91935814865856,4.031527854585337e-06,0.0012071866540815765
1141,4.003824850607072e-06,125.0908369766766,4.030127885628003e-06,0.001208762039487658
1142,3.996252071976016e-06,124.15301802115138,4.022758574756487e-06,0.0012101855305831188
1143,3.986629023757411e-06,123.27494246916268,4.013279519901268e-06,0.0012113583814448515
1144,3.981763542182018e-06,122.50632546068975,4.008596031674217e-06,0.0012126070632784193
1145,3.98082874183569e-06,121.8442683542054,4.007867034394599e-06,0.0012138850780109888
1146,3.979285262080823e-06,121.28600662584316,4.006480009343593e-06,0.0012149161751899395
1147,3.977177667056863e-06,120.77842123288424,4.0045007298543885e-06,0.001215810401116081
1148,3.974982300944624e-06,120.29624904618183,4.0024216305500114e-06,0.0012166479452973063
1149,3.974100134629583e-06,119.83132488176858,4.001668866116236e-06,0.0012175307762486295
1150,3.974042189229492e-06,119.3246740539532,4.001762915257785e-06,0.0012185478002281589
1151,3.970992849012708e-06,118.62092701043859,3.9988738594365744e-06,0.0012197812093453684
1152,3.962871603358429e-06,117.8725430842255,3.990845185340345e-06,0.0012207994025772559
1153,3.954153551399475e-06,117.1476989379468,3.98220179312063e-06,0.0012217343990152815
1154,3.948740818731346e-06,116.47457466704121,3.976895874798137e-06,0.0012227618553500186
1155,3.946411176634807e-06,115.7818913637129,3.974719961978964e-06,0.0012240106162852156
1156,3.939136816516176e-06,114.77123054473817,3.96760693723567e-06,0.0012256061131614272
1157,3.92456709041443e-06,113.74732925244352,3.953094763818161e-06,0.00122680322808993
1158,3.909429362753831e-06,112.76784953198434,3.937992524110067e-06,0.0012278787645309706
1159,3.898480688920261e-06,111.86549690962734,3.927112830253777e-06,0.0012290406994150617
1160,3.891487422231139e-06,110.94385867049981,3.92023847177959e-06,0.0012304651271923058
1161,3.885053238932724e-06,110.05544529257205,3.913914634488744e-06,0.0012318558328022324
1162,3.878575292643355e-06,109.25200546431881,3.907521159207412e-06,0.0012330766037374672
1163,3.873067491249439e-06,108.46083792334115,3.9021034636738705e-06,0.0012343269238580979
1164,3.8668552845249616e-06,107.54864872997916,3.895991414012748e-06,0.0012357762888124512
1165,3.859014145319034e-06,106.57275158666448,3.888237806324088e-06,0.0012372617053788147
1166,3.853532509750777e-06,105.7072829436243,3.882845676250313e-06,0.0012386582872362713
1167,3.852642266790867e-06,104.89652920102174,3.8820809647557826e-06,0.0012401939368457309
1168,3.855054413553221e-06,104.02322806810169,3.884655731463804e-06,0.0012420276329415199
1169,3.854004170899372e-06,102.82072542012868,3.88376675822754e-06,0.0012443232050705735
1170,3.841756187698028e-06,101.64763906018324,3.8715494297530315e-06,0.001245977515762387
1171,3.8272712564652935e-06,100.630875111904,3.857045678762117e-06,0.001247211308963442
1172,3.81601747482184e-06,99.82947992468628,3.845773956890499e-06,0.001248191978557497
1173,3.8075551126895145e-06,99.16282532590097,3.83730137365851e-06,0.0012490532608097525
1174,3.8010899372282455e-06,98.5656710105369,3.83083509462912e-06,0.001249880786513058
1175,3.79553219626131e-06,97.99643109475177,3.825280661793364e-06,0.0012506999358961152
1176,3.789470583798433e-06,97.42923119356306,3.819215959900085e-06,0.0012514901862377022
1177,3.7819439318096254e-06,96.84479793391101,3.8116730922219354e-06,0.0012522412147081413
1178,3.772347416334728e-06,96.23395653480593,3.802042612023089e-06,0.001252941263499067
1179,3.760896565982995e-06,95.59720126108176,3.7905419588900024e-06,0.0012536003823682216
1180,3.7481124408549137e-06,94.93358556816597,3.7776969085023114e-06,0.001254246059960559
1181,3.7343652134525313e-06,94.2239996804281,3.763881812081578e-06,0.0012549326919632092
1182,3.719474472053472e-06,93.41611911865756,3.748916637344228e-06,0.0012557507223252779
1183,3.7031686757790513e-06,92.41159668207965,3.7325307146886756e-06,0.0012568723309694949
1184,3.690936036027375e-06,91.35285111191106,3.720244345115383e-06,0.0012582862610871798
1185,3.684693076567288e-06,90.2833782049804,3.713985642753033e-06,0.0012599978801961559
1186,3.674127728480434e-06,88.82702016727005,3.7033703848438355e-06,0.0012622359436509677
1187,3.6571916757291017e-06,87.61792431162557,3.686327136651889e-06,0.0012637260295523802
1188,3.63798311691368e-06,86.49359494605271,3.6669843796674073e-06,0.0012649574418215944
1189,3.619239037134316e-06,85.35985280438051,3.6480960187121184e-06,0.0012662263676232373
1190,3.599353841433695e-06,84.05067851665548,3.628036314746896e-06,0.0012677676871909762
1191,3.5860683562969687e-06,82.97472484175026,3.6146146478011945e-06,0.0012691645664277243
1192,3.577095144375724e-06,81.91113036671027,3.6055225196729576e-06,0.0012707204520028906
1193,3.56253017523337e-06,80.47997824163689,3.59075422075475e-06,0.0012727124100746275
1194,3.528299047150544e-06,78.52270247646219,3.556112739610984e-06,0.0012748527176322266
1195,3.4868595290730715e-06,76.617344412207,3.51421389861901e-06,0.0012766123706419354
1196,3.445371287418464e-06,74.8837098727324,3.472281479253446e-06,0.0012780658876638533
1197,3.403879969285321e-06,73.19257314115309,3.4303415565588003e-06,0.001279444829295126
1198,3.3543522373379868e-06,71.17833089681005,3.380263735298835e-06,0.0012810831567587155
1199,3.27903807162299e-06,68.16584464911685,3.3040989248191352e-06,0.0012834892053611995
1200,3.1950223682032715e-06,64.93021220162198,3.2191416488094807e-06,0.0012859661930172282
1201,3.13043747001776e-06,62.584676649536846,3.15386993371217e-06,0.0012876405041429236
1202,3.074268551011369e-06,60.637404756110485,3.097128858141594e-06,0.001288949130149379
1203,3.022442786879859e-06,58.81745864500534,3.0447498488859963e-06,0.0012901922872684283
1204,2.973096297321022e-06,56.99408260824699,2.9948210459642247e-06,0.0012915146468290334
1205,2.9227736438712517e-06,55.075699513166846,2.9438557212985064e-06,0.0012929523265515917
1206,2.8686142236852848e-06,53.01444177656384,2.8889800787369247e-06,0.0012944948478958796
1207,2.8105010860236885e-06,50.85066146463493,2.8300979892217926e-06,0.001296080411437705
1208,2.7490705891387525e-06,48.639570406768314,2.767871084088005e-06,0.0012976479941293295
1209,2.685358075351101e-06,46.435229142984504,2.703358397097982e-06,0.001299149937324259
1210,2.6174607151473315e-06,44.17702368741729,2.634635380989979e-06,0.0013006266680820446
1211,2.557283115180043e-06,42.23305466653117,2.5737354351883428e-06,0.0013018590216134288
1212,2.5123247172817382e-06,40.812461507547845,2.528240395913176e-06,0.0013027384823012485
1213,2.4739603395160897e-06,39.617416760376976,2.489420115802445e-06,0.0013034669881666918
1214,2.434618553596261e-06,38.39053816524331,2.4496070519067976e-06,0.0013042157453977805
1215,2.3849956641134283e-06,36.83511509246553,2.399382042512971e-06,0.0013051700017092593
1216,2.3316902859542032e-06,35.17138334833765,2.345429923549e-06,0.0013061865211835984
1217,2.2799528482438674e-06,33.55855103501005,2.2930633381670395e-06,0.0013071707471663846
1218,2.2253324655151748e-06,31.842271273830107,2.2377669612354945e-06,0.0013082254896634696
1219,2.1622513008648422e-06,29.850483242237782,2.173889654779327e-06,0.0013094545977836995
1220,2.090362076110937e-06,27.5845041392028,2.101079247683403e-06,0.0013108510658776283
1221,2.0209457141533583e-06,25.39961497273424,2.030758767236969e-06,0.0013121961891402255
1222,1.944550462191636e-06,23.0258743595908,1.9533662183021916e-06,0.0013136453358917985
1223,1.8548722838415911e-06,20.373799237513218,1.86257079910559e-06,0.001315215031178211
1224,1.777806170569643e-06,18.29667939244174,1.7846623558163845e-06,0.0013163739899593372
1225,1.724595670755658e-06,16.962665833652647,1.7309428283206923e-06,0.0013170831660071355
1226,1.6800614578616604e-06,15.835939987928978,1.6859835941955187e-06,0.0013176853021525572
1227,1.6354888229382007e-06,14.643674333959076,1.640945250308018e-06,0.0013183429218186005
1228,1.584291044566211e-06,13.223423607634704,1.589165066536666e-06,0.0013191406003800182
1229,1.516140197178702e-06,11.347876514140085,1.5202011448237414e-06,0.0013201908341691148
1230,1.4617524745261105e-06,9.927028305487113,1.4651954840803374e-06,0.0013209708082270075
1231,1.422145258410061e-06,8.960518293594616,1.425214230912016e-06,0.0013214880177171069
1232,1.3859643076258912e-06,8.061067041626442,1.3887320506642205e-06,0.0013219721426364407
1233,1.345749198264905e-06,6.987861818501884,1.348216263575318e-06,0.0013225618567902307
1234,1.313817090043252e-06,6.106594320801238,1.3160732173842973e-06,0.0013230501249654214
1235,1.292777784897059e-06,5.5085480279505425,1.2948814224879867e-06,0.0013233833788579973
1236,1.2786745757145355e-06,5.0416300854919225,1.280645084699199e-06,0.001323649956422785
1237,1.2712523320408548e-06,4.6348070438872915,1.2731254558847552e-06,0.00132389457925977


==> iter_GEO-T1-WHL.csv <==
load_step,N_iter
0,1
1,1
2,3
3,5
4,6
5,8
6,9
7,12
8,13
9,13
10,13
11,12
12,13
13,13
14,13
15,12
16,13
17,13
18,13
19,12
20,13
21,13
22,13
23,12
24,13
25,13
26,13
27,12
28,13
29,13
30,13
31,12
32,13
33,13
34,13
35,12
36,13
37,14
38,13
39,12
40,14
41,14
42,13
43,12
44,14
45,14
46,13
47,12
48,14
49,14
50,13
51,12
52,14
53,14
54,13
55,13
56,14
57,14
58,13
59,13
60,14
61,14
62,13
63,13
64,14
65,14
66,13
67,15
68,14
69,14
70,13
71,15
72,14
73,14
74,13
75,15
76,14
77,14
78,13
79,15
80,14
81,14
82,13
83,15
84,14
85,14
86,13
87,15
88,14
89,14
90,13
91,15
92,14
93,14
94,13
95,15
96,14
97,14
98,13
99,15
100,13
101,14
102,13
103,15
104,13
105,14
106,13
107,15
108,13
109,14
110,13
111,15
112,13
113,14
114,13
115,15
116,13
117,14
118,13
119,15
120,13
121,14
122,13
123,14
124,13
125,14
126,14
127,14
128,13
129,14
130,14
131,14
132,13
133,14
134,14
135,14
136,13
137,14
138,14
139,14
140,13
141,14
142,14
143,14
144,13
145,14
146,14
147,14
148,13
149,14
150,14
151,14
152,13
153,14
154,14
155,14
156,13
157,14
158,14
159,14
160,13
161,14
162,14
163,14
164,13
165,14
166,14
167,14
168,13
169,14
170,14
171,14
172,13
173,14
174,14
175,14
176,13
177,14
178,14
179,14
180,13
181,14
182,14
183,14
184,13
185,14
186,14
187,14
188,13
189,14
190,14
191,14
192,13
193,14
194,14
195,14
196,13
197,14
198,14
199,14
200,13
201,14
202,14
203,14
204,13
205,14
206,14
207,14
208,13
209,14
210,14
211,14
212,13
213,14
214,14
215,14
216,13
217,14
218,14
219,14
220,13
221,14
222,14
223,14
224,13
225,14
226,14
227,14
228,13
229,14
230,14
231,14
232,13
233,14
234,14
235,14
236,13
237,14
238,14
239,14
240,13
241,14
242,14
243,14
244,13
245,14
246,14
247,14
248,13
249,14
250,14
251,14
252,13
253,14
254,14
255,14
256,13
257,14
258,14
259,14
260,13
261,14
262,14
263,14
264,13
265,14
266,14
267,14
268,13
269,14
270,14
271,14
272,13
273,14
274,14
275,14
276,13
277,14
278,14
279,14
280,13
281,14
282,14
283,14
284,13
285,14
286,14
287,14
288,13
289,15
290,14
291,14
292,13
293,15
294,14
295,14
296,13
297,15
298,14
299,14
300,13
301,15
302,14
303,14
304,13
305,15
306,14
307,14
308,13
309,15
310,14
311,14
312,13
313,15
314,15
315,14
316,13
317,15
318,15
319,14
320,13
321,15
322,15
323,14
324,13
325,15
326,15
327,14
328,13
329,15
330,15
331,15
332,13
333,15
334,15
335,15
336,13
337,15
338,15
339,15
340,13
341,15
342,15
343,15
344,13
345,15
346,15
347,15
348,13
349,15
350,15
351,15
352,13
353,15
354,15
355,15
356,14
357,15
358,15
359,15
360,14
361,15
362,15
363,15
364,14
365,15
366,15
367,15
368,14
369,15
370,15
371,15
372,14
373,15
374,15
375,15
376,14
377,15
378,15
379,15
380,14
381,15
382,15
383,15
384,14
385,15
386,15
387,15
388,14
389,15
390,15
391,15
392,14
393,15
394,15
395,15
396,14
397,15
398,15
399,15
400,14
401,15
402,15
403,15
404,14
405,15
406,15
407,15
408,14
409,15
410,15
411,15
412,14
413,15
414,15
415,15
416,14
417,15
418,15
419,15
420,14
421,15
422,15
423,15
424,14
425,15
426,15
427,15
428,14
429,15
430,15
431,15
432,14
433,15
434,15
435,15
436,14
437,15
438,15
439,15
440,14
441,15
442,15
443,15
444,14
445,15
446,15
447,15
448,14
449,15
450,15
451,15
452,14
453,15
454,15
455,15
456,14
457,15
458,15
459,15
460,14
461,15
462,15
463,15
464,14
465,15
466,15
467,15
468,14
469,15
470,15
471,15
472,14
473,15
474,15
475,15
476,14
477,15
478,14
479,15
480,14
481,15
482,14
483,15
484,14
485,15
486,14
487,15
488,14
489,15
490,14
491,15
492,14
493,15
494,14
495,16
496,14
497,15
498,14
499,16
500,14
501,15
502,14
503,16
504,14
505,15
506,14
507,16
508,14
509,15
510,14
511,16
512,14
513,15
514,14
515,16
516,14
517,15
518,14
519,16
520,14
521,15
522,14
523,16
524,14
525,15
526,14
527,16
528,14
529,15
530,14
531,16
532,14
533,15
534,14
535,16
536,14
537,15
538,14
539,16
540,14
541,15
542,14
543,16
544,15
545,15
546,14
547,16
548,15
549,15
550,14
551,16
552,15
553,15
554,14
555,15
556,15
557,15
558,14
559,16
560,15
561,15
562,15
563,14
564,15
565,15
566,15
567,14
568,15
569,15
570,15
571,14
572,15
573,15
574,15
575,14
576,15
577,15
578,15
579,14
580,15
581,15
582,15
583,14
584,15
585,15
586,15
587,14
588,15
589,15
590,16
591,14
592,15
593,15
594,16
595,14
596,15
597,15
598,16
599,14
600,15
601,14
602,16
603,15
604,15
605,14
606,16
607,15
608,15
609,14
610,16
611,15
612,15
613,14
614,16
615,15
616,15
617,14
618,16
619,15
620,15
621,15
622,15
623,15
624,15
625,15
626,14
627,15
628,15
629,15
630,14
631,15
632,15
633,15
634,14
635,15
636,15
637,15
638,14
639,15
640,15
641,16
642,14
643,15
644,15
645,16
646,15
647,15
648,15
649,16
650,15
651,15
652,14
653,16
654,15
655,15
656,14
657,16
658,15
659,15
660,15
661,14
662,15
663,15
664,15
665,14
666,15
667,15
668,15
669,14
670,15
671,15
672,16
673,14
674,15
675,15
676,16
677,15
678,15
679,15
680,16
681,15
682,15
683,15
684,17
685,15
686,15
687,15
688,14
689,15
690,15
691,15
692,14
693,15
694,15
695,16
696,15
697,15
698,15
699,16
700,15
701,15
702,15
703,17
704,15
705,15
706,15
707,14
708,15
709,15
710,15
711,14
712,15
713,16
714,16
715,15
716,15
717,16
718,16
719,15
720,15
721,15
722,15
723,15
724,16
725,15
726,14
727,15
728,16
729,17
730,15
731,15
732,16
733,14
734,15
735,16
736,16
737,15
738,15
739,16
740,17
741,16
742,17
743,18
744,17
745,18
746,19
747,16
748,19
749,19
750,16
751,19
752,20
753,16
754,19
755,21
756,17
757,19
758,21
759,18
760,20
761,17
762,19
763,15
764,17
765,15
766,17
767,14
768,16


==> iter_PHA-T1.csv <==
load_step,N_iter
0,1
1,1
2,1
3,1
4,2
5,2
6,2
7,2
8,2
9,2
10,2
11,3
12,3
13,3
14,3
15,3
16,3
17,4
18,4
19,4
20,4
21,4
22,5
23,5
24,5
25,6
26,6
27,7
28,7
29,8
30,8
31,9
32,10
33,11
34,12
35,14
36,17
37,21
38,29
39,59
40,16
41,16
42,15
43,17
44,15
45,15
46,14
47,15
48,14
49,15
50,14
51,16
52,14
53,15
54,14
55,15
56,14
57,15
58,14
59,16
60,14
61,15
62,14
63,16
64,14
65,15
66,14
67,16
68,14
69,15
70,14
71,16
72,14
73,15
74,14
75,16
76,14
77,15
78,14
79,15
80,14
81,15
82,14
83,15
84,14
85,15
86,15
87,15
88,14
89,15
90,15
91,15
92,14
93,15
94,15
95,15
96,14
97,15
98,15
99,15
100,14
101,15
102,15
103,15
104,14
105,15
106,15
107,15
108,14
109,15
110,15
111,15
112,14
113,15
114,15
115,15
116,14
117,15
118,15
119,15
120,15
121,15
122,15
123,15
124,15
125,15
126,15
127,15
128,15
129,15
130,15
131,15
132,16
133,15
134,15
135,15
136,16
137,15
138,15
139,15
140,16
141,15
142,15
143,15
144,16
145,15
146,15
147,15
148,16
149,15
150,15
151,15
152,16
153,15
154,15
155,15
156,16
157,15
158,15
159,15
160,16
161,15
162,15
163,15
164,16
165,15
166,15
167,15
168,16
169,15
170,15
171,15
172,15
173,15
174,15
175,15
176,15
177,15
178,15
179,14
180,16
181,15
182,15
183,14
184,16
185,15
186,15
187,14
188,16
189,15
190,15
191,14
192,16
193,15
194,15
195,14
196,16
197,14
198,15
199,14
200,16
201,14
202,15
203,14
204,16
205,14
206,15
207,14
208,16
209,14
210,15
211,14
212,15
213,14
214,15
215,14
216,15
217,14
218,15
219,15
220,15
221,14
222,15
223,15
224,15
225,14
226,15
227,15
228,15
229,14
230,15
231,15
232,15
233,14
234,15
235,15
236,15
237,14
238,15
239,15
240,15
241,14
242,15
243,15
244,15
245,14
246,15
247,15
248,15
249,14
250,15
251,15
252,15
253,14
254,15
255,15
256,15
257,14
258,15
259,15
260,15
261,14
262,15
263,15
264,15
265,14
266,15
267,15
268,15
269,14
270,15
271,15
272,15
273,14
274,15
275,15
276,15
277,14
278,15
279,15
280,15
281,14
282,15
283,15
284,15
285,14
286,15
287,15
288,15
289,14
290,15
291,15
292,15
293,14
294,15
295,15
296,15
297,14
298,15
299,15
300,15
301,14
302,15
303,15
304,15
305,14
306,15
307,15
308,15
309,14
310,15
311,15
312,15
313,14
314,15
315,15
316,15
317,14
318,15
319,15
320,15
321,14
322,15
323,15
324,15
325,14
326,15
327,15
328,15
329,14
330,15
331,15
332,15
333,14
334,15
335,15
336,15
337,14
338,15
339,15
340,15
341,14
342,15
343,15
344,15
345,14
346,15
347,15
348,15
349,14
350,15
351,15
352,15
353,14
354,15
355,15
356,15
357,14
358,15
359,15
360,15
361,14
362,15
363,15
364,15
365,14
366,15
367,15
368,15
369,14
370,15
371,15
372,15
373,14
374,15
375,15
376,15
377,14
378,15
379,15
380,15
381,14
382,15
383,15
384,15
385,14
386,15
387,15
388,15
389,14
390,15
391,15
392,15
393,14
394,15
395,15
396,15
397,14
398,15
399,15
400,15
401,14
402,15
403,15
404,15
405,14
406,15
407,15
408,15
409,14
410,15
411,15
412,15
413,14
414,15
415,15
416,15
417,14
418,15
419,15
420,15
421,14
422,15
423,15
424,15
425,14
426,15
427,15
428,15
429,14
430,15
431,15
432,15
433,14
434,15
435,15
436,15
437,14
438,15
439,15
440,15
441,14
442,15
443,15
444,15
445,14
446,15
447,15
448,15
449,14
450,15
451,15
452,15
453,14
454,15
455,15
456,15
457,14
458,15
459,15
460,15
461,14
462,15
463,15
464,15
465,14
466,15
467,15
468,15
469,14
470,15
471,15
472,15
473,14
474,15
475,15
476,15
477,14
478,15
479,15
480,15
481,14
482,15
483,15
484,15
485,14
486,15
487,15
488,15
489,14
490,15
491,15
492,15
493,14
494,15
495,15
496,15
497,14
498,15
499,15
500,16
501,14
502,15
503,15
504,16
505,14
506,15
507,15
508,16
509,14
510,15
511,15
512,16
513,14
514,15
515,15
516,16
517,14
518,15
519,15
520,16
521,14
522,15
523,15
524,16
525,14
526,15
527,15
528,16
529,14
530,15
531,15
532,16
533,14
534,15
535,15
536,16
537,14
538,15
539,15
540,16
541,15
542,15
543,14
544,16
545,15
546,15
547,14
548,16
549,15
550,15
551,14
552,16
553,15
554,15
555,14
556,16
557,15
558,15
559,14
560,16
561,15
562,15
563,14
564,16
565,15
566,15
567,14
568,16
569,15
570,15
571,14
572,16
573,15
574,15
575,14
576,16
577,15
578,15
579,14
580,16
581,15
582,15
583,14
584,16
585,15
586,15
587,14
588,15
589,15
590,15
591,15
592,16
593,15
594,15
595,15
596,14
597,15
598,15
599,15
600,14
601,15
602,15
603,15
604,14
605,15
606,15
607,15
608,14
609,15
610,15
611,15
612,14
613,15
614,15
615,15
616,14
617,15
618,15
619,16
620,14
621,15
622,15
623,16
624,14
625,15
626,15
627,16
628,15
629,15
630,15
631,16
632,15
633,15
634,15
635,16
636,15
637,15
638,14
639,16
640,15
641,15
642,14
643,16
644,15
645,15
646,14
647,16
648,15
649,15
650,14
651,16
652,15
653,15
654,15
655,15
656,15
657,15
658,15
659,14
660,15
661,15
662,15
663,14
664,15
665,15
666,15
667,14
668,15
669,15
670,16
671,14
672,15
673,15
674,16
675,15
676,15
677,15
678,16
679,15
680,15
681,15
682,16
683,15
684,15
685,14
686,16
687,15
688,15
689,14
690,16
691,15
692,15
693,15
694,14
695,15
696,15
697,15
698,14
699,15
700,15
701,15
702,14
703,15
704,15
705,16
706,15
707,15
708,15
709,16
710,15
711,15
712,15
713,16
714,15
715,15
716,15
717,17
718,15
719,15
720,15
721,14
722,15
723,15
724,15
725,14
726,15
727,16
728,16
729,15
730,15
731,15
732,16
733,15
734,15
735,15
736,17
737,15
738,15
739,15
740,15
741,15
742,16
743,15
744,14
745,15
746,16
747,16
748,15
749,15
750,16
751,17
752,15
753,15
754,15
755,15
756,15
757,16
758,15
759,14
760,15
761,16
762,17
763,15
764,15
765,16
766,15
767,15
768,16
769,16
770,15
771,16
772,16
773,17
774,16
775,17
776,18
777,17
778,18
779,19
780,17
781,19
782,19
783,16
784,19
785,20
786,16
787,19
788,21
789,17
790,19
791,21
792,18
793,20
794,17
795,19
796,15
797,18
798,15
799,17
800,14
801,16


==> ref_lefm.csv <==
a,G,F_imp,u_imp,cmod,l,u,F,fracture_dissipation
0.0005,inf,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.0005,5035.6870128900055,990.4690756063235,6.000000001912743e-06,3.8531051915871553e-07,0.7322384288025422,4.393430574215837e-06,725.2595196994807,0.0
0.0005140625,5041.751985702728,966.8127054768132,5.999999996673698e-06,1.1068044880095146e-06,0.7317978733610881,4.390787237732349e-06,707.511481806412,3.796874999999988e-05
0.0005281250000000001,5049.061511492652,943.2400345865456,5.999999996777745e-06,1.5961049411442542e-06,0.7312679696562114,4.387607815580937e-06,689.7612249905578,7.59375e-05
0.0005421875,5057.549032222834,919.4446292605885,6.000000005024278e-06,1.9467605246010123e-06,0.7306541092484771,4.383924659161872e-06,671.7959965956916,0.00011390624999999987
0.00055625,5066.997964965005,895.921512901186,5.999999996455984e-06,2.224014127360522e-06,0.7299725298216123,4.37983517634264e-06,653.998093294085,0.000151875
0.0005703125,5077.32791957139,873.0108589774873,6.0000000033382815e-06,2.4561039850817413e-06,0.7292295777707767,4.375377469059034e-06,636.6253400814561,0.00018984374999999988
0.000584375,5088.584043110369,848.1354672275439,6.00000000071618e-06,2.655724473192654e-06,0.7284225907550098,4.370535545051741e-06,617.8010343490982,0.0002278125
0.0005984375,5100.412781784703,824.108703369924,5.999999998009786e-06,2.8302046672379257e-06,0.7275774315174377,4.3654645876565915e-06,599.6028936890552,0.00026578124999999985
0.0006125,5112.993415255889,800.1945678015683,5.999999997839399e-06,2.985127412302062e-06,0.7266817700420306,4.360090618682114e-06,581.4868049080613,0.00030375
0.0006265625,5125.826752459446,776.7335648234161,6.000000000175413e-06,3.122254815740354e-06,0.725771517209027,4.3546291033814715e-06,563.7310978090669,0.00034171874999999985
0.000640625,5139.0442936273785,752.4833849871384,6.000000000036742e-06,3.245780960324509e-06,0.7248375798356164,4.34902547904033e-06,545.4282356405897,0.0003796875
0.0006546875,5152.383047704306,727.8274935078271,5.999999998804981e-06,3.3571549817013618e-06,0.7238987234094838,4.34339233959183e-06,526.8733934126403,0.00041765624999999984
0.0006687500000000001,5165.71992788612,704.096613957274,6.000000001866719e-06,3.4577008711673155e-06,0.7229636368899724,4.337781822689405e-06,509.03624874846577,0.0004556250000000002
0.0006828125,5178.797770336626,679.6105155890633,6.0000000009610285e-06,3.5489936210859966e-06,0.7220502220895558,4.332301333231246e-06,490.7129237154807,0.0004935937500000001
0.000696875,5191.45125483624,655.5390801708112,6.000000003705326e-06,3.632281393437079e-06,0.7211697336802294,4.327018404753546e-06,472.75494386376647,0.0005315624999999999
0.0007109375,5203.48030004599,631.0779802829358,6.000000000504632e-06,3.7080681535555326e-06,0.7203356762619673,4.322014057935308e-06,454.587983701145,0.0005695312499999998
0.000725,5214.602128091997,606.7248329072335,5.999999997334269e-06,3.7772934145084238e-06,0.7195670916562604,4.31740254801939e-06,436.5792234506886,0.0006074999999999998
0.0007390625,5224.678314688708,582.370042563695,5.999999999126958e-06,3.840836094425341e-06,0.7188728870561952,4.313237321709565e-06,418.65003383280276,0.0006454687500000001
0.000753125,5233.499390438885,557.5640882066526,5.999999999187093e-06,3.899171921694907e-06,0.7182668005724736,4.309600802850958e-06,400.47977375030086,0.0006834374999999997
0.0007671875000000001,5240.881553796995,532.9275936052246,5.999999999168231e-06,3.95299540404571e-06,0.7177607567600592,4.306564539963344e-06,382.5145128844033,0.0007214062500000003
0.00078125,5246.670947936378,509.05841236555926,6.000000004411474e-06,4.0022462446129165e-06,0.717364643977029,4.30418786702681e-06,365.18050675013103,0.000759375
0.0007953125,5251.021914157743,483.9534795250451,6.000000000643441e-06,4.048299693967105e-06,0.7170673803004052,4.302404282263822e-06,347.0272537502899,0.00079734375
0.000809375,5253.981475680041,459.2031905392816,6.000000001742702e-06,4.09062500382659e-06,0.7168653902495692,4.301192342746698e-06,329.18687438978935,0.0008353124999999997
0.0008234375,5255.928524713596,434.7272457122045,6.000000006919487e-06,4.12947176508721e-06,0.7167325972189984,4.300395588273412e-06,311.58318790117,0.0008732812499999998
0.0008375,5257.676304049235,409.8096302384593,6.000000000268031e-06,4.164888217623996e-06,0.7166134576529962,4.299680746110052e-06,293.6750961046782,0.00091125
0.0008515625,5260.440006759262,385.0596824051553,5.999999997349807e-06,4.196382706271738e-06,0.7164251875892911,4.298551123637081e-06,275.86645520018624,0.00094921875
0.0008656250000000001,5266.13231878684,360.1613484863887,6.00000000570942e-06,4.223330757589595e-06,0.7160378807292432,4.2962272884636205e-06,257.8891686907802,0.0009871875000000002
0.0008796875,5277.994713345274,335.31634041362895,5.999999998817254e-06,4.244816649097488e-06,0.7152327736519712,4.291396641065889e-06,239.8292362048684,0.0010251562500000002
0.00089375,5300.791679849024,310.36271566635764,6.000000003614261e-06,4.258783723588193e-06,0.7136931256965234,4.282158756758614e-06,221.50373664358415,0.0010631249999999998
0.0009078125,5342.144126835733,285.4867737596154,5.999999997679642e-06,4.262247519773239e-06,0.7109254829660006,4.265552896146402e-06,202.9598225154599,0.00110109375
0.000921875,5415.09920813386,260.06447749368357,6.000000003040416e-06,4.2504124672447565e-06,0.7061202613570385,4.23672157028913e-06,183.6367968175215,0.0011390624999999997
0.0009359374999999999,5541.980674965523,234.1669204272887,5.999999999299374e-06,4.215258364258284e-06,0.6979902860119347,4.187941715582578e-06,163.4462357635772,0.0011770312499999997
0.00095,5769.894755814816,207.71205791644036,6.000000004687049e-06,4.141550873936296e-06,0.6840658912756057,4.1043953508598845e-06,142.0887340273,0.001215
0.0009581575504824936,5984.030037789125,191.59122242592966,5.999999995718448e-06,4.071162472455133e-06,0.6717149273836236,4.030289561425759e-06,128.69468405917303,0.0012370253863027325
0.0009649841883674988,6245.947501169618,177.58702872900025,6.000000000207799e-06,3.9875108218081166e-06,0.6574802586081483,3.944881551785514e-06,116.75996557419575,0.0012554573085922468
0.0009706970533890512,6558.088045541191,165.4729915113611,6.0000000000345845e-06,3.892871955995765e-06,0.641642704349981,3.849856226122077e-06,106.1745377702312,0.0012708820441504384
0.0009754778587143438,6925.40087772172,154.7817183089961,5.999999999711218e-06,3.788777178847424e-06,0.6243950094450007,3.74637005648969e-06,96.64493246545905,0.0012837902185287282
0.0009794786708238754,7353.968736737924,145.1384267488491,6.000000002562064e-06,3.67670582861817e-06,0.6059279591111053,3.635567756219058e-06,87.94343070852679,0.0012945924112244636
0.0009828267463983175,7845.637736457547,136.72922298053766,5.999999998380529e-06,3.5592328278615874e-06,0.5866347110040322,3.519808265074155e-06,80.21010820899359,0.0013036322152754575
0.0009856285800624053,8410.942980491674,129.0109149364108,5.999999999126134e-06,3.4369154325561205e-06,0.5665777790590271,3.3994666738590493e-06,73.0947176590447,0.0013111971661684944
0.0009879732917353263,9061.207876517865,122.2558496858158,6.000000008493124e-06,3.310513017414014e-06,0.5458695075672694,3.2752170500397536e-06,66.73574046521438,0.001317527887685381
0.0009899354613314723,9803.86296251955,116.16157778014234,5.999999998148997e-06,3.1818235171877307e-06,0.5247872390810366,3.148723433514837e-06,60.96011369053799,0.001322825745594975
0.0009915775009769028,10628.19032454943,110.41363852937076,5.999999994410989e-06,3.0550780642488153e-06,0.5040251651597824,3.024150988141692e-06,55.6512523956586,0.0013272592526376373
0.000992951640196296,11595.94551755055,105.38289743535009,5.999999998412404e-06,2.9239673102380566e-06,0.4825349769089021,2.895209860687342e-06,50.85093398055986,0.0013309694285299997
0.000994101587214646,12684.92819745067,100.75709488156785,6.000000004503653e-06,2.7948292462313225e-06,0.46135780848859764,2.7681468530093816e-06,46.48507248423784,0.0013340742854795443
0.0009950639192159083,13933.57887155923,96.52430045782552,5.999999999156726e-06,2.665874514529303e-06,0.44020051057106335,2.6412030630551707e-06,42.49004634404952,0.001336672581882952
0.0009958692457795462,15351.158407657702,92.59568190033414,5.999999999089059e-06,2.5390844637815108e-06,0.41938346685572636,2.516300800752325e-06,38.833098091232166,0.0013388469636047744
0.0009965431825012287,16916.1065338462,89.01964908713688,5.999999998962073e-06,2.4181167247676836e-06,0.39951369972030915,2.397082197907189e-06,35.564569354605695,0.0013406665927533173
0.0009971071657663285,18728.909302143304,85.60730352233352,6.000000001878474e-06,2.2974999145806207e-06,0.37968692229516576,2.2781215344842265e-06,32.50397360038292,0.0013421893475690867
0.0009975791345923019,20846.882893499947,82.50600734663749,6.000000000712661e-06,2.177098040255843e-06,0.3598829888732429,2.1592979334959317e-06,29.692508523905634,0.001343463663399215
0.0009979741012277942,23237.27740507818,79.76289265957335,6.000000002597583e-06,2.0615805527396445e-06,0.3408703768743781,2.0452222621317077e-06,27.188807281459336,0.0013445300733150442
0.000998304628657928,25864.633689933944,76.98233046219299,5.999999998038957e-06,1.953608623980639e-06,0.32309386832173215,1.938563209296792e-06,24.87251894145185,0.0013454224973764055
0.0009985812302041185,28962.29211804571,74.59439972388938,6.000000000062309e-06,1.8457729270227406e-06,0.3053271453358167,1.8319628720339245e-06,22.775695125733975,0.0013461693215511196
0.0009988127039287774,32400.702017879183,72.17514363425403,5.999999999297287e-06,1.7447038748658418e-06,0.28867200725202596,1.7320320433093023e-06,20.834943586603394,0.0013467943006076988
0.0009990064124815506,36399.937471908444,69.97092544801468,5.999999999914888e-06,1.6457401664422528e-06,0.2723526236253718,1.6341157417290503e-06,19.056765123262096,0.0013473173137001867
0.0009991685172883612,40875.90179580629,67.9311722821161,5.999999997996052e-06,1.5527230900419058e-06,0.2570089270407033,1.5420535617291876e-06,17.458917700843823,0.001347754996678575
0.0009993041745322716,46218.23830562224,65.97162003849857,6.000000001965851e-06,1.4599497429167757e-06,0.2416991863000253,1.4501951182752963e-06,15.945286882199548,0.001348121271237133
0.0009994176991598715,52271.70793057574,64.15883313942021,6.000000000531174e-06,1.3725724558860305e-06,0.22727336221775307,1.3636401734272401e-06,14.581593723563829,0.0013484277877316533
0.0009995127021298585,58842.20499750383,62.3742909365902,5.999999998500203e-06,1.2934510015865845e-06,0.2142088515107343,1.285253108743136e-06,13.36112522532339,0.0013486842957506177
0.0009995922052693723,66965.26016745759,60.73011186219498,6.000000002131807e-06,1.212272514237109e-06,0.20079694539158122,1.2047816727775475e-06,12.194420955217785,0.0013488989542273053
0.000999658737391404,75805.57137708538,59.15897886294022,5.999999997588464e-06,1.1392164237419954e-06,0.18872581925313095,1.1323549150636666e-06,11.16482675208705,0.0013490785909567912
0.0009997144147305523,86002.40439602517,57.645056348696734,5.999999999238452e-06,1.069391544746534e-06,0.17718485010761068,1.0631091005107293e-06,10.213830668588601,0.001349228919772491
0.0009997610082556037,97830.38823536462,56.32366641617792,6.000000000142849e-06,1.0025263808716303e-06,0.16612882507023743,9.96772950445156e-07,9.35698452536763,0.00134935472229013
0.0009998000000000001,111669.47980817423,54.99115050820637,5.999999999658864e-06,9.382294984602507e-07,0.15549435798578934,9.329661478616914e-07,8.550813643173463,0.00134946

